Simulating many-engine spacecraft: Exceeding 1 quadrillion degrees of freedom via information geometric regularization

We present an optimized implementation of the recently proposed information geometric regularization (IGR) for unprecedented scale simulation of compressible fluid flows applied to multi-engine spacecraft boosters. We improve upon state-of-the-art computational fluid dynamics (CFD) techniques along computational cost, memory footprint, and energy-to-solution metrics. Unified memory on coupled CPU--GPU or APU platforms increases problem size with negligible overhead. Mixed half/single-precision storage and computation on well-conditioned numerics is used. We simulate flow at 200 trillion grid points and 1 quadrillion degrees of freedom, exceeding the current record by a factor of 20. A factor of 4 wall-time speedup is achieved over optimized baselines. Ideal weak scaling is seen on OLCF Frontier, LLNL El Capitan, and CSCS Alps using the full systems. Strong scaling is near ideal at extreme conditions, including 80% efficiency on CSCS Alps with an 8-node baseline and stretching to the full system.

==> data/igr_lad/igr_osc_data.csv <==
0.00025	0.37912299443216596	0.379991896360078	0.3813684173171134
0.00075	0.3784131749523911	0.37929205038271613	0.3807059239565427
0.00125	0.3778081679127409	0.3786902592569957	0.3801340487832873
0.00175	0.3773068735860384	0.3781876768860612	0.37965481692335296
0.00225	0.37690798280247517	0.37778505073807156	0.3792697860441418
0.00275	0.3766101892831709	0.377482833950157	0.3789801124788472
0.00325	0.3764123618763851	0.37728127983623744	0.3787866087584877
0.00375	0.37631367441775265	0.37718051536690167	0.3786897894008859
0.00425	0.37631369236348133	0.3771805912867359	0.37868990264828595
0.00475	0.3764124160516513	0.37728150744044714	0.37878694665192925
0.00525	0.37661028064825264	0.3774832126381437	0.37898066937113306
0.00575	0.3769081127781488	0.3777855790701269	0.3792705522005384
0.00625	0.3773070437854687	0.3781883519617082	0.379655778084646
0.00675	0.37780837977170334	0.3786910759179919	0.3801351856459052
0.00725	0.37841342926948207	0.3792930003145352	0.380707211655506
0.00775	0.37912329084181584	0.37999296718586706	0.38136982501269995
0.00825	0.3799386052070508	0.380789286356727	0.3821204562444447
0.00875	0.3808592797331878	0.3816796040078744	0.38295592734110545
0.00925	0.3818841972198702	0.382660772366668	0.3838723874267395
0.00975	0.3830109254784601	0.3837287295948681	0.38486526022152256
0.01025	0.38423544876395926	0.38487839998563345	0.3859292093731798
0.01075	0.38555194578866353	0.3861036250130016	0.387058127401569
0.01125	0.3869526408550629	0.38739713533353054	0.38824515312952007
0.01175	0.38842775355934767	0.388750572307094	0.38948272102830567
0.01225	0.38996556773388674	0.39015456488300027	0.3907626439256137
0.01275	0.39155263153003506	0.39159886386284715	0.3920762281324532
0.01325	0.39317408828035527	0.39307253088585326	0.39341441745374345
0.01375	0.39481412340499034	0.39456417447289927	0.39476796003223985
0.01425	0.39645649829854157	0.39606222074796904	0.39612758984226737
0.01475	0.3980851303941008	0.3975552027105613	0.3974842131819918
0.01525	0.39968467178377476	0.3990320497526617	0.3988290899202701
0.01575	0.40124103837778036	0.4004823588743485	0.4001539996297595
0.01625	0.40274184782156386	0.40189663082152843	0.4014513840383331
0.01675	0.4041767360990862	0.4032664578870188	0.4027144592816042
0.01725	0.4055375376918586	0.40458465484583683	0.40393729396788675
0.01775	0.4068183296198809	0.4058453297395798	0.40511485175282697
0.01825	0.4080153531455201	0.40704389626744963	0.4062429996518497
0.01875	0.40912683660094173	0.40817703378163306	0.4073184854391515
0.01925	0.41015274793493356	0.4092426039270678	0.4083388890256499
0.01975	0.4110945063586711	0.4102395346545974	0.4093025536083721
0.02025	0.4119546797915685	0.4111676827361791	0.410208502664821
0.02075	0.41273668989593026	0.4120276852464744	0.4110563486216197
0.02125	0.4134445405796838	0.41282080905901175	0.411846198391392
0.02175	0.4140825799583905	0.4135488055660444	0.4125785600921639
0.02225	0.41465530059453537	0.41421377586160946	0.4132542542763744
0.02275	0.41516717873871906	0.41481804975224645	0.413874332014188
0.02325	0.415622550379559	0.41536408032712707	0.4144400012791874
0.02375	0.4160255200787456	0.4158543545050227	0.41495256232329936
0.02425	0.4163798976360339	0.41629131899796934	0.4154133521240663
0.02475	0.41668915737204837	0.41667732046927497	0.41582369754229526
0.02525	0.4169564150198406	0.4170145582717919	0.41618487652850916
0.02575	0.41718441769708625	0.4173050479765524	0.41649808654125103
0.02625	0.41737554304941615	0.4175505938870808	0.4167644192648138
0.02675	0.4175318043127073	0.41775276883182955	0.41698484071418424
0.02725	0.4176548586745301	0.4179128996956862	0.4171601758694482
0.02775	0.4177460168867373	0.418032057360359	0.41729109707259365
0.02825	0.41780625257697845	0.4181110499505825	0.417378115532654
0.02875	0.41783621012552496	0.4181504185142034	0.41742157541045705
0.02925	0.41783621032307916	0.41815043449143735	0.41742165008511184
0.02975	0.4178062533189177	0.41811109854883777	0.41737834033702276
0.03025	0.41774601862376404	0.41803214056726057	0.4172914743148259
0.03075	0.41765486216714653	0.4179130207830332	0.4171607092859259
0.03125	0.41753181064427985	0.41775293229144617	0.41698553530259264
0.03175	0.4173755536424917	0.4175508053353863	0.41676528104828425
0.03225	0.4171844343306966	0.4173053140221689	0.4164991222616614
0.03275	0.4169564398445286	0.4170148863389087	0.4161860932669703
0.03325	0.4166891929180778	0.41667771856814734	0.4158251022652647
0.03375	0.4163799468088041	0.4162917954330973	0.41541495115473326
0.03425	0.41602558613380763	0.4158549175116133	0.4149543607401556
0.03475	0.4156226368680648	0.41536473762788534	0.41444200224732003
0.03525	0.41516728941282416	0.4148188080298721	0.41387653606014724
0.03575	0.41465543926168236	0.41421464014816695	0.41325665852458776
0.03625	0.41408275027404706	0.4135497785590452	0.4125811574897981
0.03675	0.41344474577072376	0.4128218903858043	0.4118489769590143
0.03725	0.4127369324122906	0.41202887071315064	0.4110592907782245
0.03775	0.41195496089276695	0.4111689636137803	0.41021158468663654
0.03825	0.4110948256547398	0.4102408970722028	0.4093057452896396
0.03875	0.41015310291788853	0.4092440284556864	0.40834215361415366
0.03925	0.40912722222146075	0.4081784953011408	0.407321779917315
0.03975	0.4080157615067312	0.4070453642070506	0.40624627542343783
0.04025	0.40681874987099315	0.4058467687666365	0.405118055774075
0.04075	0.4055379562027263	0.4045860260459291	0.403940370329768
0.04125	0.4041771369771168	0.40326772042977427	0.4027173512082894
0.04175	0.4027422137919907	0.40189774404579237	0.40145403621918785
0.04225	0.40124135198986877	0.40048328466020866	0.4001563607540617
0.04275	0.39968491683829294	0.399032754987719	0.3988311152424238
0.04325	0.39808529342650406	0.3975556616161131	0.3974858669180011
0.04375	0.3964565699150508	0.39606241681860094	0.39612884719224484
0.04425	0.3948140992691199	0.39456410180711354	0.3947688086426352
0.04475	0.3931739695906232	0.3930721947455495	0.3934148581768427
0.04525	0.3915524249088726	0.39159828038780636	0.39207627500498426
0.04575	0.3899652845457562	0.3901537599886226	0.39076232336464406
0.04625	0.38842740876963444	0.3887495798918601	0.3894820703201692
0.04675	0.38695225160900204	0.3873959950001336	0.38824421835499906
0.04725	0.38555152991793845	0.3861023795518647	0.38705696098868625
0.04775	0.3842350234156382	0.38487709287656874	0.3859278674918987
0.04825	0.3830105060150484	0.38372740275468187	0.3848638002311209
0.04875	0.38188379647550735	0.38265946431618664	0.3838708655594867
0.04925	0.38085890764559266	0.3816783485632136	0.38295439676137033
0.04975	0.37993826879069215	0.3807881118788877	0.3821189655682586
0.05025	0.3791229944321659	0.3799918963600779	0.3813684173171139
0.05075	0.37841317495239124	0.37929205038271596	0.3807059239565432
0.05125	0.37780816791274113	0.378690259256996	0.380134048783288
0.05175	0.37730687358603876	0.3781876768860613	0.37965481692335346
0.05225	0.3769079828024753	0.37778505073807167	0.37926978604414213
0.05275	0.37661018928317114	0.377482833950157	0.37898011247884755
0.05325	0.3764123618763854	0.3772812798362376	0.37878660875848796
0.05375	0.37631367441775276	0.3771805153669019	0.378689789400886
0.05425	0.3763136923634814	0.37718059128673614	0.3786899026482861
0.05475	0.37641241605165143	0.3772815074404475	0.37878694665192936
0.05525	0.3766102806482529	0.3774832126381442	0.37898066937113284
0.05575	0.37690811277814906	0.37778557907012733	0.37927055220053824
0.05625	0.37730704378546914	0.3781883519617088	0.3796557780846458
0.05675	0.3778083797717038	0.37869107591799256	0.38013518564590487
0.05725	0.37841342926948207	0.37929300031453594	0.3807072116555057
0.05775	0.3791232908418157	0.3799929671858676	0.38136982501269956
0.05825	0.37993860520705086	0.3807892863567276	0.38212045624444435
0.05875	0.3808592797331877	0.38167960400787504	0.3829559273411054
0.05925	0.38188419721987016	0.3826607723666685	0.3838723874267393
0.05975	0.38301092547846016	0.3837287295948685	0.38486526022152245
0.06025	0.38423544876395893	0.3848783999856336	0.3859292093731796
0.06075	0.38555194578866303	0.38610362501300166	0.3870581274015689
0.06125	0.3869526408550622	0.38739713533353043	0.3882451531295198
0.06175	0.388427753559347	0.3887505723070938	0.38948272102830495
0.06225	0.38996556773388596	0.39015456488300015	0.39076264392561294
0.06275	0.391552631530034	0.39159886386284687	0.39207622813245246
0.06325	0.39317408828035416	0.39307253088585314	0.3934144174537426
0.06375	0.394814123404989	0.39456417447289915	0.39476796003223896
0.06425	0.3964564982985407	0.39606222074796943	0.3961275898422667
0.06475	0.39808513039409976	0.39755520271056166	0.39748421318199123
0.06525	0.39968467178377387	0.39903204975266227	0.39882908992026944
0.06575	0.4012410383777798	0.40048235887434874	0.40015399962975856
0.06625	0.4027418478215634	0.4018966308215288	0.40145138403833247
0.06675	0.40417673609908583	0.40326645788701915	0.4027144592816033
0.06725	0.405537537691858	0.40458465484583706	0.4039372939678858
0.06775	0.4068183296198799	0.40584532973958015	0.4051148517528261
0.06825	0.4080153531455194	0.40704389626744963	0.4062429996518493
0.06875	0.409126836600941	0.40817703378163306	0.40731848543915106
0.06925	0.4101527479349328	0.4092426039270677	0.4083388890256494
0.06975	0.41109450635867023	0.41023953465459706	0.40930255360837164
0.07025	0.41195467979156764	0.4111676827361786	0.41020850266482095
0.07075	0.4127366898959293	0.4120276852464741	0.4110563486216195
0.07125	0.4134445405796828	0.4128208090590113	0.4118461983913919
0.07175	0.41408257995838976	0.4135488055660438	0.4125785600921638
0.07225	0.41465530059453454	0.41421377586160923	0.41325425427637413
0.07275	0.41516717873871856	0.4148180497522462	0.41387433201418705
0.07325	0.4156225503795585	0.41536408032712646	0.41444000127918584
0.07375	0.416025520078745	0.41585435450502206	0.41495256232329836
0.07425	0.4163798976360336	0.41629131899796834	0.4154133521240652
0.07475	0.41668915737204815	0.41667732046927436	0.4158236975422943
0.07525	0.4169564150198408	0.4170145582717914	0.41618487652850805
0.07575	0.4171844176970864	0.4173050479765516	0.41649808654124976
0.07625	0.41737554304941654	0.4175505938870804	0.4167644192648127
0.07675	0.417531804312708	0.41775276883182927	0.41698484071418324
0.07725	0.4176548586745304	0.4179128996956861	0.4171601758694474
0.07775	0.4177460168867375	0.4180320573603592	0.4172910970725928
0.07825	0.4178062525769787	0.4181110499505829	0.417378115532653
0.07875	0.4178362101255253	0.4181504185142037	0.41742157541045594
0.07925	0.4178362103230797	0.41815043449143785	0.41742165008511123
0.07975	0.4178062533189175	0.41811109854883793	0.41737834033702176
0.08025	0.41774601862376354	0.4180321405672606	0.41729147431482494
0.08075	0.41765486216714615	0.4179130207830334	0.41716070928592536
0.08125	0.41753181064427963	0.41775293229144633	0.4169855353025922
0.08175	0.41737555364249135	0.4175508053353864	0.41676528104828375
0.08225	0.41718443433069674	0.41730531402216897	0.41649912226166064
0.08275	0.4169564398445291	0.417014886338909	0.41618609326696904
0.08325	0.4166891929180782	0.41667771856814767	0.41582510226526326
0.08375	0.41637994680880475	0.41629179543309774	0.41541495115473215
0.08425	0.4160255861338088	0.41585491751161385	0.4149543607401545
0.08475	0.415622636868066	0.4153647376278856	0.4144420022473188
0.08525	0.4151672894128256	0.41481880802987187	0.4138765360601461
0.08575	0.41465543926168397	0.4142146401481668	0.41325665852458654
0.08625	0.4140827502740481	0.41354977855904507	0.41258115748979696
0.08675	0.41344474577072493	0.41282189038580414	0.4118489769590134
0.08725	0.41273693241229176	0.4120288707131506	0.4110592907782234
0.08775	0.4119549608927683	0.4111689636137805	0.41021158468663577
0.08825	0.41109482565474126	0.4102408970722034	0.40930574528963853
0.08875	0.4101531029178898	0.4092440284556868	0.4083421536141528
0.08925	0.40912722222146175	0.4081784953011415	0.4073217799173143
0.08975	0.4080157615067319	0.40704536420705095	0.406246275423437
0.09025	0.40681874987099376	0.40584676876663683	0.40511805577407406
0.09075	0.405537956202727	0.40458602604592964	0.40394037032976704
0.09125	0.4041771369771169	0.4032677204297749	0.4027173512082888
0.09175	0.40274221379199104	0.4018977440457928	0.4014540362191874
0.09225	0.40124135198986915	0.400483284660209	0.4001563607540614
0.09275	0.3996849168382935	0.39903275498771945	0.3988311152424234
0.09325	0.39808529342650467	0.39755566161611355	0.39748586691800053
0.09375	0.396456569915051	0.39606241681860094	0.3961288471922441
0.09425	0.39481409926912026	0.3945641018071137	0.3947688086426345
0.09475	0.3931739695906238	0.39307219474554966	0.3934148581768422
0.09525	0.3915524249088731	0.39159828038780564	0.39207627500498377
0.09575	0.38996528454575663	0.39015375998862195	0.39076232336464317
0.09625	0.38842740876963505	0.3887495798918599	0.3894820703201685
0.09675	0.386952251609003	0.3873959950001333	0.3882442183549985
0.09725	0.3855515299179392	0.3861023795518643	0.3870569609886856
0.09775	0.3842350234156389	0.3848770928765683	0.3859278674918979
0.09825	0.3830105060150492	0.38372740275468137	0.3848638002311198
0.09875	0.3818837964755081	0.38265946431618647	0.38387086555948574
0.09925	0.3808589076455931	0.3816783485632134	0.38295439676136916
0.09975	0.37993826879069237	0.3807881118788874	0.3821189655682573
0.10025	0.3791229944321662	0.3799918963600776	0.38136841731711263
0.10075	0.3784131749523914	0.37929205038271574	0.38070592395654185
0.10125	0.37780816791274124	0.37869025925699534	0.3801340487832865
0.10175	0.37730687358603876	0.37818767688606064	0.379654816923352
0.10225	0.3769079828024752	0.3777850507380712	0.37926978604414124
0.10275	0.3766101892831712	0.377482833950157	0.37898011247884666
0.10325	0.3764123618763856	0.3772812798362377	0.3787866087584871
0.10375	0.3763136744177532	0.37718051536690217	0.37868978940088543
0.10425	0.37631369236348194	0.37718059128673687	0.3786899026482859
0.10475	0.3764124160516515	0.3772815074404482	0.3787869466519293
0.10525	0.3766102806482527	0.377483212638145	0.378980669371133
0.10575	0.3769081127781486	0.37778557907012805	0.3792705522005382
0.10625	0.3773070437854685	0.3781883519617093	0.37965577808464596
0.10675	0.3778083797717029	0.37869107591799317	0.38013518564590515
0.10725	0.3784134292694815	0.37929300031453655	0.3807072116555061
0.10775	0.3791232908418157	0.3799929671858683	0.3813698250126999
0.10825	0.37993860520705086	0.3807892863567284	0.3821204562444448
0.10875	0.3808592797331876	0.3816796040078757	0.3829559273411056
0.10925	0.38188419721986994	0.3826607723666691	0.3838723874267393
0.10975	0.3830109254784598	0.38372872959486887	0.3848652602215224
0.11025	0.3842354487639588	0.38487839998563445	0.38592920937317965
0.11075	0.38555194578866275	0.3861036250130023	0.38705812740156925
0.11125	0.38695264085506226	0.3873971353335312	0.38824515312952035
0.11175	0.38842775355934683	0.38875057230709475	0.3894827210283058
0.11225	0.3899655677338859	0.3901545648830012	0.39076264392561366
0.11275	0.3915526315300344	0.3915988638628481	0.3920762281324532
0.11325	0.3931740882803549	0.393072530885854	0.3934144174537434
0.11375	0.39481412340498984	0.3945641744728997	0.3947679600322397
0.11425	0.3964564982985408	0.3960622207479699	0.39612758984226715
0.11475	0.3980851303941	0.39755520271056183	0.3974842131819915
0.11525	0.3996846717837741	0.3990320497526623	0.39882908992026994
0.11575	0.40124103837777975	0.400482358874349	0.4001539996297594
0.11625	0.40274184782156314	0.4018966308215288	0.4014513840383332
0.11675	0.40417673609908567	0.40326645788701887	0.40271445928160376
0.11725	0.4055375376918582	0.40458465484583683	0.4039372939678862
0.11775	0.40681832961988035	0.4058453297395798	0.4051148517528262
0.11825	0.40801535314551945	0.4070438962674495	0.406242999651849
0.11875	0.40912683660094123	0.4081770337816328	0.4073184854391508
0.11925	0.41015274793493306	0.40924260392706735	0.40833888902564924
0.11975	0.4110945063586704	0.41023953465459706	0.4093025536083714
0.12025	0.41195467979156764	0.4111676827361786	0.41020850266482034
0.12075	0.41273668989592954	0.4120276852464737	0.41105634862161883
0.12125	0.413444540579683	0.41282080905901086	0.41184619839139125
0.12175	0.41408257995838965	0.4135488055660432	0.41257856009216315
0.12225	0.4146553005945344	0.4142137758616086	0.4132542542763732
0.12275	0.4151671787387183	0.4148180497522458	0.41387433201418655
0.12325	0.4156225503795582	0.41536408032712624	0.4144400012791856
0.12375	0.4160255200787447	0.41585435450502184	0.41495256232329775
0.12425	0.41637989763603356	0.41629131899796823	0.41541335212406466
0.12475	0.41668915737204815	0.41667732046927386	0.41582369754229387
0.12525	0.4169564150198406	0.417014558271791	0.4161848765285077
0.12575	0.41718441769708586	0.4173050479765509	0.4164980865412497
0.12625	0.41737554304941593	0.4175505938870793	0.41676441926481256
0.12675	0.4175318043127071	0.41775276883182855	0.41698484071418346
0.12725	0.41765485867452956	0.4179128996956854	0.4171601758694477
0.12775	0.4177460168867369	0.41803205736035864	0.4172910970725931
0.12825	0.4178062525769783	0.4181110499505824	0.41737811553265347
0.12875	0.41783621012552485	0.41815041851420315	0.41742157541045627
0.12925	0.41783621032307905	0.4181504344914368	0.4174216500851114
0.12975	0.417806253318917	0.41811109854883693	0.41737834033702265
0.13025	0.4177460186237634	0.4180321405672602	0.41729147431482544
0.13075	0.4176548621671461	0.4179130207830331	0.41716070928592563
0.13125	0.4175318106442795	0.4177529322914459	0.41698553530259197
0.13175	0.41737555364249135	0.4175508053353855	0.41676528104828375
0.13225	0.4171844343306968	0.417305314022168	0.4164991222616609
0.13275	0.41695643984452896	0.41701488633890804	0.4161860932669694
0.13325	0.416689192918078	0.41667771856814695	0.41582510226526365
0.13375	0.4163799468088041	0.4162917954330966	0.4154149511547325
0.13425	0.41602558613380813	0.41585491751161274	0.4149543607401546
0.13475	0.41562263686806533	0.4153647376278847	0.41444200224731886
0.13525	0.4151672894128244	0.4148188080298712	0.41387653606014635
0.13575	0.4146554392616829	0.41421464014816634	0.41325665852458665
0.13625	0.41408275027404745	0.4135497785590443	0.4125811574897971
0.13675	0.4134447457707246	0.41282189038580336	0.4118489769590137
0.13725	0.4127369324122918	0.4120288707131495	0.4110592907782237
0.13775	0.41195496089276845	0.41116896361377925	0.41021158468663577
0.13825	0.4110948256547415	0.41024089707220196	0.4093057452896388
0.13875	0.41015310291788987	0.40924402845568547	0.4083421536141532
0.13925	0.4091272222214621	0.4081784953011401	0.40732177991731444
0.13975	0.40801576150673274	0.4070453642070501	0.40624627542343733
0.14025	0.4068187498709946	0.40584676876663617	0.40511805577407456
0.14075	0.4055379562027281	0.4045860260459287	0.4039403703297673
0.14125	0.4041771369771185	0.403267720429774	0.40271735120828883
0.14175	0.402742213791992	0.4018977440457919	0.4014540362191873
0.14225	0.40124135198987	0.4004832846602082	0.40015636075406097
0.14275	0.3996849168382946	0.39903275498771895	0.3988311152424227
0.14325	0.3980852934265058	0.397555661616113	0.3974858669180004
0.14375	0.396456569915052	0.39606241681860055	0.3961288471922436
0.14425	0.3948140992691211	0.3945641018071132	0.3947688086426341
0.14475	0.39317396959062434	0.39307219474554944	0.3934148581768416
0.14525	0.3915524249088738	0.39159828038780575	0.39207627500498327
0.14575	0.3899652845457571	0.39015375998862206	0.39076232336464295
0.14625	0.38842740876963544	0.38874957989185954	0.389482070320168
0.14675	0.3869522516090029	0.3873959950001331	0.38824421835499795
0.14725	0.38555152991793906	0.38610237955186444	0.3870569609886852
0.14775	0.3842350234156386	0.3848770928765684	0.3859278674918975
0.14825	0.3830105060150489	0.3837274027546814	0.38486380023111993
0.14875	0.3818837964755078	0.3826594643161865	0.38387086555948585
0.14925	0.38085890764559277	0.3816783485632138	0.3829543967613696
0.14975	0.37993826879069237	0.38078811187888795	0.3821189655682579
0.15025	0.37912299443216607	0.37999189636007813	0.3813684173171137
0.15075	0.3784131749523912	0.37929205038271596	0.38070592395654285
0.15125	0.3778081679127409	0.3786902592569955	0.3801340487832873
0.15175	0.37730687358603837	0.37818767688606103	0.3796548169233531
0.15225	0.3769079828024749	0.37778505073807167	0.379269786044142
0.15275	0.37661018928317086	0.3774828339501573	0.3789801124788476
0.15325	0.3764123618763851	0.37728127983623794	0.3787866087584879
0.15375	0.37631367441775265	0.3771805153669023	0.3786897894008861
0.15425	0.3763136923634811	0.3771805912867368	0.37868990264828645
0.15475	0.3764124160516508	0.37728150744044825	0.3787869466519297
0.15525	0.37661028064825214	0.37748321263814494	0.37898066937113345
0.15575	0.3769081127781482	0.37778557907012816	0.37927055220053885
0.15625	0.3773070437854682	0.3781883519617093	0.3796557780846465
0.15675	0.37780837977170284	0.3786910759179933	0.3801351856459054
0.15725	0.37841342926948146	0.37929300031453644	0.38070721165550653
0.15775	0.37912329084181545	0.3799929671858684	0.3813698250127006
0.15825	0.3799386052070506	0.3807892863567283	0.3821204562444455
0.15875	0.38085927973318734	0.38167960400787554	0.3829559273411064
0.15925	0.38188419721987	0.3826607723666691	0.3838723874267399
0.15975	0.3830109254784599	0.38372872959486887	0.3848652602215231
0.16025	0.38423544876395893	0.38487839998563417	0.38592920937318037
0.16075	0.3855519457886631	0.38610362501300244	0.3870581274015697
0.16125	0.3869526408550623	0.38739713533353165	0.3882451531295204
0.16175	0.38842775355934694	0.38875057230709525	0.38948272102830583
0.16225	0.3899655677338863	0.3901545648830018	0.3907626439256138
0.16275	0.39155263153003467	0.3915988638628486	0.39207622813245335
0.16325	0.393174088280355	0.3930725308858547	0.39341441745374356
0.16375	0.39481412340499	0.39456417447290076	0.3947679600322399
0.16425	0.39645649829854096	0.3960622207479707	0.39612758984226715
0.16475	0.3980851303940998	0.3975552027105626	0.39748421318199156
0.16525	0.39968467178377337	0.399032049752663	0.3988290899202701
0.16575	0.4012410383777785	0.40048235887434963	0.4001539996297594
0.16625	0.40274184782156264	0.40189663082152965	0.40145138403833336
0.16675	0.40417673609908505	0.40326645788702	0.4027144592816042
0.16725	0.4055375376918575	0.40458465484583805	0.4039372939678866
0.16775	0.40681832961987985	0.40584532973958076	0.40511485175282697
0.16825	0.40801535314551907	0.40704389626745063	0.4062429996518498
0.16875	0.4091268366009408	0.40817703378163395	0.4073184854391517
0.16925	0.41015274793493267	0.4092426039270687	0.4083388890256502
0.16975	0.4110945063586699	0.4102395346545982	0.4093025536083722
0.17025	0.4119546797915674	0.41116768273617965	0.410208502664821
0.17075	0.41273668989592927	0.41202768524647454	0.4110563486216195
0.17125	0.4134445405796831	0.4128208090590121	0.41184619839139186
0.17175	0.41408257995838954	0.4135488055660444	0.4125785600921637
0.17225	0.41465530059453415	0.41421377586160946	0.4132542542763742
0.17275	0.415167178738718	0.41481804975224634	0.41387433201418755
0.17325	0.4156225503795576	0.415364080327127	0.4144400012791866
0.17375	0.4160255200787443	0.4158543545050226	0.4149525623232987
0.17425	0.416379897636033	0.416291318997969	0.41541335212406566
0.17475	0.4166891573720476	0.41667732046927475	0.41582369754229476
0.17525	0.4169564150198405	0.4170145582717916	0.41618487652850816
0.17575	0.41718441769708586	0.4173050479765519	0.4164980865412505
0.17625	0.41737554304941626	0.4175505938870805	0.41676441926481317
0.17675	0.4175318043127074	0.41775276883182955	0.41698484071418385
0.17725	0.41765485867453017	0.41791289969568624	0.417160175869448
0.17775	0.41774601688673735	0.418032057360359	0.41729109707259343
0.17825	0.4178062525769785	0.4181110499505827	0.41737811553265397
0.17875	0.41783621012552485	0.41815041851420326	0.4174215754104569
0.17925	0.4178362103230791	0.4181504344914369	0.4174216500851117
0.17975	0.41780625331891735	0.4181110985488371	0.41737834033702215
0.18025	0.41774601862376376	0.4180321405672605	0.4172914743148253
0.18075	0.4176548621671459	0.4179130207830333	0.41716070928592536
0.18125	0.4175318106442797	0.4177529322914462	0.41698553530259225
0.18175	0.4173755536424914	0.41755080533538613	0.416765281048284
0.18225	0.4171844343306965	0.41730531402216875	0.4164991222616613
0.18275	0.4169564398445286	0.41701488633890854	0.4161860932669698
0.18325	0.41668919291807754	0.4166777185681472	0.4158251022652641
0.18375	0.41637994680880414	0.41629179543309697	0.4154149511547328
0.18425	0.4160255861338079	0.415854917511613	0.414954360740155
0.18475	0.4156226368680656	0.41536473762788517	0.41444200224731914
0.18525	0.41516728941282505	0.4148188080298718	0.41387653606014646
0.18575	0.41465543926168363	0.4142146401481671	0.413256658524587
0.18625	0.4140827502740484	0.41354977855904534	0.4125811574897971
0.18675	0.413444745770725	0.41282189038580447	0.4118489769590139
0.18725	0.4127369324122919	0.4120288707131505	0.411059290778224
0.18775	0.4119549608927683	0.4111689636137805	0.4102115846866361
0.18825	0.4110948256547413	0.41024089707220307	0.4093057452896389
0.18875	0.41015310291789014	0.40924402845568675	0.4083421536141532
0.18925	0.4091272222214624	0.40817849530114136	0.40732177991731455
0.18975	0.408015761506733	0.40704536420705123	0.40624627542343744
0.19025	0.40681874987099526	0.4058467687666372	0.4051180557740746
0.19075	0.4055379562027285	0.40458602604592975	0.4039403703297673
0.19125	0.4041771369771185	0.40326772042977516	0.4027173512082891
0.19175	0.4027422137919922	0.40189774404579315	0.4014540362191878
0.19225	0.4012413519898702	0.40048328466020927	0.4001563607540613
0.19275	0.39968491683829444	0.39903275498771984	0.39883111524242343
0.19325	0.3980852934265056	0.3975556616161139	0.39748586691800086
0.19375	0.39645656991505196	0.3960624168186013	0.39612884719224434
0.19425	0.39481409926912137	0.39456410180711393	0.39476880864263464
0.19475	0.3931739695906246	0.39307219474554994	0.3934148581768423
0.19525	0.39155242490887376	0.39159828038780625	0.39207627500498404
0.19575	0.3899652845457572	0.3901537599886226	0.39076232336464345
0.19625	0.3884274087696355	0.38874957989186004	0.3894820703201688
0.19675	0.3869522516090031	0.3873959950001335	0.3882442183549987
0.19725	0.38555152991793934	0.38610237955186466	0.38705696098868597
0.19775	0.38423502341563875	0.3848770928765686	0.38592786749189856
0.19825	0.3830105060150488	0.3837274027546816	0.38486380023112066
0.19875	0.3818837964755077	0.3826594643161866	0.38387086555948646
0.19925	0.3808589076455928	0.38167834856321353	0.38295439676137
0.19975	0.3799382687906924	0.3807881118788876	0.3821189655682583
0.20025	0.37912299443216624	0.37999189636007785	0.3813684173171133
0.20075	0.3784131749523915	0.37929205038271596	0.38070592395654246
0.20125	0.37780816791274113	0.3786902592569959	0.38013404878328694
0.20175	0.3773068735860384	0.37818767688606114	0.3796548169233524
0.20225	0.376907982802475	0.37778505073807145	0.3792697860441414
0.20275	0.37661018928317086	0.37748283395015675	0.37898011247884666
0.20325	0.37641236187638505	0.3772812798362375	0.378786608758487
0.20375	0.3763136744177525	0.3771805153669018	0.3786897894008855
0.20425	0.37631369236348117	0.37718059128673614	0.3786899026482859
0.20475	0.3764124160516509	0.3772815074404477	0.37878694665192947
0.20525	0.376610280648252	0.37748321263814466	0.3789806693711333
0.20575	0.37690811277814823	0.3777855790701278	0.37927055220053857
0.20625	0.3773070437854684	0.378188351961709	0.3796557780846462
0.20675	0.3778083797717033	0.3786910759179929	0.3801351856459054
0.20725	0.37841342926948185	0.37929300031453594	0.38070721165550653
0.20775	0.3791232908418154	0.379992967185868	0.3813698250127001
0.20825	0.3799386052070505	0.3807892863567278	0.38212045624444513
0.20875	0.38085927973318706	0.38167960400787515	0.38295592734110584
0.20925	0.3818841972198697	0.38266077236666873	0.3838723874267399
0.20975	0.38301092547845966	0.3837287295948686	0.38486526022152284
0.21025	0.38423544876395854	0.3848783999856338	0.38592920937318004
0.21075	0.38555194578866264	0.386103625013002	0.387058127401569
0.21125	0.386952640855062	0.3873971353335308	0.38824515312952
0.21175	0.38842775355934656	0.38875057230709426	0.3894827210283056
0.21225	0.3899655677338856	0.39015456488300065	0.3907626439256136
0.21275	0.39155263153003395	0.3915988638628477	0.3920762281324534
0.21325	0.39317408828035416	0.3930725308858538	0.3934144174537433
0.21375	0.39481412340498945	0.39456417447289965	0.39476796003223963
0.21425	0.39645649829854107	0.3960622207479696	0.39612758984226704
0.21475	0.39808513039410026	0.39755520271056144	0.39748421318199156
0.21525	0.39968467178377387	0.3990320497526617	0.3988290899202704
0.21575	0.40124103837777936	0.40048235887434835	0.40015399962975967
0.21625	0.40274184782156314	0.4018966308215282	0.4014513840383335
0.21675	0.4041767360990854	0.40326645788701837	0.4027144592816047
0.21725	0.40553753769185785	0.40458465484583644	0.40393729396788697
0.21775	0.40681832961988	0.4058453297395792	0.4051148517528273
0.21825	0.40801535314551923	0.40704389626744913	0.40624299965185023
0.21875	0.40912683660094096	0.4081770337816325	0.407318485439152
0.21925	0.41015274793493267	0.40924260392706724	0.40833888902565063
0.21975	0.4110945063586703	0.4102395346545969	0.4093025536083729
0.22025	0.41195467979156764	0.4111676827361782	0.4102085026648221
0.22075	0.4127366898959297	0.41202768524647343	0.4110563486216207
0.22125	0.4134445405796833	0.4128208090590107	0.41184619839139286
0.22175	0.4140825799583897	0.413548805566043	0.4125785600921647
0.22225	0.4146553005945344	0.4142137758616084	0.41325425427637474
0.22275	0.4151671787387182	0.41481804975224523	0.41387433201418816
0.22325	0.41562255037955803	0.41536408032712585	0.41444000127918706
0.22375	0.4160255200787447	0.4158543545050215	0.41495256232329913
0.22425	0.41637989763603345	0.41629131899796806	0.4154133521240659
0.22475	0.41668915737204765	0.4166773204692737	0.415823697542295
0.22525	0.41695641501984	0.41701455827179107	0.4161848765285087
0.22575	0.4171844176970856	0.41730504797655155	0.4164980865412506
0.22625	0.41737554304941554	0.4175505938870799	0.4167644192648132
0.22675	0.4175318043127067	0.4177527688318287	0.4169848407141836
0.22725	0.4176548586745295	0.4179128996956855	0.4171601758694479
0.22775	0.41774601688673696	0.4180320573603585	0.41729109707259326
0.22825	0.417806252576978	0.41811104995058224	0.41737811553265347
0.22875	0.41783621012552435	0.4181504185142031	0.41742157541045644
0.22925	0.41783621032307855	0.4181504344914368	0.4174216500851114
0.22975	0.41780625331891674	0.4181110985488374	0.4173783403370226
0.23025	0.4177460186237632	0.41803214056726046	0.4172914743148256
0.23075	0.4176548621671453	0.4179130207830331	0.4171607092859258
0.23125	0.4175318106442792	0.41775293229144617	0.4169855353025924
0.23175	0.41737555364249074	0.4175508053353861	0.41676528104828375
0.23225	0.4171844343306961	0.41730531402216836	0.416499122261661
0.23275	0.4169564398445281	0.41701488633890843	0.4161860932669697
0.23325	0.4166891929180773	0.41667771856814717	0.4158251022652638
0.23375	0.4163799468088035	0.4162917954330968	0.41541495115473254
0.23425	0.4160255861338072	0.41585491751161263	0.4149543607401549
0.23475	0.41562263686806455	0.4153647376278841	0.41444200224731925
0.23525	0.4151672894128238	0.41481880802987076	0.41387653606014635
0.23575	0.41465543926168225	0.4142146401481658	0.4132566585245867
0.23625	0.4140827502740469	0.4135497785590437	0.4125811574897971
0.23675	0.41344474577072365	0.4128218903858026	0.4118489769590136
0.23725	0.4127369324122903	0.4120288707131489	0.4110592907782238
0.23775	0.4119549608927667	0.4111689636137789	0.41021158468663604
0.23825	0.4110948256547399	0.4102408970722016	0.40930574528963903
0.23875	0.41015310291788837	0.4092440284556854	0.40834215361415316
0.23925	0.40912722222146014	0.40817849530114003	0.40732177991731466
0.23975	0.40801576150673075	0.4070453642070499	0.4062462754234378
0.24025	0.40681874987099326	0.40584676876663617	0.40511805577407534
0.24075	0.4055379562027266	0.4045860260459288	0.40394037032976826
0.24125	0.4041771369771169	0.40326772042977455	0.4027173512082899
0.24175	0.4027422137919911	0.40189774404579265	0.40145403621918857
0.24225	0.4012413519898691	0.40048328466020905	0.4001563607540624
0.24275	0.3996849168382935	0.3990327549877198	0.3988311152424243
0.24325	0.39808529342650467	0.3975556616161139	0.397485866918002
0.24375	0.39645656991505124	0.3960624168186012	0.3961288471922454
0.24425	0.3948140992691204	0.3945641018071138	0.39476880864263597
0.24475	0.39317396959062384	0.3930721947455498	0.3934148581768438
0.24525	0.3915524249088731	0.3915982803878058	0.3920762750049854
0.24575	0.38996528454575674	0.3901537599886224	0.3907623233646449
0.24625	0.3884274087696352	0.38874957989185993	0.38948207032017
0.24675	0.3869522516090028	0.38739599500013333	0.3882442183549999
0.24725	0.3855515299179391	0.3861023795518642	0.38705696098868697
0.24775	0.3842350234156386	0.3848770928765681	0.38592786749189956
0.24825	0.3830105060150486	0.38372740275468137	0.3848638002311216
0.24875	0.38188379647550746	0.3826594643161861	0.3838708655594874
0.24925	0.38085890764559266	0.38167834856321337	0.38295439676137083
0.24975	0.3799382687906921	0.38078811187888756	0.38211896556825886
0.25025	0.3791229944321658	0.3799918963600776	0.38136841731711424
0.25075	0.37841317495239124	0.37929205038271563	0.3807059239565434
0.25125	0.3778081679127409	0.3786902592569957	0.3801340487832879
0.25175	0.3773068735860387	0.3781876768860611	0.3796548169233535
0.25225	0.3769079828024755	0.3777850507380719	0.37926978604414235
0.25275	0.3766101892831713	0.3774828339501576	0.3789801124788476
0.25325	0.37641236187638555	0.3772812798362382	0.37878660875848785
0.25375	0.37631367441775315	0.3771805153669024	0.37868978940088593
0.25425	0.37631369236348183	0.3771805912867371	0.37868990264828617
0.25475	0.37641241605165177	0.3772815074404485	0.37878694665192947
0.25525	0.37661028064825325	0.3774832126381452	0.3789806693711331
0.25575	0.37690811277814923	0.377785579070128	0.37927055220053857
0.25625	0.3773070437854694	0.37818835196170947	0.3796557780846463
0.25675	0.37780837977170395	0.37869107591799317	0.3801351856459053
0.25725	0.3784134292694825	0.3792930003145365	0.38070721165550636
0.25775	0.3791232908418161	0.3799929671858682	0.3813698250127003
0.25825	0.379938605207051	0.38078928635672843	0.38212045624444513
0.25875	0.3808592797331876	0.3816796040078758	0.38295592734110573
0.25925	0.38188419721987005	0.38266077236666945	0.38387238742673974
0.25975	0.38301092547845994	0.38372872959486903	0.38486526022152273
0.26025	0.38423544876395904	0.3848783999856343	0.3859292093731798
0.26075	0.38555194578866286	0.38610362501300227	0.3870581274015689
0.26125	0.3869526408550619	0.3873971353335308	0.38824515312951996
0.26175	0.38842775355934667	0.38875057230709453	0.38948272102830567
0.26225	0.3899655677338858	0.390154564883001	0.39076264392561344
0.26275	0.39155263153003417	0.391598863862848	0.39207622813245313
0.26325	0.3931740882803547	0.3930725308858539	0.39341441745374317
0.26375	0.39481412340498967	0.3945641744728998	0.3947679600322394
0.26425	0.3964564982985407	0.39606222074796943	0.396127589842267
0.26475	0.3980851303940996	0.3975552027105616	0.3974842131819913
0.26525	0.3996846717837736	0.3990320497526619	0.39882908992026966
0.26575	0.4012410383777792	0.4004823588743487	0.40015399962975917
0.26625	0.40274184782156286	0.40189663082152827	0.40145138403833286
0.26675	0.4041767360990854	0.4032664578870184	0.40271445928160443
0.26725	0.40553753769185774	0.4045846548458367	0.4039372939678868
0.26775	0.4068183296198799	0.40584532973957954	0.40511485175282674
0.26825	0.4080153531455191	0.40704389626744936	0.4062429996518496
0.26875	0.4091268366009408	0.4081770337816329	0.4073184854391516
0.26925	0.41015274793493267	0.4092426039270675	0.4083388890256501
0.26975	0.4110945063586703	0.41023953465459684	0.40930255360837225
0.27025	0.41195467979156797	0.41116768273617843	0.410208502664821
0.27075	0.4127366898959297	0.4120276852464739	0.41105634862161966
0.27125	0.4134445405796833	0.4128208090590111	0.41184619839139214
0.27175	0.41408257995838976	0.41354880556604356	0.4125785600921639
0.27225	0.41465530059453465	0.4142137758616089	0.41325425427637436
0.27275	0.4151671787387188	0.41481804975224573	0.4138743320141876
0.27325	0.4156225503795585	0.4153640803271266	0.41444000127918673
0.27375	0.4160255200787449	0.41585435450502206	0.4149525623232988
0.27425	0.41637989763603367	0.41629131899796834	0.4154133521240657
0.27475	0.41668915737204787	0.4166773204692741	0.41582369754229503
0.27525	0.41695641501984043	0.41701455827179074	0.4161848765285084
0.27575	0.4171844176970857	0.41730504797655127	0.4164980865412507
0.27625	0.4173755430494156	0.41755059388707966	0.41676441926481345
0.27675	0.4175318043127068	0.4177527688318287	0.4169848407141838
0.27725	0.4176548586745296	0.4179128996956855	0.4171601758694479
0.27775	0.41774601688673696	0.41803205736035853	0.4172910970725934
0.27825	0.41780625257697823	0.41811104995058224	0.4173781155326536
0.27875	0.4178362101255247	0.41815041851420326	0.4174215754104567
0.27925	0.417836210323079	0.4181504344914372	0.4174216500851114
0.27975	0.4178062533189173	0.4181110985488375	0.41737834033702226
0.28025	0.41774601862376337	0.4180321405672605	0.4172914743148255
0.28075	0.417654862167146	0.4179130207830334	0.4171607092859256
0.28125	0.41753181064427947	0.4177529322914463	0.4169855353025923
0.28175	0.4173755536424913	0.41755080533538613	0.4167652810482838
0.28225	0.4171844343306969	0.4173053140221687	0.41649912226166097
0.28275	0.41695643984452907	0.4170148863389086	0.4161860932669694
0.28325	0.4166891929180784	0.4166777185681472	0.41582510226526387
0.28375	0.41637994680880447	0.4162917954330967	0.4154149511547325
0.28425	0.4160255861338082	0.41585491751161263	0.4149543607401549
0.28475	0.4156226368680653	0.4153647376278846	0.41444200224731925
0.28525	0.41516728941282477	0.4148188080298714	0.41387653606014696
0.28575	0.41465543926168313	0.4142146401481665	0.41325665852458743
0.28625	0.41408275027404734	0.4135497785590448	0.41258115748979807
0.28675	0.4134447457707239	0.412821890385804	0.41184897695901435
0.28725	0.41273693241229087	0.41202887071315003	0.41105929077822473
0.28775	0.4119549608927673	0.4111689636137801	0.4102115846866367
0.28825	0.41109482565474015	0.4102408970722029	0.40930574528963953
0.28875	0.4101531029178889	0.40924402845568647	0.40834215361415394
0.28925	0.4091272222214611	0.408178495301141	0.4073217799173153
0.28975	0.40801576150673136	0.40704536420705056	0.4062462754234382
0.29025	0.4068187498709934	0.4058467687666365	0.40511805577407556
0.29075	0.40553795620272676	0.40458602604592936	0.40394037032976854
0.29125	0.404177136977117	0.40326772042977455	0.4027173512082897
0.29175	0.402742213791991	0.40189774404579304	0.40145403621918835
0.29225	0.40124135198986915	0.4004832846602096	0.400156360754062
0.29275	0.39968491683829355	0.3990327549877202	0.3988311152424241
0.29325	0.39808529342650456	0.3975556616161142	0.39748586691800136
0.29375	0.3964565699150512	0.3960624168186016	0.3961288471922449
0.29425	0.3948140992691204	0.3945641018071142	0.3947688086426352
0.29475	0.3931739695906237	0.39307219474555016	0.3934148581768432
0.29525	0.391552424908873	0.39159828038780625	0.392076275004985
0.29575	0.38996528454575674	0.39015375998862256	0.3907623233646445
0.29625	0.3884274087696349	0.3887495798918605	0.3894820703201694
0.29675	0.3869522516090024	0.38739599500013394	0.38824421835499906
0.29725	0.38555152991793873	0.386102379551865	0.3870569609886858
0.29775	0.3842350234156381	0.3848770928765689	0.385927867491898
0.29825	0.38301050601504866	0.38372740275468137	0.3848638002311198
0.29875	0.38188379647550774	0.3826594643161862	0.38387086555948563
0.29925	0.3808589076455929	0.38167834856321325	0.3829543967613691
0.29975	0.37993826879069226	0.38078811187888745	0.3821189655682571
0.30025	0.3791229944321662	0.37999189636007785	0.38136841731711285
0.30075	0.3784131749523914	0.3792920503827159	0.3807059239565419
0.30125	0.377808167912741	0.3786902592569958	0.3801340487832865
0.30175	0.3773068735860383	0.3781876768860611	0.3796548169233521
0.30225	0.3769079828024751	0.37778505073807156	0.37926978604414097
0.30275	0.3766101892831712	0.3774828339501571	0.3789801124788464
0.30325	0.3764123618763855	0.3772812798362375	0.3787866087584868
0.30375	0.376313674417753	0.37718051536690167	0.378689789400885
0.30425	0.3763136923634813	0.3771805912867364	0.37868990264828545
0.30475	0.37641241605165093	0.3772815074404476	0.37878694665192886
0.30525	0.3766102806482526	0.3774832126381443	0.3789806693711324
0.30575	0.3769081127781487	0.3777855790701271	0.3792705522005376
0.30625	0.3773070437854688	0.37818835196170825	0.3796557780846452
0.30675	0.3778083797717038	0.37869107591799195	0.38013518564590465
0.30725	0.37841342926948224	0.3792930003145352	0.38070721165550575
0.30775	0.37912329084181595	0.37999296718586734	0.3813698250126998
0.30825	0.3799386052070511	0.38078928635672754	0.3821204562444447
0.30875	0.380859279733188	0.3816796040078746	0.3829559273411054
0.30925	0.38188419721987016	0.3826607723666681	0.38387238742673924
0.30975	0.38301092547845983	0.38372872959486776	0.3848652602215226
0.31025	0.38423544876395893	0.38487839998563267	0.3859292093731796
0.31075	0.3855519457886632	0.386103625013001	0.3870581274015691
0.31125	0.38695264085506226	0.38739713533353004	0.3882451531295203
0.31175	0.38842775355934667	0.38875057230709364	0.38948272102830583
0.31225	0.38996556773388596	0.39015456488300004	0.3907626439256139
0.31275	0.3915526315300341	0.39159886386284665	0.3920762281324538
0.31325	0.3931740882803543	0.3930725308858527	0.393414417453744
0.31375	0.3948141234049892	0.3945641744728988	0.39476796003224035
0.31425	0.39645649829854057	0.3960622207479688	0.39612758984226776
0.31475	0.3980851303940995	0.397555202710561	0.3974842131819921
0.31525	0.39968467178377326	0.3990320497526614	0.3988290899202707
0.31575	0.40124103837777875	0.40048235887434835	0.40015399962976
0.31625	0.4027418478215622	0.4018966308215283	0.4014513840383337
0.31675	0.40417673609908483	0.40326645788701854	0.4027144592816048
0.31725	0.4055375376918574	0.4045846548458367	0.4039372939678871
0.31775	0.40681832961987974	0.40584532973957965	0.40511485175282763
0.31825	0.40801535314551896	0.407043896267449	0.40624299965185034
0.31875	0.40912683660094046	0.4081770337816325	0.4073184854391521
0.31925	0.41015274793493217	0.40924260392706724	0.4083388890256504
0.31975	0.41109450635866945	0.41023953465459667	0.40930255360837275
0.32025	0.41195467979156697	0.4111676827361783	0.4102085026648217
0.32075	0.4127366898959292	0.4120276852464735	0.41105634862162005
0.32125	0.41344454057968244	0.4128208090590107	0.4118461983913927
0.32175	0.4140825799583891	0.4135488055660433	0.4125785600921644
0.32225	0.41465530059453387	0.4142137758616088	0.4132542542763746
0.32275	0.4151671787387181	0.4148180497522456	0.413874332014188
0.32325	0.4156225503795582	0.41536408032712624	0.41444000127918695
0.32375	0.41602552007874494	0.4158543545050216	0.414952562323299
0.32425	0.4163798976360335	0.4162913189979684	0.41541335212406577
0.32475	0.4166891573720479	0.4166773204692741	0.4158236975422948
0.32525	0.4169564150198405	0.4170145582717909	0.41618487652850855
0.32575	0.41718441769708586	0.41730504797655094	0.41649808654125064
0.32625	0.417375543049416	0.41755059388707944	0.4167644192648135
0.32675	0.41753180431270726	0.4177527688318282	0.416984840714184
0.32725	0.41765485867452984	0.41791289969568524	0.4171601758694483
0.32775	0.4177460168867374	0.4180320573603585	0.4172910970725937
0.32825	0.4178062525769788	0.41811104995058207	0.41737811553265425
0.32875	0.4178362101255255	0.4181504185142028	0.41742157541045716
0.32925	0.41783621032307966	0.4181504344914366	0.4174216500851122
0.32975	0.4178062533189179	0.4181110985488369	0.4173783403370227
0.33025	0.4177460186237647	0.4180321405672604	0.41729147431482594
0.33075	0.41765486216714703	0.41791302078303316	0.4171607092859261
0.33125	0.4175318106442805	0.417752932291446	0.41698553530259247
0.33175	0.41737555364249235	0.4175508053353861	0.4167652810482842
0.33225	0.41718443433069774	0.4173053140221687	0.41649912226166125
0.33275	0.41695643984453007	0.4170148863389089	0.41618609326697004
0.33325	0.41668919291807915	0.4166777185681476	0.41582510226526415
0.33375	0.4163799468088052	0.4162917954330976	0.4154149511547325
0.33425	0.4160255861338089	0.4158549175116138	0.41495436074015474
0.33475	0.41562263686806616	0.4153647376278863	0.4144420022473192
0.33525	0.4151672894128254	0.4148188080298726	0.41387653606014674
0.33575	0.4146554392616838	0.41421464014816795	0.41325665852458726
0.33625	0.41408275027404806	0.41354977855904607	0.41258115748979757
0.33675	0.4134447457707245	0.41282189038580486	0.41184897695901396
0.33725	0.4127369324122913	0.4120288707131513	0.41105929077822373
0.33775	0.4119549608927674	0.411168963613781	0.41021158468663577
0.33825	0.41109482565474026	0.4102408970722036	0.40930574528963876
0.33875	0.41015310291788865	0.40924402845568747	0.4083421536141531
0.33925	0.40912722222146086	0.40817849530114214	0.4073217799173145
0.33975	0.40801576150673124	0.40704536420705206	0.40624627542343755
0.34025	0.4068187498709934	0.40584676876663794	0.4051180557740747
0.34075	0.4055379562027269	0.4045860260459306	0.4039403703297677
0.34125	0.40417713697711694	0.40326772042977577	0.40271735120828933
0.34175	0.4027422137919907	0.4018977440457938	0.40145403621918796
0.34225	0.4012413519898687	0.40048328466021	0.40015636075406186
0.34275	0.39968491683829327	0.3990327549877205	0.3988311152424239
0.34325	0.39808529342650456	0.3975556616161144	0.3974858669180012
0.34375	0.39645656991505124	0.39606241681860166	0.3961288471922444
0.34425	0.39481409926912053	0.39456410180711465	0.3947688086426347
0.34475	0.393173969590624	0.3930721947455507	0.3934148581768426
0.34525	0.3915524249088732	0.39159828038780703	0.39207627500498415
0.34575	0.38996528454575685	0.39015375998862334	0.3907623233646436
0.34625	0.38842740876963494	0.3887495798918608	0.3894820703201687
0.34675	0.38695225160900254	0.38739599500013433	0.3882442183549987
0.34725	0.3855515299179389	0.38610237955186544	0.38705696098868564
0.34775	0.38423502341563864	0.38487709287656924	0.38592786749189806
0.34825	0.3830105060150489	0.38372740275468226	0.3848638002311201
0.34875	0.3818837964755078	0.38265946431618747	0.383870865559486
0.34925	0.3808589076455927	0.3816783485632144	0.3829543967613695
0.34975	0.37993826879069204	0.3807881118788886	0.38211896556825764
0.35025	0.37912299443216585	0.3799918963600788	0.381368417317113
0.35075	0.37841317495239113	0.3792920503827168	0.38070592395654235
0.35125	0.37780816791274086	0.37869025925699673	0.380134048783287
0.35175	0.3773068735860383	0.37818767688606214	0.3796548169233527
0.35225	0.3769079828024749	0.3777850507380728	0.37926978604414147
0.35275	0.37661018928317086	0.3774828339501582	0.37898011247884683
0.35325	0.3764123618763852	0.37728127983623877	0.37878660875848685
0.35375	0.37631367441775293	0.377180515366903	0.37868978940088505
0.35425	0.3763136923634819	0.3771805912867374	0.37868990264828545
0.35475	0.37641241605165154	0.3772815074404487	0.37878694665192864
0.35525	0.37661028064825275	0.3774832126381453	0.37898066937113245
0.35575	0.37690811277814873	0.377785579070128	0.37927055220053785
0.35625	0.37730704378546864	0.37818835196170925	0.3796557780846455
0.35675	0.3778083797717034	0.3786910759179928	0.3801351856459047
0.35725	0.3784134292694819	0.37929300031453617	0.38070721165550575
0.35775	0.37912329084181573	0.379992967185868	0.3813698250126997
0.35825	0.3799386052070509	0.38078928635672776	0.38212045624444435
0.35875	0.3808592797331877	0.38167960400787493	0.38295592734110506
0.35925	0.3818841972198701	0.38266077236666846	0.3838723874267388
0.35975	0.3830109254784597	0.38372872959486826	0.3848652602215218
0.36025	0.38423544876395843	0.38487839998563356	0.38592920937317915
0.36075	0.38555194578866253	0.3861036250130017	0.38705812740156836
0.36125	0.38695264085506204	0.3873971353335306	0.38824515312951946
0.36175	0.3884277535593468	0.38875057230709414	0.389482721028305
0.36225	0.38996556773388624	0.39015456488300043	0.3907626439256131
0.36275	0.39155263153003467	0.3915988638628474	0.3920762281324526
0.36325	0.3931740882803552	0.3930725308858533	0.39341441745374295
0.36375	0.39481412340499017	0.39456417447289927	0.3947679600322395
0.36425	0.39645649829854146	0.3960622207479692	0.39612758984226715
0.36475	0.39808513039410054	0.39755520271056144	0.3974842131819919
0.36525	0.39968467178377454	0.3990320497526618	0.39882908992027033
0.36575	0.4012410383777801	0.4004823588743484	0.40015399962975967
0.36625	0.4027418478215639	0.40189663082152816	0.4014513840383332
0.36675	0.40417673609908644	0.40326645788701826	0.4027144592816041
0.36725	0.40553753769185863	0.40458465484583633	0.40393729396788663
0.36775	0.40681832961988046	0.40584532973957904	0.4051148517528269
0.36825	0.4080153531455195	0.40704389626744886	0.4062429996518497
0.36875	0.4091268366009412	0.40817703378163217	0.40731848543915145
0.36925	0.41015274793493284	0.4092426039270668	0.40833888902564985
0.36975	0.41109450635867023	0.4102395346545965	0.4093025536083722
0.37025	0.4119546797915675	0.41116768273617804	0.41020850266482106
0.37075	0.41273668989593	0.41202768524647326	0.41105634862161977
0.37125	0.41344454057968355	0.41282080905901103	0.41184619839139236
0.37175	0.41408257995839015	0.4135488055660434	0.41257856009216426
0.37225	0.4146553005945351	0.4142137758616088	0.4132542542763747
0.37275	0.41516717873871894	0.4148180497522458	0.41387433201418833
0.37325	0.4156225503795589	0.4153640803271266	0.41444000127918734
0.37375	0.4160255200787455	0.41585435450502245	0.41495256232329936
0.37425	0.4163798976360339	0.4162913189979687	0.4154133521240661
0.37475	0.4166891573720481	0.41667732046927425	0.4158236975422952
0.37525	0.41695641501984065	0.4170145582717916	0.41618487652850894
0.37575	0.41718441769708636	0.4173050479765518	0.41649808654125087
0.37625	0.41737554304941626	0.41755059388708043	0.4167644192648136
0.37675	0.4175318043127074	0.41775276883182927	0.41698484071418396
0.37725	0.41765485867453034	0.41791289969568585	0.4171601758694483
0.37775	0.41774601688673774	0.41803205736035887	0.41729109707259376
0.37825	0.41780625257697895	0.4181110499505826	0.4173781155326541
0.37875	0.41783621012552546	0.4181504185142035	0.4174215754104572
0.37925	0.4178362103230799	0.4181504344914372	0.41742165008511206
0.37975	0.41780625331891785	0.41811109854883755	0.417378340337023
0.38025	0.41774601862376415	0.41803214056726057	0.41729147431482594
0.38075	0.4176548621671466	0.4179130207830331	0.41716070928592586
0.38125	0.41753181064427974	0.41775293229144633	0.4169855353025925
0.38175	0.41737555364249135	0.41755080533538613	0.4167652810482841
0.38225	0.4171844343306965	0.4173053140221688	0.4164991222616611
0.38275	0.416956439844529	0.4170148863389089	0.41618609326697
0.38325	0.416689192918078	0.4166777185681474	0.4158251022652645
0.38375	0.4163799468088041	0.4162917954330972	0.415414951154733
0.38425	0.41602558613380775	0.4158549175116136	0.41495436074015557
0.38475	0.415622636868065	0.4153647376278858	0.41444200224731986
0.38525	0.41516728941282427	0.41481880802987237	0.4138765360601472
0.38575	0.4146554392616825	0.4142146401481676	0.41325665852458776
0.38625	0.4140827502740469	0.4135497785590455	0.4125811574897982
0.38675	0.41344474577072376	0.41282189038580447	0.4118489769590146
0.38725	0.41273693241229037	0.41202887071315014	0.41105929077822456
0.38775	0.4119549608927669	0.4111689636137797	0.41021158468663627
0.38825	0.41109482565474015	0.4102408970722026	0.4093057452896394
0.38875	0.41015310291788876	0.4092440284556863	0.4083421536141539
0.38925	0.4091272222214608	0.4081784953011408	0.4073217799173151
0.38975	0.408015761506731	0.4070453642070506	0.40624627542343816
0.39025	0.4068187498709931	0.40584676876663656	0.40511805577407545
0.39075	0.4055379562027267	0.40458602604592936	0.4039403703297682
0.39125	0.4041771369771173	0.40326772042977443	0.4027173512082896
0.39175	0.4027422137919908	0.4018977440457923	0.4014540362191884
0.39225	0.40124135198986877	0.4004832846602086	0.40015636075406225
0.39275	0.3996849168382931	0.39903275498771934	0.39883111524242426
0.39325	0.39808529342650417	0.39755566161611344	0.39748586691800164
0.39375	0.39645656991505046	0.39606241681860094	0.3961288471922451
0.39425	0.39481409926911987	0.3945641018071135	0.3947688086426354
0.39475	0.393173969590623	0.3930721947455495	0.3934148581768429
0.39525	0.3915524249088724	0.3915982803878055	0.39207627500498443
0.39575	0.38996528454575613	0.39015375998862184	0.390762323364644
0.39625	0.3884274087696343	0.38874957989185926	0.3894820703201695
0.39675	0.3869522516090019	0.3873959950001328	0.38824421835499934
0.39725	0.38555152991793806	0.38610237955186394	0.3870569609886863
0.39775	0.3842350234156374	0.3848770928765683	0.3859278674918986
0.39825	0.3830105060150474	0.38372740275468153	0.3848638002311204
0.39875	0.3818837964755064	0.3826594643161863	0.38387086555948635
0.39925	0.38085890764559144	0.3816783485632134	0.3829543967613698
0.39975	0.37993826879069076	0.3807881118788875	0.3821189655682584
0.40025	0.37912299443216474	0.37999189636007774	0.3813684173171138
0.40075	0.37841317495238996	0.379292050382716	0.3807059239565426
0.40125	0.3778081679127395	0.378690259256996	0.3801340487832871
0.40175	0.3773068735860373	0.3781876768860614	0.3796548169233526
0.40225	0.3769079828024741	0.37778505073807206	0.3792697860441415
0.40275	0.3766101892831702	0.37748283395015747	0.3789801124788468
0.40325	0.37641236187638466	0.37728127983623805	0.37878660875848685
0.40375	0.3763136744177523	0.3771805153669023	0.37868978940088527
0.40425	0.37631369236348094	0.3771805912867368	0.3786899026482856
0.40475	0.3764124160516507	0.3772815074404479	0.37878694665192897
0.40525	0.3766102806482522	0.3774832126381446	0.3789806693711328
0.40575	0.37690811277814823	0.37778557907012766	0.3792705522005381
0.40625	0.3773070437854684	0.37818835196170897	0.3796557780846459
0.40675	0.3778083797717034	0.3786910759179926	0.38013518564590515
0.40725	0.3784134292694816	0.379293000314536	0.3807072116555063
0.40775	0.37912329084181523	0.37999296718586795	0.3813698250127001
0.40825	0.37993860520705025	0.38078928635672815	0.382120456244445
0.40875	0.38085927973318706	0.38167960400787554	0.38295592734110595
0.40925	0.3818841972198691	0.38266077236666907	0.38387238742674
0.40975	0.38301092547845905	0.3837287295948688	0.38486526022152306
0.41025	0.38423544876395815	0.384878399985634	0.38592920937318037
0.41075	0.38555194578866236	0.3861036250130017	0.38705812740156986
0.41125	0.38695264085506187	0.3873971353335306	0.38824515312952135
0.41175	0.38842775355934633	0.3887505723070943	0.3894827210283067
0.41225	0.38996556773388563	0.3901545648830009	0.39076264392561444
0.41275	0.39155263153003383	0.3915988638628481	0.3920762281324542
0.41325	0.3931740882803542	0.3930725308858538	0.39341441745374417
0.41375	0.39481412340498906	0.3945641744728996	0.39476796003224035
0.41425	0.39645649829854046	0.39606222074796993	0.39612758984226776
0.41475	0.39808513039409943	0.39755520271056216	0.3974842131819922
0.41525	0.39968467178377326	0.39903204975266254	0.3988290899202707
0.41575	0.4012410383777787	0.4004823588743493	0.40015399962975984
0.41625	0.4027418478215628	0.40189663082152904	0.4014513840383336
0.41675	0.4041767360990853	0.4032664578870194	0.40271445928160454
0.41725	0.40553753769185774	0.4045846548458376	0.40393729396788686
0.41775	0.40681832961987974	0.40584532973958043	0.40511485175282685
0.41825	0.4080153531455191	0.4070438962674502	0.40624299965185
0.41875	0.4091268366009406	0.40817703378163367	0.40731848543915206
0.41925	0.4101527479349325	0.4092426039270684	0.4083388890256503
0.41975	0.41109450635867006	0.4102395346545981	0.4093025536083727
0.42025	0.41195467979156764	0.4111676827361796	0.41020850266482145
0.42075	0.41273668989592976	0.4120276852464747	0.41105634862162005
0.42125	0.4134445405796834	0.4128208090590118	0.41184619839139247
0.42175	0.4140825799583901	0.41354880556604445	0.4125785600921642
0.42225	0.4146553005945347	0.41421377586160946	0.41325425427637413
0.42275	0.4151671787387186	0.4148180497522463	0.4138743320141878
0.42325	0.4156225503795585	0.41536408032712696	0.41444000127918684
0.42375	0.41602552007874527	0.41585435450502223	0.414952562323299
0.42425	0.41637989763603395	0.4162913189979688	0.4154133521240656
0.42475	0.4166891573720483	0.41667732046927447	0.4158236975422946
0.42525	0.41695641501984054	0.41701455827179157	0.4161848765285081
0.42575	0.4171844176970863	0.41730504797655193	0.41649808654125015
0.42625	0.4173755430494161	0.41755059388708066	0.416764419264813
0.42675	0.41753180431270737	0.4177527688318296	0.41698484071418385
0.42725	0.4176548586745302	0.41791289969568624	0.41716017586944815
0.42775	0.41774601688673724	0.4180320573603594	0.4172910970725933
0.42825	0.41780625257697857	0.41811104995058257	0.4173781155326533
0.42875	0.4178362101255249	0.41815041851420326	0.41742157541045616
0.42925	0.4178362103230793	0.4181504344914373	0.4174216500851111
0.42975	0.41780625331891735	0.4181110985488375	0.41737834033702165
0.43025	0.4177460186237636	0.4180321405672604	0.41729147431482444
0.43075	0.41765486216714615	0.41791302078303294	0.4171607092859244
0.43125	0.4175318106442798	0.4177529322914457	0.4169855353025911
0.43175	0.41737555364249146	0.4175508053353858	0.4167652810482827
0.43225	0.4171844343306966	0.41730531402216847	0.4164991222616599
0.43275	0.41695643984452857	0.41701488633890843	0.4161860932669688
0.43325	0.41668919291807754	0.41667771856814706	0.41582510226526315
0.43375	0.4163799468088038	0.416291795433097	0.4154149511547318
0.43425	0.4160255861338075	0.41585491751161346	0.4149543607401545
0.43475	0.415622636868065	0.4153647376278854	0.41444200224731875
0.43525	0.4151672894128246	0.4148188080298722	0.41387653606014624
0.43575	0.41465543926168313	0.4142146401481671	0.413256658524587
0.43625	0.4140827502740476	0.4135497785590453	0.4125811574897971
0.43675	0.41344474577072465	0.4128218903858046	0.41184897695901374
0.43725	0.4127369324122916	0.4120288707131505	0.41105929077822406
0.43775	0.4119549608927683	0.41116896361378014	0.4102115846866364
0.43825	0.41109482565474126	0.41024089707220307	0.4093057452896392
0.43875	0.4101531029178898	0.4092440284556863	0.40834215361415344
0.43925	0.40912722222146175	0.40817849530114075	0.40732177991731483
0.43975	0.40801576150673213	0.40704536420705073	0.4062462754234376
0.44025	0.4068187498709946	0.4058467687666366	0.4051180557740749
0.44075	0.40553795620272787	0.40458602604592936	0.4039403703297676
0.44125	0.4041771369771183	0.40326772042977493	0.40271735120828933
0.44175	0.4027422137919923	0.40189774404579287	0.401454036219188
0.44225	0.4012413519898702	0.4004832846602091	0.40015636075406175
0.44275	0.3996849168382945	0.3990327549877198	0.3988311152424239
0.44325	0.3980852934265052	0.39755566161611394	0.3974858669180012
0.44375	0.39645656991505157	0.39606241681860155	0.39612884719224484
0.44425	0.3948140992691208	0.39456410180711426	0.39476880864263514
0.44475	0.393173969590624	0.3930721947455502	0.393414858176843
0.44525	0.3915524249088733	0.3915982803878063	0.3920762750049844
0.44575	0.38996528454575685	0.3901537599886226	0.39076232336464367
0.44625	0.38842740876963516	0.3887495798918603	0.38948207032016924
0.44675	0.38695225160900276	0.3873959950001337	0.38824421835499934
0.44725	0.3855515299179391	0.38610237955186466	0.38705696098868636
0.44775	0.38423502341563864	0.3848770928765687	0.3859278674918988
0.44825	0.3830105060150489	0.383727402754682	0.38486380023112077
0.44875	0.3818837964755078	0.38265946431618675	0.38387086555948674
0.44925	0.38085890764559294	0.3816783485632137	0.38295439676137016
0.44975	0.3799382687906925	0.3807881118788876	0.38211896556825825
0.45025	0.3791229944321662	0.379991896360078	0.3813684173171137
0.45075	0.37841317495239135	0.3792920503827159	0.380705923956543
0.45125	0.37780816791274113	0.37869025925699584	0.3801340487832878
0.45175	0.3773068735860388	0.37818767688606103	0.37965481692335323
0.45225	0.3769079828024756	0.37778505073807167	0.37926978604414197
0.45275	0.3766101892831714	0.377482833950157	0.3789801124788471
0.45325	0.37641236187638566	0.37728127983623794	0.3787866087584873
0.45375	0.37631367441775293	0.3771805153669021	0.3786897894008855
0.45425	0.3763136923634816	0.37718059128673653	0.37868990264828595
0.45475	0.3764124160516515	0.3772815074404476	0.37878694665192914
0.45525	0.3766102806482528	0.37748321263814455	0.37898066937113284
0.45575	0.3769081127781486	0.37778557907012755	0.3792705522005381
0.45625	0.37730704378546864	0.37818835196170886	0.37965577808464585
0.45675	0.3778083797717034	0.3786910759179925	0.3801351856459051
0.45725	0.3784134292694818	0.3792930003145361	0.380707211655506
0.45775	0.37912329084181545	0.379992967185868	0.3813698250126998
0.45825	0.3799386052070505	0.380789286356728	0.3821204562444446
0.45875	0.3808592797331873	0.38167960400787526	0.38295592734110545
0.45925	0.3818841972198698	0.38266077236666873	0.38387238742673924
0.45975	0.38301092547845966	0.3837287295948684	0.3848652602215226
0.46025	0.3842354487639585	0.3848783999856338	0.3859292093731794
0.46075	0.3855519457886625	0.3861036250130019	0.3870581274015685
0.46125	0.38695264085506204	0.38739713533353065	0.3882451531295197
0.46175	0.3884277535593465	0.38875057230709414	0.3894827210283053
0.46225	0.3899655677338859	0.39015456488300065	0.39076264392561305
0.46275	0.39155263153003433	0.3915988638628474	0.39207622813245263
0.46325	0.3931740882803548	0.3930725308858535	0.3934144174537428
0.46375	0.39481412340498945	0.3945641744728994	0.39476796003223913
0.46425	0.3964564982985407	0.3960622207479691	0.3961275898422664
0.46475	0.3980851303941	0.3975552027105618	0.3974842131819905
0.46525	0.39968467178377387	0.39903204975266204	0.39882908992026916
0.46575	0.4012410383777794	0.40048235887434874	0.40015399962975867
0.46625	0.4027418478215634	0.40189663082152877	0.4014513840383326
0.46675	0.4041767360990857	0.403266457887019	0.4027144592816039
0.46725	0.405537537691858	0.4045846548458369	0.40393729396788625
0.46775	0.4068183296198802	0.40584532973958004	0.4051148517528262
0.46825	0.40801535314551934	0.40704389626744963	0.40624299965184973
0.46875	0.40912683660094107	0.4081770337816329	0.4073184854391516
0.46925	0.410152747934933	0.4092426039270676	0.4083388890256501
0.46975	0.41109450635867034	0.4102395346545973	0.4093025536083721
0.47025	0.41195467979156736	0.41116768273617876	0.41020850266482095
0.47075	0.4127366898959295	0.412027685246474	0.41105634862161944
0.47125	0.41344454057968283	0.4128208090590111	0.411846198391392
0.47175	0.41408257995838926	0.41354880556604334	0.4125785600921638
0.47225	0.414655300594534	0.4142137758616087	0.41325425427637436
0.47275	0.4151671787387177	0.4148180497522456	0.4138743320141879
0.47325	0.4156225503795573	0.4153640803271265	0.4144400012791868
0.47375	0.4160255200787438	0.415854354505022	0.4149525623232988
0.47425	0.4163798976360325	0.41629131899796845	0.4154133521240655
0.47475	0.416689157372047	0.4166773204692741	0.41582369754229465
0.47525	0.4169564150198396	0.41701455827179135	0.4161848765285083
0.47575	0.41718441769708525	0.41730504797655155	0.4164980865412502
0.47625	0.41737554304941493	0.4175505938870799	0.41676441926481317
0.47675	0.4175318043127065	0.41775276883182877	0.41698484071418346
0.47725	0.4176548586745291	0.41791289969568546	0.41716017586944754
0.47775	0.4177460168867364	0.41803205736035853	0.4172910970725927
0.47825	0.41780625257697757	0.4181110499505818	0.41737811553265325
0.47875	0.417836210125524	0.4181504185142024	0.41742157541045605
0.47925	0.41783621032307816	0.41815043449143646	0.4174216500851112
0.47975	0.4178062533189165	0.41811109854883705	0.41737834033702187
0.48025	0.4177460186237632	0.41803214056725996	0.4172914743148246
0.48075	0.4176548621671457	0.4179130207830329	0.4171607092859246
0.48125	0.41753181064427936	0.417752932291446	0.4169855353025917
0.48175	0.417375553642491	0.41755080533538597	0.4167652810482837
0.48225	0.41718443433069635	0.4173053140221684	0.4164991222616608
0.48275	0.4169564398445286	0.4170148863389083	0.4161860932669696
0.48325	0.4166891929180778	0.41667771856814695	0.4158251022652641
0.48375	0.41637994680880414	0.4162917954330965	0.4154149511547329
0.48425	0.4160255861338079	0.4158549175116128	0.4149543607401553
0.48475	0.4156226368680654	0.4153647376278848	0.4144420022473197
0.48525	0.4151672894128248	0.41481880802987153	0.4138765360601469
0.48575	0.41465543926168336	0.4142146401481669	0.4132566585245872
0.48625	0.4140827502740478	0.41354977855904484	0.41258115748979757
0.48675	0.41344474577072493	0.412821890385804	0.41184897695901396
0.48725	0.4127369324122916	0.41202887071315025	0.411059290778224
0.48775	0.41195496089276806	0.41116896361377997	0.41021158468663604
0.48825	0.4110948256547409	0.41024089707220246	0.40930574528963903
0.48875	0.41015310291788937	0.40924402845568597	0.4083421536141532
0.48925	0.4091272222214617	0.4081784953011405	0.4073217799173146
0.48975	0.40801576150673197	0.4070453642070503	0.40624627542343744
0.49025	0.4068187498709942	0.4058467687666365	0.40511805577407456
0.49075	0.4055379562027277	0.404586026045929	0.4039403703297676
0.49125	0.4041771369771179	0.40326772042977455	0.402717351208289
0.49175	0.4027422137919915	0.40189774404579265	0.4014540362191874
0.49225	0.40124135198986943	0.400483284660209	0.4001563607540611
0.49275	0.3996849168382946	0.39903275498771945	0.39883111524242293
0.49325	0.3980852934265058	0.3975556616161138	0.39748586691800036
0.49375	0.396456569915052	0.3960624168186014	0.3961288471922437
0.49425	0.39481409926912103	0.39456410180711404	0.3947688086426341
0.49475	0.3931739695906241	0.39307219474555	0.3934148581768418
0.49525	0.39155242490887354	0.3915982803878064	0.3920762750049836
0.49575	0.3899652845457571	0.39015375998862273	0.39076232336464295
0.49625	0.38842740876963544	0.38874957989186054	0.38948207032016835
0.49675	0.38695225160900326	0.38739599500013383	0.3882442183549984
0.49725	0.38555152991793945	0.386102379551865	0.3870569609886856
0.49775	0.3842350234156389	0.3848770928765689	0.3859278674918981
0.49825	0.3830105060150489	0.38372740275468165	0.38486380023112
0.49875	0.38188379647550774	0.38265946431618647	0.3838708655594859
0.49925	0.380858907645593	0.3816783485632133	0.3829543967613696
0.49975	0.3799382687906923	0.3807881118788874	0.3821189655682578
0.50025	0.3791229944321659	0.3799918963600777	0.3813684173171132
0.50075	0.3784131749523911	0.37929205038271563	0.38070592395654224
0.50125	0.3778081679127409	0.3786902592569954	0.38013404878328677
0.50175	0.37730687358603876	0.37818767688606064	0.37965481692335246
0.50225	0.37690798280247534	0.37778505073807134	0.3792697860441414
0.50275	0.3766101892831714	0.3774828339501568	0.3789801124788467
0.50325	0.3764123618763858	0.37728127983623766	0.3787866087584871
0.50375	0.3763136744177533	0.37718051536690195	0.37868978940088543
0.50425	0.37631369236348206	0.3771805912867366	0.37868990264828584
0.50475	0.37641241605165193	0.3772815074404478	0.3787869466519291
0.50525	0.37661028064825314	0.3774832126381445	0.37898066937113273
0.50575	0.3769081127781493	0.37778557907012716	0.3792705522005383
0.50625	0.37730704378546925	0.3781883519617086	0.379655778084646
0.50675	0.37780837977170395	0.37869107591799256	0.38013518564590515
0.50725	0.3784134292694824	0.3792930003145358	0.380707211655506
0.50775	0.3791232908418161	0.37999296718586734	0.3813698250126999
0.50825	0.3799386052070512	0.38078928635672754	0.3821204562444447
0.50875	0.38085927973318784	0.3816796040078751	0.3829559273411058
0.50925	0.38188419721987005	0.38266077236666884	0.38387238742673985
0.50975	0.38301092547846	0.3837287295948686	0.38486526022152284
0.51025	0.3842354487639588	0.3848783999856339	0.3859292093731801
0.51075	0.38555194578866286	0.3861036250130021	0.3870581274015695
0.51125	0.386952640855062	0.38739713533353126	0.3882451531295208
0.51175	0.38842775355934633	0.38875057230709464	0.3894827210283063
0.51225	0.38996556773388563	0.390154564883001	0.39076264392561444
0.51275	0.3915526315300338	0.39159886386284776	0.392076228132454
0.51325	0.3931740882803541	0.3930725308858538	0.39341441745374395
0.51375	0.3948141234049891	0.39456417447289965	0.39476796003224046
0.51425	0.39645649829854	0.3960622207479696	0.3961275898422676
0.51475	0.3980851303940996	0.39755520271056183	0.39748421318199195
0.51525	0.3996846717837738	0.3990320497526622	0.3988290899202702
0.51575	0.4012410383777792	0.40048235887434885	0.40015399962975967
0.51625	0.40274184782156286	0.4018966308215288	0.40145138403833325
0.51675	0.4041767360990849	0.403266457887019	0.4027144592816044
0.51725	0.40553753769185724	0.40458465484583706	0.40393729396788686
0.51775	0.4068183296198794	0.4058453297395802	0.4051148517528272
0.51825	0.4080153531455186	0.4070438962674499	0.40624299965185
0.51875	0.40912683660094035	0.408177033781633	0.4073184854391515
0.51925	0.4101527479349322	0.4092426039270678	0.4083388890256498
0.51975	0.41109450635867	0.4102395346545976	0.40930255360837225
0.52025	0.4119546797915675	0.41116768273617926	0.4102085026648211
0.52075	0.41273668989592965	0.41202768524647465	0.4110563486216199
0.52125	0.41344454057968305	0.41282080905901164	0.4118461983913921
0.52175	0.41408257995838943	0.4135488055660439	0.4125785600921639
0.52225	0.4146553005945342	0.41421377586160935	0.4132542542763744
0.52275	0.41516717873871806	0.4148180497522464	0.41387433201418816
0.52325	0.41562255037955786	0.415364080327127	0.4144400012791874
0.52375	0.4160255200787447	0.41585435450502245	0.41495256232329963
0.52425	0.4163798976360329	0.4162913189979692	0.41541335212406644
0.52475	0.4166891573720472	0.416677320469275	0.41582369754229564
0.52525	0.4169564150198398	0.417014558271792	0.41618487652850933
0.52575	0.41718441769708525	0.41730504797655243	0.4164980865412517
0.52625	0.41737554304941527	0.41755059388708077	0.4167644192648142
0.52675	0.41753180431270637	0.4177527688318296	0.41698484071418473
0.52725	0.4176548586745294	0.41791289969568646	0.417160175869449
0.52775	0.4177460168867367	0.4180320573603596	0.4172910970725942
0.52825	0.41780625257697807	0.41811104995058296	0.41737811553265436
0.52875	0.41783621012552463	0.41815041851420376	0.4174215754104571
0.52925	0.417836210323079	0.41815043449143763	0.4174216500851119
0.52975	0.41780625331891724	0.418111098548838	0.41737834033702265
0.53025	0.4177460186237638	0.4180321405672607	0.4172914743148253
0.53075	0.4176548621671465	0.4179130207830332	0.41716070928592547
0.53125	0.41753181064428013	0.4177529322914463	0.41698553530259214
0.53175	0.41737555364249174	0.41755080533538647	0.41676528104828353
0.53225	0.41718443433069696	0.4173053140221692	0.4164991222616607
0.53275	0.4169564398445291	0.417014886338909	0.4161860932669691
0.53325	0.41668919291807793	0.4166777185681476	0.4158251022652635
0.53375	0.4163799468088043	0.41629179543309736	0.41541495115473226
0.53425	0.41602558613380813	0.4158549175116136	0.41495436074015485
0.53475	0.4156226368680654	0.4153647376278855	0.414442002247319
0.53525	0.41516728941282494	0.41481880802987214	0.41387653606014635
0.53575	0.4146554392616833	0.41421464014816706	0.4132566585245869
0.53625	0.4140827502740476	0.41354977855904523	0.41258115748979685
0.53675	0.41344474577072454	0.4128218903858046	0.4118489769590135
0.53725	0.4127369324122916	0.4120288707131503	0.4110592907782237
0.53775	0.4119549608927678	0.41116896361378025	0.4102115846866361
0.53825	0.41109482565474065	0.410240897072203	0.4093057452896389
0.53875	0.4101531029178892	0.40924402845568647	0.4083421536141532
0.53925	0.40912722222146153	0.40817849530114114	0.40732177991731466
0.53975	0.4080157615067322	0.4070453642070507	0.40624627542343744
0.54025	0.4068187498709943	0.4058467687666366	0.4051180557740746
0.54075	0.4055379562027276	0.4045860260459295	0.4039403703297676
0.54125	0.4041771369771179	0.4032677204297749	0.402717351208289
0.54175	0.40274221379199165	0.4018977440457929	0.4014540362191875
0.54225	0.4012413519898696	0.40048328466020905	0.4001563607540614
0.54275	0.39968491683829416	0.39903275498771984	0.3988311152424234
0.54325	0.3980852934265053	0.39755566161611383	0.39748586691800086
0.54375	0.39645656991505157	0.3960624168186014	0.3961288471922443
0.54425	0.39481409926912076	0.3945641018071141	0.3947688086426345
0.54475	0.3931739695906239	0.3930721947455501	0.39341485817684224
0.54525	0.3915524249088734	0.3915982803878065	0.392076275004984
0.54575	0.3899652845457569	0.3901537599886224	0.3907623233646434
0.54625	0.38842740876963516	0.38874957989186015	0.38948207032016896
0.54675	0.38695225160900243	0.38739599500013366	0.3882442183549988
0.54725	0.38555152991793834	0.38610237955186455	0.38705696098868586
0.54775	0.38423502341563776	0.38487709287656857	0.38592786749189834
0.54825	0.38301050601504794	0.38372740275468165	0.38486380023112043
0.54875	0.3818837964755069	0.38265946431618647	0.38387086555948624
0.54925	0.38085890764559227	0.3816783485632137	0.38295439676136983
0.54975	0.37993826879069165	0.3807881118788879	0.3821189655682578
0.55025	0.37912299443216557	0.37999189636007796	0.38136841731711346
0.55075	0.37841317495239096	0.37929205038271574	0.38070592395654257
0.55125	0.37780816791274086	0.3786902592569958	0.38013404878328727
0.55175	0.3773068735860382	0.3781876768860613	0.3796548169233527
0.55225	0.3769079828024748	0.3777850507380719	0.37926978604414174
0.55275	0.37661018928317086	0.37748283395015736	0.37898011247884705
0.55325	0.37641236187638527	0.37728127983623794	0.37878660875848735
0.55375	0.37631367441775265	0.3771805153669023	0.3786897894008856
0.55425	0.37631369236348133	0.37718059128673675	0.37868990264828556
0.55475	0.3764124160516512	0.37728150744044814	0.3787869466519289
0.55525	0.3766102806482524	0.3774832126381449	0.3789806693711329
0.55575	0.37690811277814823	0.3777855790701277	0.379270552200538
0.55625	0.3773070437854682	0.3781883519617089	0.3796557780846456
0.55675	0.37780837977170295	0.3786910759179927	0.38013518564590476
0.55725	0.37841342926948146	0.3792930003145362	0.3807072116555055
0.55775	0.3791232908418157	0.3799929671858681	0.38136982501269945
0.55825	0.37993860520705086	0.38078928635672793	0.38212045624444446
0.55875	0.3808592797331876	0.3816796040078751	0.38295592734110506
0.55925	0.3818841972198702	0.38266077236666823	0.383872387426739
0.55975	0.3830109254784601	0.3837287295948682	0.3848652602215222
0.56025	0.38423544876395893	0.38487839998563345	0.3859292093731795
0.56075	0.38555194578866314	0.3861036250130014	0.38705812740156875
0.56125	0.3869526408550625	0.38739713533353026	0.38824515312952007
0.56175	0.38842775355934706	0.3887505723070939	0.38948272102830556
0.56225	0.38996556773388624	0.3901545648830004	0.3907626439256137
0.56275	0.39155263153003445	0.39159886386284753	0.39207622813245363
0.56325	0.39317408828035466	0.3930725308858535	0.3934144174537435
0.56375	0.3948141234049898	0.39456417447289927	0.39476796003223985
0.56425	0.39645649829854124	0.39606222074796943	0.3961275898422676
0.56475	0.39808513039410015	0.39755520271056166	0.39748421318199184
0.56525	0.3996846717837739	0.3990320497526622	0.3988290899202705
0.56575	0.4012410383777792	0.4004823588743489	0.40015399962975984
0.56625	0.40274184782156297	0.4018966308215291	0.40145138403833375
0.56675	0.4041767360990855	0.4032664578870193	0.40271445928160504
0.56725	0.4055375376918579	0.4045846548458376	0.40393729396788747
0.56775	0.40681832961988	0.40584532973958054	0.4051148517528275
0.56825	0.40801535314551957	0.40704389626745024	0.40624299965185007
0.56875	0.40912683660094135	0.4081770337816333	0.40731848543915183
0.56925	0.4101527479349331	0.40924260392706807	0.40833888902565013
0.56975	0.4110945063586706	0.41023953465459784	0.4093025536083723
0.57025	0.41195467979156813	0.4111676827361795	0.4102085026648215
0.57075	0.41273668989593004	0.4120276852464747	0.41105634862162
0.57125	0.41344454057968394	0.41282080905901175	0.41184619839139225
0.57175	0.4140825799583907	0.41354880556604434	0.4125785600921641
0.57225	0.41465530059453504	0.41421377586160973	0.41325425427637447
0.57275	0.41516717873871933	0.41481804975224673	0.4138743320141879
0.57325	0.41562255037955903	0.41536408032712746	0.41444000127918723
0.57375	0.4160255200787458	0.41585435450502295	0.414952562323299
0.57425	0.4163798976360343	0.41629131899796934	0.41541335212406555
0.57475	0.4166891573720486	0.4166773204692753	0.4158236975422948
0.57525	0.4169564150198411	0.41701455827179246	0.41618487652850855
0.57575	0.41718441769708664	0.4173050479765527	0.4164980865412505
0.57625	0.41737554304941665	0.41755059388708127	0.4167644192648134
0.57675	0.41753180431270775	0.41775276883182977	0.41698484071418385
0.57725	0.4176548586745305	0.4179128996956867	0.41716017586944787
0.57775	0.41774601688673807	0.4180320573603594	0.41729109707259293
0.57825	0.41780625257697906	0.4181110499505832	0.41737811553265325
0.57875	0.41783621012552574	0.4181504185142042	0.4174215754104563
0.57925	0.41783621032307994	0.4181504344914381	0.4174216500851112
0.57975	0.41780625331891774	0.41811109854883827	0.41737834033702204
0.58025	0.41774601862376454	0.41803214056726107	0.417291474314825
0.58075	0.41765486216714703	0.4179130207830339	0.41716070928592514
0.58125	0.4175318106442804	0.417752932291447	0.4169855353025917
0.58175	0.41737555364249235	0.41755080533538697	0.41676528104828336
0.58225	0.4171844343306976	0.4173053140221697	0.4164991222616607
0.58275	0.4169564398445298	0.4170148863389094	0.4161860932669693
0.58325	0.416689192918079	0.41667771856814795	0.41582510226526365
0.58375	0.41637994680880486	0.41629179543309763	0.41541495115473226
0.58425	0.41602558613380836	0.4158549175116137	0.4149543607401548
0.58475	0.4156226368680658	0.41536473762788556	0.41444200224731914
0.58525	0.41516728941282505	0.41481880802987253	0.4138765360601467
0.58575	0.41465543926168347	0.4142146401481679	0.413256658524587
0.58625	0.4140827502740479	0.41354977855904584	0.4125811574897973
0.58675	0.4134447457707248	0.41282189038580497	0.4118489769590136
0.58725	0.4127369324122917	0.4120288707131509	0.4110592907782238
0.58775	0.4119549608927678	0.41116896361378047	0.4102115846866359
0.58825	0.41109482565474076	0.41024089707220357	0.4093057452896388
0.58875	0.41015310291788953	0.40924402845568714	0.4083421536141528
0.58925	0.40912722222146175	0.40817849530114186	0.40732177991731416
0.58975	0.40801576150673197	0.4070453642070518	0.40624627542343694
0.59025	0.4068187498709939	0.40584676876663767	0.4051180557740743
0.59075	0.40553795620272715	0.40458602604593014	0.4039403703297671
0.59125	0.4041771369771175	0.40326772042977554	0.40271735120828867
0.59175	0.4027422137919912	0.40189774404579365	0.4014540362191871
0.59225	0.401241351989869	0.4004832846602097	0.4001563607540611
0.59275	0.3996849168382935	0.39903275498771984	0.3988311152424228
0.59325	0.3980852934265047	0.39755566161611416	0.3974858669180004
0.59375	0.39645656991505107	0.39606241681860194	0.3961288471922438
0.59425	0.39481409926912053	0.39456410180711454	0.39476880864263425
0.59475	0.3931739695906238	0.3930721947455507	0.39341485817684213
0.59525	0.3915524249088728	0.3915982803878067	0.39207627500498377
0.59575	0.38996528454575663	0.390153759988623	0.3907623233646433
0.59625	0.38842740876963505	0.38874957989186065	0.3894820703201686
0.59675	0.38695225160900265	0.3873959950001341	0.3882442183549986
0.59725	0.3855515299179386	0.3861023795518651	0.3870569609886857
0.59775	0.3842350234156381	0.3848770928765691	0.3859278674918978
0.59825	0.3830105060150485	0.3837274027546821	0.3848638002311198
0.59875	0.38188379647550746	0.38265946431618725	0.38387086555948585
0.59925	0.38085890764559255	0.38167834856321425	0.3829543967613695
0.59975	0.3799382687906922	0.3807881118788881	0.3821189655682578
0.60025	0.37912299443216574	0.3799918963600781	0.3813684173171132
0.60075	0.37841317495239096	0.37929205038271574	0.38070592395654235
0.60125	0.37780816791274086	0.37869025925699557	0.380134048783287
0.60175	0.37730687358603826	0.3781876768860611	0.3796548169233528
0.60225	0.37690798280247473	0.3777850507380718	0.37926978604414147
0.60275	0.3766101892831708	0.37748283395015714	0.37898011247884694
0.60325	0.37641236187638516	0.37728127983623777	0.37878660875848713
0.60375	0.3763136744177526	0.3771805153669019	0.37868978940088516
0.60425	0.37631369236348133	0.3771805912867365	0.3786899026482854
0.60475	0.37641241605165127	0.37728150744044775	0.37878694665192897
0.60525	0.3766102806482526	0.3774832126381445	0.378980669371133
0.60575	0.37690811277814856	0.37778557907012744	0.3792705522005384
0.60625	0.3773070437854686	0.37818835196170847	0.37965577808464596
0.60675	0.37780837977170306	0.378691075917992	0.3801351856459051
0.60725	0.3784134292694818	0.3792930003145354	0.3807072116555059
0.60775	0.37912329084181545	0.3799929671858672	0.38136982501269995
0.60825	0.37993860520705053	0.3807892863567272	0.3821204562444448
0.60875	0.38085927973318706	0.38167960400787454	0.38295592734110595
0.60925	0.3818841972198694	0.3826607723666679	0.38387238742674
0.60975	0.3830109254784593	0.3837287295948676	0.3848652602215231
0.61025	0.38423544876395815	0.38487839998563306	0.3859292093731805
0.61075	0.3855519457886623	0.386103625013001	0.3870581274015699
0.61125	0.3869526408550617	0.3873971353335298	0.3882451531295207
0.61175	0.38842775355934656	0.3887505723070933	0.3894827210283062
0.61225	0.38996556773388596	0.3901545648829998	0.3907626439256143
0.61275	0.3915526315300344	0.39159886386284654	0.39207622813245385
0.61325	0.3931740882803549	0.39307253088585253	0.39341441745374384
0.61375	0.3948141234049895	0.3945641744728983	0.3947679600322401
0.61425	0.396456498298541	0.3960622207479678	0.39612758984226754
0.61475	0.39808513039409993	0.39755520271056044	0.397484213181992
0.61525	0.399684671783774	0.39903204975266093	0.3988290899202707
0.61575	0.4012410383777795	0.40048235887434747	0.4001539996297598
0.61625	0.40274184782156314	0.4018966308215272	0.4014513840383333
0.61675	0.4041767360990854	0.40326645788701804	0.4027144592816046
0.61725	0.40553753769185796	0.4045846548458362	0.40393729396788697
0.61775	0.40681832961988	0.405845329739579	0.4051148517528273
0.61825	0.4080153531455194	0.4070438962674489	0.40624299965185023
0.61875	0.409126836600941	0.4081770337816324	0.40731848543915194
0.61925	0.4101527479349329	0.40924260392706746	0.4083388890256502
0.61975	0.4110945063586706	0.41023953465459695	0.40930255360837225
0.62025	0.41195467979156813	0.41116768273617815	0.41020850266482123
0.62075	0.41273668989593015	0.41202768524647365	0.4110563486216199
0.62125	0.4134445405796838	0.4128208090590107	0.4118461983913921
0.62175	0.4140825799583901	0.41354880556604307	0.412578560092164
0.62225	0.4146553005945349	0.4142137758616086	0.4132542542763744
0.62275	0.41516717873871883	0.41481804975224557	0.4138743320141878
0.62325	0.4156225503795586	0.4153640803271263	0.4144400012791868
0.62375	0.4160255200787452	0.41585435450502195	0.414952562323299
0.62425	0.4163798976360339	0.4162913189979683	0.41541335212406605
0.62475	0.4166891573720483	0.41667732046927414	0.4158236975422952
0.62525	0.4169564150198408	0.41701455827179146	0.4161848765285088
0.62575	0.4171844176970864	0.4173050479765518	0.4164980865412508
0.62625	0.4173755430494165	0.41755059388708027	0.41676441926481345
0.62675	0.4175318043127073	0.4177527688318293	0.41698484071418385
0.62725	0.41765485867452995	0.4179128996956862	0.417160175869448
0.62775	0.4177460168867371	0.4180320573603592	0.4172910970725934
0.62825	0.4178062525769784	0.4181110499505828	0.4173781155326535
0.62875	0.41783621012552496	0.4181504185142035	0.4174215754104566
0.62925	0.4178362103230793	0.41815043449143713	0.4174216500851117
0.62975	0.41780625331891735	0.41811109854883777	0.41737834033702226
0.63025	0.41774601862376387	0.4180321405672611	0.41729147431482516
0.63075	0.4176548621671463	0.4179130207830338	0.4171607092859253
0.63125	0.4175318106442798	0.4177529322914465	0.4169855353025919
0.63175	0.4173755536424914	0.4175508053353869	0.4167652810482834
0.63225	0.4171844343306968	0.41730531402216947	0.41649912226166064
0.63275	0.416956439844529	0.4170148863389095	0.4161860932669694
0.63325	0.4166891929180779	0.41667771856814817	0.4158251022652636
0.63375	0.41637994680880425	0.41629179543309797	0.41541495115473204
0.63425	0.41602558613380797	0.41585491751161435	0.4149543607401547
0.63475	0.41562263686806544	0.41536473762788634	0.41444200224731936
0.63525	0.4151672894128249	0.41481880802987303	0.413876536060147
0.63575	0.41465543926168313	0.4142146401481681	0.4132566585245873
0.63625	0.4140827502740474	0.41354977855904607	0.4125811574897976
0.63675	0.41344474577072426	0.41282189038580513	0.4118489769590141
0.63725	0.41273693241229115	0.41202887071315103	0.4110592907782241
0.63775	0.41195496089276734	0.41116896361378097	0.410211584686636
0.63825	0.41109482565474054	0.4102408970722038	0.4093057452896388
0.63875	0.41015310291788915	0.4092440284556875	0.4083421536141534
0.63925	0.4091272222214614	0.4081784953011421	0.4073217799173148
0.63975	0.4080157615067319	0.4070453642070519	0.4062462754234377
0.64025	0.4068187498709939	0.4058467687666377	0.4051180557740748
0.64075	0.4055379562027272	0.4045860260459304	0.40394037032976776
0.64125	0.40417713697711716	0.40326772042977566	0.4027173512082892
0.64175	0.4027422137919909	0.4018977440457937	0.4014540362191878
0.64225	0.4012413519898689	0.40048328466021	0.4001563607540617
0.64275	0.3996849168382931	0.3990327549877205	0.39883111524242365
0.64325	0.39808529342650417	0.3975556616161146	0.3974858669180012
0.64375	0.39645656991505057	0.396062416818602	0.39612884719224467
0.64425	0.39481409926912	0.3945641018071144	0.394768808642635
0.64475	0.39317396959062306	0.3930721947455505	0.3934148581768431
0.64525	0.3915524249088724	0.39159828038780653	0.3920762750049844
0.64575	0.3899652845457563	0.3901537599886228	0.390762323364644
0.64625	0.38842740876963466	0.38874957989186004	0.3894820703201693
0.64675	0.38695225160900226	0.3873959950001336	0.3882442183549993
0.64725	0.3855515299179386	0.3861023795518648	0.38705696098868625
0.64775	0.384235023415638	0.38487709287656885	0.38592786749189856
0.64825	0.3830105060150484	0.3837274027546822	0.3848638002311207
0.64875	0.38188379647550724	0.3826594643161871	0.38387086555948674
0.64925	0.3808589076455922	0.3816783485632141	0.38295439676136983
0.64975	0.37993826879069165	0.3807881118788883	0.38211896556825775
0.65025	0.37912299443216535	0.37999189636007835	0.3813684173171135
0.65075	0.37841317495239046	0.3792920503827164	0.3807059239565428
0.65125	0.3778081679127401	0.3786902592569961	0.3801340487832874
0.65175	0.37730687358603765	0.37818767688606153	0.3796548169233528
0.65225	0.3769079828024746	0.3777850507380718	0.3792697860441415
0.65275	0.3766101892831706	0.3774828339501572	0.3789801124788468
0.65325	0.376412361876385	0.3772812798362377	0.3787866087584872
0.65375	0.3763136744177524	0.37718051536690206	0.3786897894008852
0.65425	0.376313692363481	0.3771805912867367	0.3786899026482855
0.65475	0.3764124160516509	0.37728150744044814	0.37878694665192875
0.65525	0.3766102806482521	0.37748321263814494	0.3789806693711328
0.65575	0.37690811277814795	0.37778557907012805	0.3792705522005381
0.65625	0.37730704378546776	0.3781883519617093	0.37965577808464585
0.65675	0.37780837977170256	0.378691075917993	0.3801351856459049
0.65725	0.3784134292694811	0.37929300031453655	0.3807072116555058
0.65775	0.37912329084181484	0.37999296718586834	0.38136982501269967
0.65825	0.3799386052070498	0.38078928635672843	0.38212045624444435
0.65875	0.3808592797331866	0.3816796040078757	0.38295592734110506
0.65925	0.3818841972198688	0.3826607723666692	0.3838723874267392
0.65975	0.3830109254784589	0.38372872959486876	0.38486526022152245
0.66025	0.38423544876395793	0.384878399985634	0.3859292093731796
0.66075	0.385551945788662	0.38610362501300205	0.387058127401569
0.66125	0.3869526408550614	0.3873971353335312	0.38824515312952
0.66175	0.38842775355934583	0.388750572307095	0.38948272102830533
0.66225	0.3899655677338851	0.39015456488300143	0.3907626439256134
0.66275	0.39155263153003333	0.39159886386284815	0.39207622813245324
0.66325	0.3931740882803538	0.39307253088585425	0.39341441745374334
0.66375	0.3948141234049887	0.39456417447290004	0.3947679600322395
0.66425	0.39645649829853996	0.39606222074796993	0.3961275898422667
0.66475	0.3980851303940992	0.39755520271056216	0.39748421318199145
0.66525	0.39968467178377315	0.3990320497526625	0.39882908992027033
0.66575	0.40124103837777886	0.400482358874349	0.40015399962975956
0.66625	0.4027418478215625	0.4018966308215289	0.40145138403833336
0.66675	0.4041767360990849	0.40326645788701887	0.4027144592816042
0.66725	0.40553753769185713	0.40458465484583733	0.4039372939678866
0.66775	0.4068183296198793	0.4058453297395801	0.40511485175282697
0.66825	0.4080153531455186	0.4070438962674497	0.40624299965184973
0.66875	0.4091268366009402	0.40817703378163295	0.4073184854391515
0.66925	0.410152747934932	0.4092426039270677	0.4083388890256501
0.66975	0.4110945063586696	0.4102395346545975	0.40930255360837225
0.67025	0.41195467979156714	0.41116768273617915	0.4102085026648213
0.67075	0.41273668989592904	0.4120276852464744	0.41105634862161994
0.67125	0.41344454057968266	0.41282080905901164	0.4118461983913924
0.67175	0.41408257995838915	0.413548805566044	0.412578560092164
0.67225	0.4146553005945338	0.41421377586160923	0.4132542542763741
0.67275	0.4151671787387181	0.41481804975224623	0.4138743320141876
0.67325	0.41562255037955786	0.41536408032712674	0.41444000127918657
0.67375	0.41602552007874444	0.41585435450502234	0.4149525623232989
0.67425	0.41637989763603284	0.4162913189979688	0.4154133521240656
0.67475	0.4166891573720472	0.4166773204692746	0.4158236975422948
0.67525	0.41695641501984	0.4170145582717915	0.41618487652850833
0.67575	0.4171844176970855	0.41730504797655144	0.4164980865412503
0.67625	0.4173755430494156	0.4175505938870801	0.41676441926481317
0.67675	0.4175318043127068	0.41775276883182927	0.41698484071418374
0.67725	0.4176548586745296	0.4179128996956862	0.41716017586944826
0.67775	0.4177460168867368	0.4180320573603592	0.41729109707259376
0.67825	0.417806252576978	0.41811104995058274	0.4173781155326538
0.67875	0.4178362101255247	0.41815041851420326	0.4174215754104566
0.67925	0.4178362103230792	0.41815043449143696	0.4174216500851116
0.67975	0.4178062533189171	0.41811109854883766	0.4173783403370222
0.68025	0.4177460186237635	0.41803214056726096	0.41729147431482533
0.68075	0.4176548621671457	0.417913020783034	0.4171607092859256
0.68125	0.4175318106442793	0.417752932291447	0.41698553530259236
0.68175	0.4173755536424907	0.41755080533538697	0.4167652810482837
0.68225	0.41718443433069596	0.4173053140221695	0.41649912226166075
0.68275	0.416956439844528	0.4170148863389092	0.41618609326696965
0.68325	0.41668919291807727	0.4166777185681478	0.4158251022652639
0.68375	0.4163799468088031	0.4162917954330975	0.4154149511547326
0.68425	0.4160255861338069	0.4158549175116137	0.41495436074015485
0.68475	0.41562263686806455	0.41536473762788584	0.4144420022473192
0.68525	0.4151672894128241	0.41481880802987253	0.4138765360601465
0.68575	0.4146554392616827	0.4142146401481676	0.41325665852458704
0.68625	0.41408275027404734	0.4135497785590457	0.4125811574897972
0.68675	0.41344474577072454	0.4128218903858049	0.4118489769590139
0.68725	0.4127369324122914	0.4120288707131509	0.41105929077822423
0.68775	0.41195496089276823	0.4111689636137804	0.41021158468663604
0.68825	0.41109482565474126	0.4102408970722035	0.4093057452896388
0.68875	0.41015310291788953	0.4092440284556869	0.40834215361415305
0.68925	0.4091272222214616	0.4081784953011414	0.40732177991731455
0.68975	0.4080157615067319	0.40704536420705134	0.4062462754234377
0.69025	0.4068187498709939	0.4058467687666375	0.4051180557740749
0.69075	0.4055379562027271	0.40458602604593025	0.4039403703297673
0.69125	0.40417713697711727	0.4032677204297756	0.4027173512082888
0.69175	0.402742213791991	0.4018977440457934	0.40145403621918757
0.69225	0.401241351989869	0.4004832846602098	0.4001563607540615
0.69275	0.3996849168382934	0.3990327549877206	0.398831115242424
0.69325	0.3980852934265046	0.3975556616161141	0.3974858669180011
0.69375	0.39645656991505096	0.3960624168186016	0.3961288471922446
0.69425	0.3948140992691202	0.39456410180711415	0.39476880864263514
0.69475	0.39317396959062373	0.39307219474554994	0.39341485817684296
0.69525	0.39155242490887315	0.3915982803878061	0.39207627500498476
0.69575	0.3899652845457567	0.39015375998862234	0.3907623233646443
0.69625	0.3884274087696351	0.3887495798918598	0.3894820703201696
0.69675	0.3869522516090027	0.3873959950001333	0.38824421835499945
0.69725	0.3855515299179387	0.3861023795518644	0.3870569609886866
0.69775	0.38423502341563814	0.3848770928765681	0.3859278674918992
0.69825	0.3830105060150485	0.38372740275468104	0.3848638002311212
0.69875	0.38188379647550746	0.38265946431618614	0.3838708655594871
0.69925	0.38085890764559266	0.38167834856321303	0.38295439676137044
0.69975	0.3799382687906922	0.38078811187888706	0.3821189655682584
0.70025	0.379122994432166	0.37999189636007746	0.38136841731711363
0.70075	0.3784131749523914	0.37929205038271563	0.38070592395654274
0.70125	0.3778081679127411	0.37869025925699523	0.38013404878328755
0.70175	0.37730687358603854	0.3781876768860608	0.3796548169233534
0.70225	0.3769079828024754	0.37778505073807145	0.3792697860441423
0.70275	0.37661018928317136	0.3774828339501568	0.3789801124788476
0.70325	0.37641236187638566	0.37728127983623744	0.3787866087584879
0.70375	0.376313674417753	0.37718051536690184	0.378689789400886
0.70425	0.3763136923634818	0.3771805912867364	0.37868990264828617
0.70475	0.37641241605165143	0.3772815074404476	0.3787869466519297
0.70525	0.3766102806482529	0.3774832126381444	0.3789806693711333
0.70575	0.37690811277814906	0.3777855790701275	0.3792705522005388
0.70625	0.377307043785469	0.37818835196170886	0.3796557780846465
0.70675	0.37780837977170384	0.3786910759179928	0.3801351856459056
0.70725	0.3784134292694823	0.3792930003145361	0.38070721165550653
0.70775	0.37912329084181595	0.37999296718586817	0.38136982501270034
0.70825	0.379938605207051	0.3807892863567282	0.38212045624444535
0.70875	0.38085927973318773	0.38167960400787543	0.38295592734110573
0.70925	0.38188419721987	0.3826607723666688	0.3838723874267397
0.70975	0.38301092547845994	0.38372872959486853	0.38486526022152284
0.71025	0.38423544876395915	0.38487839998563383	0.3859292093731799
0.71075	0.38555194578866314	0.38610362501300194	0.3870581274015693
0.71125	0.38695264085506265	0.3873971353335308	0.3882451531295204
0.71175	0.3884277535593473	0.38875057230709414	0.38948272102830583
0.71225	0.3899655677338866	0.39015456488300027	0.39076264392561383
0.71275	0.3915526315300349	0.3915988638628474	0.39207622813245335
0.71325	0.39317408828035516	0.3930725308858533	0.3934144174537435
0.71375	0.39481412340499	0.39456417447289927	0.39476796003223985
0.71425	0.3964564982985414	0.39606222074796915	0.39612758984226726
0.71475	0.39808513039410065	0.39755520271056144	0.3974842131819914
0.71525	0.39968467178377426	0.3990320497526617	0.39882908992026983
0.71575	0.4012410383777796	0.4004823588743484	0.40015399962975906
0.71625	0.40274184782156336	0.4018966308215285	0.40145138403833297
0.71675	0.4041767360990857	0.40326645788701854	0.40271445928160415
0.71725	0.40553753769185813	0.4045846548458367	0.40393729396788625
0.71775	0.40681832961988007	0.4058453297395796	0.4051148517528266
0.71825	0.40801535314551945	0.4070438962674495	0.4062429996518495
0.71875	0.4091268366009412	0.4081770337816332	0.40731848543915106
0.71925	0.41015274793493317	0.40924260392706785	0.4083388890256496
0.71975	0.4110945063586705	0.4102395346545978	0.4093025536083717
0.72025	0.4119546797915677	0.4111676827361795	0.4102085026648206
0.72075	0.41273668989592976	0.41202768524647465	0.411056348621619
0.72125	0.4134445405796832	0.41282080905901203	0.4118461983913912
0.72175	0.4140825799583896	0.41354880556604423	0.41257856009216326
0.72225	0.41465530059453465	0.41421377586160923	0.41325425427637347
0.72275	0.41516717873871917	0.4148180497522461	0.41387433201418716
0.72325	0.4156225503795588	0.415364080327127	0.41444000127918695
0.72375	0.41602552007874566	0.4158543545050226	0.41495256232329875
0.72425	0.4163798976360342	0.41629131899796906	0.41541335212406555
0.72475	0.4166891573720486	0.41667732046927497	0.41582369754229476
0.72525	0.416956415019841	0.4170145582717916	0.41618487652850833
0.72575	0.4171844176970863	0.41730504797655166	0.41649808654125037
0.72625	0.41737554304941654	0.4175505938870804	0.4167644192648134
0.72675	0.41753180431270753	0.41775276883182944	0.41698484071418396
0.72725	0.41765485867453045	0.41791289969568635	0.4171601758694483
0.72775	0.4177460168867376	0.4180320573603594	0.4172910970725937
0.72825	0.41780625257697857	0.4181110499505829	0.4173781155326539
0.72875	0.4178362101255249	0.41815041851420354	0.4174215754104566
0.72925	0.41783621032307905	0.4181504344914372	0.4174216500851115
0.72975	0.41780625331891735	0.4181110985488377	0.41737834033702226
0.73025	0.4177460186237641	0.4180321405672609	0.41729147431482555
0.73075	0.4176548621671464	0.4179130207830333	0.4171607092859257
0.73125	0.4175318106442798	0.4177529322914464	0.4169855353025924
0.73175	0.4173755536424917	0.4175508053353864	0.4167652810482839
0.73225	0.41718443433069685	0.417305314022169	0.4164991222616613
0.73275	0.416956439844529	0.41701488633890893	0.41618609326697
0.73325	0.4166891929180784	0.4166777185681475	0.415825102265264
0.73375	0.4163799468088047	0.4162917954330974	0.4154149511547324
0.73425	0.4160255861338085	0.4158549175116137	0.41495436074015474
0.73475	0.41562263686806566	0.41536473762788567	0.4144420022473191
0.73525	0.415167289412825	0.41481880802987225	0.4138765360601466
0.73575	0.41465543926168325	0.4142146401481673	0.41325665852458726
0.73625	0.4140827502740475	0.4135497785590452	0.41258115748979735
0.73675	0.4134447457707246	0.41282189038580436	0.4118489769590139
0.73725	0.41273693241229126	0.41202887071315003	0.4110592907782239
0.73775	0.41195496089276795	0.41116896361377964	0.410211584686636
0.73825	0.4110948256547412	0.41024089707220257	0.4093057452896388
0.73875	0.4101531029178899	0.4092440284556861	0.4083421536141534
0.73925	0.40912722222146175	0.40817849530114075	0.40732177991731433
0.73975	0.4080157615067319	0.4070453642070506	0.40624627542343733
0.74025	0.40681874987099415	0.40584676876663667	0.40511805577407434
0.74075	0.40553795620272753	0.40458602604592914	0.4039403703297674
0.74125	0.40417713697711777	0.4032677204297744	0.40271735120828867
0.74175	0.4027422137919917	0.4018977440457924	0.4014540362191876
0.74225	0.40124135198986977	0.40048328466020877	0.4001563607540614
0.74275	0.39968491683829405	0.3990327549877191	0.3988311152424233
0.74325	0.3980852934265048	0.39755566161611333	0.39748586691800075
0.74375	0.3964565699150511	0.39606241681860066	0.3961288471922442
0.74425	0.39481409926912014	0.3945641018071133	0.39476880864263475
0.74475	0.39317396959062356	0.3930721947455493	0.3934148581768426
0.74525	0.39155242490887293	0.39159828038780536	0.392076275004984
0.74575	0.3899652845457567	0.3901537599886223	0.3907623233646435
0.74625	0.38842740876963483	0.38874957989186004	0.3894820703201689
0.74675	0.38695225160900243	0.38739599500013344	0.3882442183549989
0.74725	0.3855515299179385	0.3861023795518644	0.38705696098868564
0.74775	0.3842350234156381	0.3848770928765681	0.3859278674918978
0.74825	0.38301050601504816	0.3837274027546813	0.38486380023112
0.74875	0.3818837964755071	0.3826594643161861	0.38387086555948596
0.74925	0.38085890764559227	0.3816783485632131	0.3829543967613695
0.74975	0.3799382687906918	0.3807881118788874	0.3821189655682574
0.75025	0.3791229944321657	0.3799918963600777	0.38136841731711263
0.75075	0.3784131749523909	0.37929205038271563	0.3807059239565419
0.75125	0.3778081679127405	0.37869025925699534	0.3801340487832865
0.75175	0.3773068735860381	0.3781876768860607	0.3796548169233521
0.75225	0.3769079828024746	0.37778505073807134	0.3792697860441412
0.75275	0.37661018928317047	0.377482833950157	0.37898011247884655
0.75325	0.37641236187638466	0.37728127983623755	0.378786608758487
0.75375	0.3763136744177522	0.3771805153669019	0.3786897894008852
0.75425	0.37631369236348094	0.3771805912867363	0.37868990264828567
0.75475	0.37641241605165077	0.3772815074404476	0.3787869466519289
0.75525	0.3766102806482523	0.3774832126381444	0.3789806693711326
0.75575	0.37690811277814845	0.3777855790701274	0.379270552200538
0.75625	0.3773070437854684	0.37818835196170847	0.37965577808464546
0.75675	0.3778083797717031	0.3786910759179923	0.3801351856459046
0.75725	0.37841342926948146	0.3792930003145354	0.3807072116555054
0.75775	0.37912329084181534	0.3799929671858673	0.381369825012699
0.75825	0.3799386052070504	0.3807892863567273	0.3821204562444439
0.75875	0.38085927973318734	0.3816796040078746	0.3829559273411048
0.75925	0.38188419721986977	0.3826607723666683	0.38387238742673907
0.75975	0.38301092547845983	0.38372872959486826	0.3848652602215224
0.76025	0.3842354487639587	0.38487839998563356	0.3859292093731795
0.76075	0.38555194578866275	0.38610362501300166	0.3870581274015689
0.76125	0.38695264085506237	0.38739713533353054	0.3882451531295203
0.76175	0.38842775355934706	0.388750572307094	0.38948272102830567
0.76225	0.38996556773388635	0.3901545648830004	0.39076264392561355
0.76275	0.39155263153003456	0.3915988638628472	0.39207622813245324
0.76325	0.39317408828035477	0.3930725308858532	0.39341441745374356
0.76375	0.3948141234049896	0.39456417447289927	0.39476796003224
0.76425	0.39645649829854124	0.39606222074796954	0.39612758984226754
0.76475	0.3980851303941002	0.3975552027105617	0.39748421318199206
0.76525	0.39968467178377404	0.39903204975266193	0.39882908992027083
0.76575	0.4012410383777796	0.4004823588743487	0.4001539996297603
0.76625	0.4027418478215635	0.4018966308215285	0.40145138403833414
0.76675	0.4041767360990858	0.40326645788701865	0.4027144592816055
0.76725	0.40553753769185813	0.40458465484583694	0.4039372939678877
0.76775	0.4068183296198801	0.40584532973957976	0.4051148517528279
0.76825	0.4080153531455192	0.4070438962674495	0.4062429996518508
0.76875	0.40912683660094085	0.40817703378163284	0.4073184854391523
0.76925	0.4101527479349327	0.40924260392706785	0.40833888902565063
0.76975	0.4110945063586702	0.4102395346545974	0.4093025536083728
0.77025	0.4119546797915677	0.41116768273617915	0.41020850266482184
0.77075	0.4127366898959297	0.4120276852464743	0.4110563486216205
0.77125	0.41344454057968344	0.41282080905901164	0.411846198391393
0.77175	0.41408257995839	0.41354880556604395	0.4125785600921644
0.77225	0.41465530059453476	0.414213775861609	0.4132542542763749
0.77275	0.4151671787387187	0.4148180497522459	0.41387433201418833
0.77325	0.4156225503795584	0.41536408032712646	0.4144400012791875
0.77375	0.41602552007874494	0.415854354505022	0.41495256232329963
0.77425	0.41637989763603367	0.4162913189979685	0.4154133521240665
0.77475	0.41668915737204815	0.4166773204692742	0.41582369754229576
0.77525	0.41695641501984043	0.41701455827179107	0.41618487652850933
0.77575	0.4171844176970861	0.4173050479765515	0.4164980865412511
0.77625	0.41737554304941593	0.41755059388708005	0.416764419264814
0.77675	0.41753180431270753	0.41775276883182894	0.4169848407141845
0.77725	0.41765485867453	0.41791289969568585	0.4171601758694484
0.77775	0.4177460168867374	0.41803205736035876	0.4172910970725937
0.77825	0.41780625257697873	0.4181110499505826	0.41737811553265375
0.77875	0.4178362101255252	0.41815041851420337	0.41742157541045655
0.77925	0.4178362103230795	0.41815043449143724	0.41742165008511134
0.77975	0.4178062533189177	0.41811109854883743	0.4173783403370222
0.78025	0.4177460186237642	0.4180321405672606	0.4172914743148253
0.78075	0.4176548621671465	0.41791302078303344	0.4171607092859255
0.78125	0.4175318106442798	0.41775293229144633	0.4169855353025921
0.78175	0.4173755536424915	0.4175508053353863	0.4167652810482836
0.78225	0.41718443433069674	0.41730531402216886	0.41649912226166064
0.78275	0.4169564398445289	0.417014886338909	0.4161860932669694
0.78325	0.41668919291807777	0.4166777185681475	0.4158251022652637
0.78375	0.416379946808804	0.4162917954330973	0.4154149511547322
0.78425	0.4160255861338075	0.41585491751161385	0.41495436074015446
0.78475	0.4156226368680649	0.415364737627886	0.41444200224731886
0.78525	0.4151672894128246	0.41481880802987287	0.41387653606014635
0.78575	0.41465543926168325	0.41421464014816783	0.41325665852458693
0.78625	0.41408275027404784	0.41354977855904596	0.41258115748979707
0.78675	0.41344474577072454	0.4128218903858051	0.4118489769590136
0.78725	0.41273693241229176	0.41202887071315114	0.4110592907782238
0.78775	0.41195496089276834	0.4111689636137807	0.41021158468663604
0.78825	0.4110948256547415	0.41024089707220335	0.4093057452896388
0.78875	0.41015310291789003	0.40924402845568675	0.408342153614153
0.78925	0.40912722222146214	0.4081784953011414	0.40732177991731444
0.78975	0.40801576150673224	0.40704536420705106	0.4062462754234375
0.79025	0.4068187498709943	0.40584676876663717	0.4051180557740746
0.79075	0.40553795620272753	0.4045860260459295	0.4039403703297676
0.79125	0.40417713697711793	0.403267720429775	0.40271735120828916
0.79175	0.4027422137919921	0.40189774404579304	0.4014540362191879
0.79225	0.4012413519898701	0.40048328466020927	0.40015636075406175
0.79275	0.3996849168382942	0.39903275498771973	0.39883111524242376
0.79325	0.3980852934265051	0.397555661616114	0.39748586691800114
0.79375	0.39645656991505135	0.3960624168186015	0.39612884719224467
0.79425	0.3948140992691206	0.39456410180711415	0.39476880864263514
0.79475	0.3931739695906239	0.3930721947455501	0.3934148581768429
0.79525	0.39155242490887315	0.3915982803878065	0.3920762750049844
0.79575	0.3899652845457565	0.3901537599886224	0.3907623233646437
0.79625	0.38842740876963483	0.3887495798918599	0.38948207032016896
0.79675	0.3869522516090023	0.3873959950001333	0.3882442183549988
0.79725	0.3855515299179385	0.3861023795518646	0.387056960988686
0.79775	0.38423502341563814	0.3848770928765685	0.3859278674918986
0.79825	0.38301050601504844	0.3837274027546814	0.38486380023112043
0.79875	0.3818837964755076	0.38265946431618647	0.38387086555948624
0.79925	0.3808589076455926	0.38167834856321337	0.38295439676136966
0.79975	0.37993826879069204	0.3807881118788874	0.38211896556825736
0.80025	0.3791229944321659	0.3799918963600776	0.38136841731711274
0.80075	0.37841317495239096	0.3792920503827155	0.3807059239565418
0.80125	0.3778081679127409	0.37869025925699545	0.3801340487832864
0.80175	0.3773068735860385	0.3781876768860611	0.37965481692335185
0.80225	0.3769079828024752	0.377785050738072	0.3792697860441407
0.80275	0.3766101892831712	0.37748283395015786	0.3789801124788461
0.80325	0.37641236187638555	0.3772812798362383	0.37878660875848663
0.80375	0.3763136744177535	0.37718051536690256	0.37868978940088494
0.80425	0.3763136923634822	0.37718059128673703	0.3786899026482856
0.80475	0.37641241605165227	0.37728150744044847	0.37878694665192897
0.80525	0.37661028064825347	0.3774832126381453	0.3789806693711328
0.80575	0.37690811277814934	0.3777855790701283	0.379270552200538
0.80625	0.3773070437854693	0.3781883519617094	0.3796557780846456
0.80675	0.37780837977170395	0.37869107591799295	0.38013518564590487
0.80725	0.3784134292694824	0.3792930003145364	0.3807072116555058
0.80775	0.37912329084181606	0.3799929671858683	0.3813698250127
0.80825	0.3799386052070509	0.38078928635672804	0.3821204562444449
0.80875	0.3808592797331876	0.3816796040078754	0.3829559273411056
0.80925	0.38188419721987005	0.38266077236666896	0.38387238742673935
0.80975	0.3830109254784599	0.3837287295948687	0.3848652602215225
0.81025	0.3842354487639589	0.38487839998563356	0.38592920937317987
0.81075	0.38555194578866303	0.38610362501300155	0.38705812740156925
0.81125	0.3869526408550623	0.38739713533353065	0.38824515312952035
0.81175	0.3884277535593466	0.38875057230709437	0.3894827210283057
0.81225	0.3899655677338859	0.3901545648830006	0.39076264392561344
0.81275	0.3915526315300341	0.3915988638628473	0.39207622813245324
0.81325	0.3931740882803543	0.3930725308858536	0.39341441745374345
0.81375	0.3948141234049893	0.39456417447289954	0.3947679600322397
0.81425	0.3964564982985409	0.3960622207479696	0.3961275898422669
0.81475	0.39808513039410004	0.39755520271056144	0.3974842131819914
0.81525	0.39968467178377404	0.3990320497526618	0.3988290899202699
0.81575	0.40124103837777975	0.4004823588743486	0.40015399962975906
0.81625	0.4027418478215636	0.40189663082152827	0.4014513840383327
0.81675	0.4041767360990861	0.40326645788701837	0.4027144592816037
0.81725	0.4055375376918585	0.40458465484583683	0.4039372939678864
0.81775	0.40681832961988085	0.40584532973957976	0.4051148517528266
0.81825	0.4080153531455199	0.4070438962674496	0.4062429996518498
0.81875	0.4091268366009413	0.4081770337816328	0.40731848543915167
0.81925	0.4101527479349329	0.4092426039270676	0.40833888902565
0.81975	0.4110945063586705	0.41023953465459706	0.4093025536083719
0.82025	0.41195467979156786	0.41116768273617865	0.41020850266482095
0.82075	0.41273668989593	0.41202768524647393	0.41105634862161966
0.82125	0.4134445405796832	0.4128208090590115	0.4118461983913921
0.82175	0.4140825799583897	0.4135488055660442	0.4125785600921639
0.82225	0.41465530059453437	0.41421377586160957	0.4132542542763744
0.82275	0.41516717873871867	0.41481804975224645	0.4138743320141877
0.82325	0.4156225503795583	0.4153640803271272	0.414440001279187
0.82375	0.416025520078745	0.41585435450502267	0.41495256232329875
0.82425	0.41637989763603356	0.416291318997969	0.4154133521240654
0.82475	0.41668915737204776	0.4166773204692751	0.41582369754229465
0.82525	0.4169564150198403	0.417014558271792	0.4161848765285085
0.82575	0.4171844176970857	0.4173050479765521	0.4164980865412503
0.82625	0.4173755430494155	0.41755059388708016	0.41676441926481345
0.82675	0.4175318043127065	0.41775276883182916	0.41698484071418396
0.82725	0.41765485867452906	0.4179128996956862	0.41716017586944826
0.82775	0.4177460168867365	0.41803205736035937	0.4172910970725939
0.82825	0.41780625257697773	0.4181110499505829	0.4173781155326541
0.82875	0.4178362101255244	0.4181504185142036	0.417421575410457
0.82925	0.4178362103230788	0.4181504344914373	0.41742165008511206
0.82975	0.41780625331891713	0.4181110985488376	0.41737834033702276
0.83025	0.41774601862376337	0.4180321405672609	0.4172914743148256
0.83075	0.41765486216714587	0.41791302078303366	0.4171607092859257
0.83125	0.4175318106442794	0.4177529322914467	0.41698553530259225
0.83175	0.417375553642491	0.4175508053353869	0.4167652810482839
0.83225	0.41718443433069624	0.4173053140221695	0.4164991222616612
0.83275	0.4169564398445283	0.41701488633890943	0.41618609326697
0.83325	0.41668919291807766	0.41667771856814795	0.4158251022652641
0.83375	0.41637994680880386	0.41629179543309763	0.4154149511547327
0.83425	0.41602558613380763	0.41585491751161385	0.4149543607401549
0.83475	0.41562263686806505	0.4153647376278859	0.414442002247319
0.83525	0.41516728941282444	0.4148188080298726	0.41387653606014635
0.83575	0.4146554392616832	0.4142146401481677	0.4132566585245869
0.83625	0.41408275027404734	0.4135497785590455	0.4125811574897972
0.83675	0.4134447457707246	0.4128218903858043	0.4118489769590137
0.83725	0.4127369324122916	0.4120288707131505	0.41105929077822384
0.83775	0.4119549608927681	0.41116896361378025	0.4102115846866358
0.83825	0.4110948256547413	0.4102408970722028	0.4093057452896386
0.83875	0.4101531029178897	0.4092440284556863	0.4083421536141529
0.83925	0.40912722222146186	0.4081784953011409	0.40732177991731433
0.83975	0.40801576150673224	0.40704536420705045	0.40624627542343705
0.84025	0.4068187498709942	0.40584676876663683	0.4051180557740744
0.84075	0.4055379562027276	0.40458602604592936	0.40394037032976743
0.84125	0.40417713697711777	0.4032677204297746	0.40271735120828894
0.84175	0.4027422137919919	0.4018977440457923	0.40145403621918774
0.84225	0.4012413519898698	0.4004832846602087	0.4001563607540618
0.84275	0.39968491683829416	0.39903275498771934	0.39883111524242376
0.84325	0.39808529342650534	0.39755566161611344	0.3974858669180012
0.84375	0.3964565699150518	0.3960624168186012	0.39612884719224467
0.84425	0.39481409926912103	0.3945641018071137	0.39476880864263525
0.84475	0.39317396959062423	0.3930721947455496	0.39341485817684285
0.84525	0.3915524249088735	0.391598280387806	0.39207627500498443
0.84575	0.3899652845457566	0.3901537599886224	0.39076232336464384
0.84625	0.3884274087696347	0.3887495798918598	0.389482070320169
0.84675	0.3869522516090025	0.3873959950001333	0.3882442183549989
0.84725	0.3855515299179387	0.3861023795518644	0.38705696098868597
0.84775	0.3842350234156378	0.3848770928765683	0.38592786749189867
0.84825	0.3830105060150482	0.38372740275468137	0.3848638002311205
0.84875	0.3818837964755077	0.38265946431618647	0.38387086555948646
0.84925	0.3808589076455929	0.38167834856321337	0.3829543967613701
0.84975	0.3799382687906923	0.3807881118788874	0.3821189655682581
0.85025	0.3791229944321659	0.37999189636007746	0.3813684173171135
0.85075	0.3784131749523909	0.3792920503827156	0.38070592395654274
0.85125	0.3778081679127406	0.37869025925699545	0.3801340487832876
0.85175	0.3773068735860382	0.3781876768860611	0.37965481692335323
0.85225	0.37690798280247495	0.37778505073807184	0.37926978604414197
0.85275	0.37661018928317097	0.37748283395015725	0.37898011247884755
0.85325	0.37641236187638516	0.3772812798362378	0.37878660875848785
0.85375	0.3763136744177525	0.37718051536690206	0.378689789400886
0.85425	0.3763136923634813	0.37718059128673653	0.37868990264828645
0.85475	0.3764124160516511	0.37728150744044786	0.37878694665192975
0.85525	0.37661028064825275	0.37748321263814466	0.3789806693711337
0.85575	0.37690811277814895	0.3777855790701276	0.379270552200539
0.85625	0.37730704378546903	0.37818835196170886	0.3796557780846465
0.85675	0.37780837977170373	0.3786910759179924	0.38013518564590565
0.85725	0.3784134292694821	0.37929300031453567	0.38070721165550664
0.85775	0.3791232908418159	0.3799929671858679	0.3813698250127005
0.85825	0.3799386052070511	0.38078928635672804	0.3821204562444453
0.85875	0.3808592797331879	0.3816796040078753	0.382955927341106
0.85925	0.38188419721987044	0.3826607723666689	0.38387238742674
0.85975	0.38301092547846044	0.3837287295948685	0.38486526022152345
0.86025	0.38423544876395926	0.3848783999856339	0.3859292093731807
0.86075	0.3855519457886635	0.3861036250130021	0.38705812740157
0.86125	0.38695264085506276	0.3873971353335312	0.38824515312952107
0.86175	0.3884277535593473	0.38875057230709475	0.3894827210283066
0.86225	0.38996556773388674	0.3901545648830011	0.3907626439256142
0.86275	0.3915526315300351	0.391598863862848	0.392076228132454
0.86325	0.39317408828035555	0.3930725308858541	0.3934144174537439
0.86375	0.39481412340499045	0.3945641744729002	0.3947679600322402
0.86425	0.3964564982985418	0.3960622207479703	0.39612758984226765
0.86475	0.3980851303941009	0.3975552027105625	0.3974842131819922
0.86525	0.3996846717837748	0.39903204975266277	0.39882908992027105
0.86575	0.4012410383777804	0.4004823588743495	0.4001539996297605
0.86625	0.4027418478215639	0.40189663082152954	0.40145138403833386
0.86675	0.4041767360990863	0.4032664578870196	0.40271445928160504
0.86725	0.4055375376918586	0.4045846548458377	0.40393729396788747
0.86775	0.40681832961988074	0.40584532973958054	0.40511485175282747
0.86825	0.4080153531455196	0.4070438962674501	0.4062429996518504
0.86875	0.40912683660094107	0.4081770337816334	0.4073184854391521
0.86925	0.41015274793493306	0.4092426039270679	0.4083388890256504
0.86975	0.4110945063586705	0.4102395346545975	0.40930255360837275
0.87025	0.411954679791568	0.41116768273617915	0.4102085026648218
0.87075	0.41273668989593015	0.4120276852464744	0.4110563486216202
0.87125	0.41344454057968344	0.41282080905901153	0.4118461983913925
0.87175	0.4140825799583896	0.41354880556604395	0.41257856009216426
0.87225	0.4146553005945345	0.41421377586160946	0.41325425427637447
0.87275	0.4151671787387186	0.4148180497522464	0.41387433201418783
0.87325	0.41562255037955864	0.41536408032712696	0.4144400012791871
0.87375	0.4160255200787451	0.4158543545050224	0.4149525623232994
0.87425	0.416379897636034	0.41629131899796906	0.41541335212406594
0.87475	0.4166891573720484	0.416677320469275	0.41582369754229487
0.87525	0.41695641501984093	0.41701455827179196	0.41618487652850855
0.87575	0.4171844176970866	0.4173050479765523	0.41649808654125064
0.87625	0.41737554304941654	0.41755059388708077	0.41676441926481333
0.87675	0.4175318043127078	0.41775276883182966	0.4169848407141837
0.87725	0.41765485867453056	0.41791289969568657	0.4171601758694479
0.87775	0.41774601688673785	0.4180320573603597	0.4172910970725932
0.87825	0.41780625257697873	0.41811104995058324	0.4173781155326536
0.87875	0.4178362101255251	0.4181504185142039	0.4174215754104562
0.87925	0.4178362103230793	0.4181504344914375	0.4174216500851112
0.87975	0.4178062533189178	0.4181110985488376	0.4173783403370219
0.88025	0.4177460186237646	0.4180321405672601	0.4172914743148252
0.88075	0.4176548621671469	0.41791302078303283	0.41716070928592536
0.88125	0.4175318106442801	0.4177529322914458	0.4169855353025922
0.88175	0.417375553642492	0.4175508053353858	0.41676528104828375
0.88225	0.41718443433069735	0.41730531402216836	0.4164991222616611
0.88275	0.4169564398445294	0.4170148863389081	0.41618609326696987
0.88325	0.4166891929180785	0.41667771856814706	0.41582510226526365
0.88375	0.4163799468088046	0.4162917954330971	0.41541495115473226
0.88425	0.4160255861338085	0.41585491751161335	0.4149543607401543
0.88475	0.4156226368680657	0.41536473762788517	0.4144420022473186
0.88525	0.415167289412825	0.41481880802987176	0.41387653606014596
0.88575	0.4146554392616836	0.41421464014816683	0.4132566585245865
0.88625	0.414082750274048	0.4135497785590448	0.41258115748979685
0.88675	0.41344474577072504	0.41282189038580386	0.4118489769590134
0.88725	0.4127369324122921	0.4120288707131502	0.4110592907782232
0.88775	0.4119549608927681	0.4111689636137802	0.41021158468663504
0.88825	0.4110948256547409	0.41024089707220285	0.4093057452896379
0.88875	0.4101531029178894	0.4092440284556863	0.4083421536141525
0.88925	0.4091272222214617	0.408178495301141	0.40732177991731366
0.88975	0.4080157615067323	0.4070453642070506	0.40624627542343633
0.89025	0.4068187498709943	0.4058467687666368	0.4051180557740738
0.89075	0.4055379562027274	0.40458602604592947	0.40394037032976654
0.89125	0.4041771369771175	0.4032677204297749	0.40271735120828783
0.89175	0.4027422137919912	0.4018977440457928	0.4014540362191863
0.89225	0.4012413519898691	0.400483284660209	0.4001563607540603
0.89275	0.39968491683829394	0.3990327549877198	0.3988311152424222
0.89325	0.3980852934265054	0.39755566161611383	0.3974858669179997
0.89375	0.3964565699150519	0.3960624168186015	0.39612884719224334
0.89425	0.39481409926912125	0.3945641018071142	0.39476880864263364
0.89475	0.39317396959062445	0.39307219474555016	0.3934148581768416
0.89525	0.39155242490887376	0.39159828038780625	0.39207627500498327
0.89575	0.3899652845457573	0.3901537599886229	0.39076232336464306
0.89625	0.3884274087696354	0.3887495798918604	0.38948207032016846
0.89675	0.38695225160900315	0.38739599500013405	0.3882442183549986
0.89725	0.3855515299179393	0.3861023795518654	0.38705696098868564
0.89775	0.38423502341563875	0.38487709287656924	0.3859278674918984
0.89825	0.38301050601504877	0.3837274027546823	0.3848638002311203
0.89875	0.38188379647550763	0.3826594643161871	0.38387086555948624
0.89925	0.38085890764559277	0.3816783485632141	0.38295439676136983
0.89975	0.37993826879069215	0.38078811187888806	0.3821189655682576
0.90025	0.37912299443216607	0.37999189636007824	0.3813684173171133
0.90075	0.37841317495239124	0.37929205038271624	0.3807059239565424
0.90125	0.37780816791274086	0.3786902592569959	0.3801340487832868
0.90175	0.37730687358603837	0.37818767688606125	0.37965481692335257
0.90225	0.3769079828024752	0.3777850507380718	0.3792697860441416
0.90275	0.3766101892831712	0.3774828339501571	0.3789801124788469
0.90325	0.37641236187638577	0.37728127983623777	0.3787866087584874
0.90375	0.3763136744177531	0.3771805153669022	0.3786897894008856
0.90425	0.3763136923634817	0.3771805912867366	0.37868990264828606
0.90475	0.37641241605165154	0.3772815074404478	0.37878694665192925
0.90525	0.3766102806482529	0.3774832126381445	0.378980669371133
0.90575	0.3769081127781489	0.3777855790701276	0.37927055220053824
0.90625	0.37730704378546903	0.37818835196170913	0.3796557780846456
0.90675	0.37780837977170373	0.3786910759179929	0.3801351856459048
0.90725	0.3784134292694819	0.3792930003145361	0.3807072116555059
0.90775	0.37912329084181573	0.37999296718586806	0.3813698250127
0.90825	0.37993860520705086	0.38078928635672826	0.38212045624444496
0.90875	0.38085927973318756	0.38167960400787554	0.3829559273411057
0.90925	0.38188419721986994	0.382660772366669	0.38387238742673946
0.90975	0.3830109254784599	0.38372872959486864	0.3848652602215225
0.91025	0.3842354487639589	0.38487839998563395	0.38592920937318
0.91075	0.38555194578866303	0.3861036250130018	0.3870581274015693
0.91125	0.3869526408550624	0.3873971353335305	0.3882451531295204
0.91175	0.3884277535593469	0.3887505723070943	0.3894827210283058
0.91225	0.3899655677338861	0.3901545648830007	0.3907626439256138
0.91275	0.3915526315300343	0.3915988638628477	0.3920762281324534
0.91325	0.3931740882803549	0.3930725308858538	0.39341441745374334
0.91375	0.39481412340499006	0.39456417447289993	0.39476796003223963
0.91425	0.396456498298541	0.3960622207479699	0.39612758984226737
0.91475	0.3980851303941004	0.3975552027105622	0.39748421318199184
0.91525	0.3996846717837748	0.3990320497526625	0.39882908992027033
0.91575	0.4012410383777805	0.4004823588743493	0.40015399962975956
0.91625	0.4027418478215641	0.4018966308215293	0.40145138403833314
0.91675	0.4041767360990863	0.4032664578870196	0.40271445928160454
0.91725	0.4055375376918584	0.4045846548458377	0.40393729396788697
0.91775	0.40681832961988035	0.40584532973958065	0.4051148517528268
0.91825	0.40801535314551945	0.4070438962674504	0.40624299965185007
0.91875	0.4091268366009412	0.4081770337816338	0.4073184854391518
0.91925	0.4101527479349331	0.4092426039270684	0.4083388890256505
0.91975	0.4110945063586709	0.41023953465459806	0.40930255360837287
0.92025	0.41195467979156825	0.4111676827361796	0.410208502664822
0.92075	0.4127366898959304	0.4120276852464748	0.4110563486216205
0.92125	0.4134445405796839	0.41282080905901203	0.41184619839139275
0.92175	0.41408257995839043	0.4135488055660444	0.41257856009216454
0.92225	0.41465530059453504	0.41421377586160973	0.41325425427637463
0.92275	0.41516717873871894	0.4148180497522467	0.4138743320141883
0.92325	0.41562255037955864	0.41536408032712735	0.4144400012791873
0.92375	0.4160255200787453	0.41585435450502284	0.4149525623232994
0.92425	0.4163798976360341	0.4162913189979689	0.415413352124066
0.92475	0.41668915737204865	0.41667732046927475	0.41582369754229537
0.92525	0.4169564150198409	0.41701455827179185	0.41618487652850883
0.92575	0.41718441769708625	0.41730504797655193	0.41649808654125103
0.92625	0.41737554304941615	0.4175505938870804	0.416764419264814
0.92675	0.4175318043127074	0.41775276883182877	0.4169848407141845
0.92725	0.4176548586745303	0.41791289969568557	0.41716017586944876
0.92775	0.41774601688673757	0.41803205736035903	0.41729109707259404
0.92825	0.4178062525769787	0.41811104995058285	0.41737811553265425
0.92875	0.41783621012552524	0.4181504185142035	0.41742157541045705
0.92925	0.41783621032307966	0.4181504344914373	0.417421650085112
0.92975	0.41780625331891785	0.41811109854883755	0.41737834033702287
0.93025	0.4177460186237644	0.4180321405672608	0.41729147431482577
0.93075	0.4176548621671462	0.41791302078303355	0.41716070928592575
0.93125	0.4175318106442797	0.4177529322914463	0.4169855353025924
0.93175	0.41737555364249146	0.4175508053353862	0.4167652810482842
0.93225	0.4171844343306968	0.41730531402216914	0.4164991222616615
0.93275	0.41695643984452885	0.4170148863389091	0.4161860932669703
0.93325	0.41668919291807804	0.41667771856814767	0.4158251022652645
0.93375	0.4163799468088043	0.4162917954330976	0.4154149511547329
0.93425	0.4160255861338082	0.4158549175116136	0.4149543607401551
0.93475	0.4156226368680655	0.4153647376278852	0.41444200224731953
0.93525	0.41516728941282516	0.4148188080298718	0.4138765360601468
0.93575	0.41465543926168363	0.41421464014816717	0.413256658524587
0.93625	0.41408275027404823	0.41354977855904534	0.4125811574897974
0.93675	0.41344474577072476	0.4128218903858048	0.41184897695901385
0.93725	0.4127369324122919	0.41202887071315075	0.41105929077822395
0.93775	0.4119549608927681	0.4111689636137805	0.41021158468663604
0.93825	0.4110948256547411	0.4102408970722035	0.4093057452896388
0.93875	0.41015310291788964	0.409244028455687	0.40834215361415305
0.93925	0.4091272222214618	0.4081784953011415	0.40732177991731444
0.93975	0.408015761506732	0.4070453642070516	0.40624627542343716
0.94025	0.4068187498709939	0.40584676876663767	0.4051180557740743
0.94075	0.4055379562027274	0.4045860260459301	0.40394037032976726
0.94125	0.4041771369771179	0.4032677204297755	0.40271735120828894
0.94175	0.4027422137919919	0.40189774404579354	0.4014540362191874
0.94225	0.4012413519898696	0.40048328466020955	0.4001563607540613
0.94275	0.39968491683829377	0.3990327549877201	0.3988311152424231
0.94325	0.3980852934265045	0.3975556616161142	0.39748586691800064
0.94375	0.3964565699150512	0.3960624168186015	0.39612884719224406
0.94425	0.3948140992691204	0.3945641018071137	0.39476880864263425
0.94475	0.3931739695906238	0.3930721947455497	0.3934148581768422
0.94525	0.391552424908873	0.39159828038780575	0.3920762750049837
0.94575	0.38996528454575674	0.39015375998862206	0.39076232336464334
0.94625	0.38842740876963516	0.3887495798918596	0.38948207032016896
0.94675	0.3869522516090028	0.38739599500013294	0.3882442183549988
0.94725	0.38555152991793923	0.38610237955186416	0.38705696098868586
0.94775	0.38423502341563875	0.384877092876568	0.38592786749189784
0.94825	0.3830105060150488	0.3837274027546811	0.38486380023112
0.94875	0.38188379647550774	0.38265946431618614	0.3838708655594858
0.94925	0.38085890764559316	0.3816783485632131	0.3829543967613691
0.94975	0.3799382687906924	0.3807881118788872	0.3821189655682575
0.95025	0.37912299443216607	0.3799918963600775	0.381368417317113
0.95075	0.37841317495239124	0.37929205038271563	0.3807059239565423
0.95125	0.37780816791274086	0.37869025925699545	0.3801340487832869
0.95175	0.37730687358603826	0.3781876768860607	0.3796548169233523
0.95225	0.3769079828024751	0.3777850507380713	0.37926978604414097
0.95275	0.3766101892831712	0.3774828339501569	0.37898011247884644
0.95325	0.37641236187638566	0.3772812798362373	0.37878660875848674
0.95375	0.3763136744177532	0.3771805153669017	0.378689789400885
0.95425	0.3763136923634817	0.37718059128673626	0.3786899026482853
0.95475	0.3764124160516519	0.3772815074404476	0.37878694665192847
0.95525	0.37661028064825314	0.37748321263814444	0.37898066937113223
0.95575	0.3769081127781493	0.37778557907012744	0.37927055220053774
0.95625	0.3773070437854693	0.37818835196170886	0.3796557780846452
0.95675	0.37780837977170406	0.3786910759179929	0.3801351856459045
0.95725	0.3784134292694824	0.37929300031453606	0.38070721165550553
0.95775	0.37912329084181595	0.37999296718586784	0.3813698250126994
0.95825	0.37993860520705103	0.3807892863567277	0.38212045624444424
0.95875	0.3808592797331879	0.381679604007875	0.3829559273411052
0.95925	0.3818841972198703	0.38266077236666857	0.3838723874267391
0.95975	0.3830109254784602	0.3837287295948682	0.38486526022152207
0.96025	0.3842354487639591	0.3848783999856336	0.3859292093731794
0.96075	0.38555194578866314	0.3861036250130016	0.38705812740156864
0.96125	0.3869526408550625	0.38739713533353065	0.38824515312951985
0.96175	0.3884277535593474	0.38875057230709403	0.3894827210283054
0.96225	0.38996556773388646	0.3901545648830005	0.3907626439256135
0.96275	0.3915526315300345	0.39159886386284726	0.39207622813245335
0.96325	0.39317408828035466	0.39307253088585314	0.3934144174537435
0.96375	0.39481412340498967	0.39456417447289893	0.39476796003223985
0.96425	0.39645649829854057	0.39606222074796926	0.39612758984226726
0.96475	0.3980851303940997	0.39755520271056155	0.39748421318199184
0.96525	0.3996846717837734	0.39903204975266215	0.39882908992027
0.96575	0.4012410383777788	0.40048235887434885	0.40015399962975906
0.96625	0.40274184782156225	0.401896630821529	0.4014513840383328
0.96675	0.4041767360990848	0.40326645788701915	0.40271445928160404
0.96725	0.4055375376918574	0.4045846548458373	0.40393729396788625
0.96775	0.40681832961987957	0.40584532973958004	0.40511485175282624
0.96825	0.40801535314551857	0.40704389626744997	0.4062429996518492
0.96875	0.4091268366009401	0.4081770337816335	0.4073184854391508
0.96925	0.41015274793493217	0.40924260392706824	0.40833888902564924
0.96975	0.4110945063586698	0.41023953465459795	0.40930255360837126
0.97025	0.4119546797915674	0.4111676827361796	0.4102085026648204
0.97075	0.41273668989592927	0.41202768524647476	0.411056348621619
0.97125	0.41344454057968266	0.41282080905901225	0.41184619839139136
0.97175	0.4140825799583894	0.4135488055660448	0.412578560092163
0.97225	0.41465530059453415	0.4142137758616102	0.4132542542763734
0.97275	0.4151671787387182	0.41481804975224706	0.41387433201418683
0.97325	0.41562255037955775	0.41536408032712785	0.41444000127918595
0.97375	0.41602552007874455	0.4158543545050234	0.4149525623232979
0.97425	0.41637989763603306	0.41629131899796956	0.41541335212406466
0.97475	0.41668915737204737	0.41667732046927514	0.41582369754229404
0.97525	0.41695641501984015	0.4170145582717924	0.41618487652850783
0.97575	0.41718441769708603	0.4173050479765524	0.41649808654125026
0.97625	0.41737554304941576	0.4175505938870813	0.41676441926481317
0.97675	0.4175318043127065	0.41775276883183	0.41698484071418385
0.97725	0.41765485867452884	0.4179128996956868	0.41716017586944787
0.97775	0.41774601688673624	0.4180320573603598	0.417291097072593
0.97825	0.4178062525769778	0.41811104995058335	0.4173781155326533
0.97875	0.4178362101255245	0.41815041851420387	0.4174215754104561
0.97925	0.4178362103230789	0.4181504344914376	0.4174216500851112
0.97975	0.417806253318917	0.41811109854883766	0.417378340337022
0.98025	0.4177460186237635	0.4180321405672607	0.41729147431482516
0.98075	0.4176548621671461	0.41791302078303316	0.4171607092859254
0.98125	0.4175318106442796	0.41775293229144594	0.4169855353025922
0.98175	0.41737555364249124	0.4175508053353861	0.4167652810482838
0.98225	0.4171844343306966	0.41730531402216914	0.41649912226166064
0.98275	0.41695643984452874	0.41701488633890876	0.4161860932669694
0.98325	0.4166891929180778	0.4166777185681477	0.4158251022652636
0.98375	0.4163799468088043	0.41629179543309763	0.4154149511547321
0.98425	0.416025586133808	0.41585491751161374	0.41495436074015424
0.98475	0.41562263686806566	0.4153647376278859	0.4144420022473185
0.98525	0.415167289412825	0.41481880802987225	0.41387653606014596
0.98575	0.4146554392616836	0.41421464014816717	0.4132566585245867
0.98625	0.41408275027404795	0.41354977855904523	0.41258115748979707
0.98675	0.413444745770725	0.412821890385804	0.41184897695901357
0.98725	0.4127369324122918	0.41202887071315014	0.4110592907782236
0.98775	0.41195496089276823	0.41116896361378	0.4102115846866359
0.98825	0.4110948256547411	0.4102408970722026	0.40930574528963887
0.98875	0.4101531029178899	0.40924402845568625	0.4083421536141532
0.98925	0.409127222221462	0.4081784953011407	0.40732177991731444
0.98975	0.40801576150673224	0.40704536420705056	0.4062462754234375
0.99025	0.4068187498709943	0.4058467687666365	0.4051180557740747
0.99075	0.4055379562027274	0.4045860260459292	0.4039403703297677
0.99125	0.4041771369771176	0.4032677204297742	0.40271735120828933
0.99175	0.40274221379199165	0.4018977440457926	0.40145403621918807
0.99225	0.40124135198986954	0.4004832846602087	0.40015636075406186
0.99275	0.3996849168382937	0.3990327549877195	0.3988311152424239
0.99325	0.3980852934265048	0.3975556616161135	0.3974858669180012
0.99375	0.3964565699150508	0.39606241681860105	0.3961288471922445
0.99425	0.3948140992691201	0.394564101807114	0.3947688086426348
0.99475	0.39317396959062334	0.39307219474555	0.39341485817684246
0.99525	0.3915524249088727	0.3915982803878061	0.3920762750049839
0.99575	0.38996528454575613	0.3901537599886227	0.39076232336464334
0.99625	0.3884274087696345	0.3887495798918604	0.38948207032016857
0.99675	0.3869522516090021	0.38739599500013383	0.38824421835499845
0.99725	0.38555152991793856	0.3861023795518647	0.38705696098868575
0.99775	0.38423502341563814	0.3848770928765687	0.38592786749189817
0.99825	0.3830105060150485	0.3837274027546819	0.3848638002311202
0.99875	0.3818837964755074	0.3826594643161867	0.3838708655594863
0.99925	0.38085890764559244	0.3816783485632136	0.3829543967613698
0.99975	0.37993826879069204	0.38078811187888784	0.38211896556825786


==> data/igr_lad/igr_shock_data.csv <==
0.00025	0.04014054003018222	0.039974228968985864	0.03864351361247839
0.00075	0.04014036032453745	0.039974048772898514	0.03864004484783731
0.00125	0.040140200587735556	0.03997388860630732	0.038636969769989524
0.00175	0.04014006081911175	0.03997374846512069	0.03863428458634858
0.00225	0.04013994101808447	0.039973628345835094	0.03863198599006697
0.00275	0.04013984118415521	0.03997352824550256	0.038630071154106216
0.00325	0.040139761316908516	0.03997344816170358	0.038628537726182195
0.00375	0.04013970141601209	0.03997338809252451	0.03862738382457085
0.00425	0.04013966148121667	0.039973348036540096	0.038626608034761506
0.00475	0.040139641512356154	0.039973327992800414	0.038626209406948164
0.00525	0.0401396415093474	0.039973327960822126	0.038626187454351806
0.00575	0.04013966147219041	0.03997334794058398	0.038626542152368076
0.00625	0.04013970140096828	0.03997338793252662	0.038627273938538216
0.00675	0.040139761295847134	0.03997344793755658	0.03862838371334341
0.00725	0.040139841157076264	0.03997352795705446	0.038629872841824876
0.00775	0.04013994098498794	0.039973627992887506	0.038631743156034196
0.00825	0.040140060779997544	0.03997374804742686	0.038633996958321676
0.00875	0.04014020054260365	0.03997388812356914	0.038636637025472036
0.00925	0.04014036027338785	0.03997404822476335	0.03863966661370034
0.00975	0.040140539973014804	0.0399742283550426	0.038643089464522634
0.01025	0.040140739642232366	0.039974428519061765	0.038646909811518915
0.01075	0.04014095928187152	0.03997464872214091	0.038651132388009206
0.01125	0.040141198892846286	0.039974888970315266	0.038655762435665104
0.01175	0.04014145847615392	0.039975149270392266	0.03866080571408376
0.01225	0.040141738032874755	0.03997542963001624	0.03866626851135287
0.01275	0.040142037564172395	0.03997573005774152	0.03867215765563905
0.01325	0.04014235707129358	0.03997605056311477	0.03867848052783555
0.01375	0.04014269655556827	0.03997639115676714	0.03868524507530802
0.01425	0.040143056018409576	0.03997675185051815	0.03869245982678165
0.01475	0.04014343546131391	0.03997713265749131	0.03870013390841605
0.01525	0.04014383488586091	0.039977533592243625	0.03870827706111868
0.01575	0.04014425429371346	0.03997795467091007	0.038716899659152086
0.01625	0.04014469368661781	0.03997839591136477	0.03872601273009456
0.01675	0.04014515306640345	0.03997885733340042	0.0387356279762189
0.01725	0.040145632434983286	0.03997933895892835	0.038745757797359115
0.01775	0.04014613179435347	0.039979840812201066	0.038756415315339736
0.01825	0.0401466511465936	0.03998036292006	0.038767614400049985
0.01875	0.04014719049386674	0.039980905312211275	0.038779369697249474
0.01925	0.040147749838419206	0.03998146802153221	0.03879169665819975
0.01975	0.04014832918258101	0.039982051084412266	0.038804611571223155
0.02025	0.04014892852876551	0.03998265454113223	0.03881813159529811
0.02075	0.04014954787946966	0.03998327843628586	0.038832274795808044
0.02125	0.04015018723727383	0.03998392281924819	0.038847060182570094
0.02175	0.04015084660484212	0.03998458774469675	0.03886250775027931
0.02225	0.040151525984922165	0.03998527327319045	0.03887863852151418
0.02275	0.0401522253803453	0.039985979471813066	0.0388954745924604
0.02325	0.04015294479402653	0.03998670641488847	0.03891303918152157
0.02375	0.04015368422896454	0.03998745418477563	0.03893135668099809
0.02425	0.04015444368824176	0.03998822287275216	0.03895045271202954
0.02475	0.040155223175024485	0.03998901257999587	0.03897035418301026
0.02525	0.04015602269256282	0.03998982341867605	0.03899108935170395
0.02575	0.040156842244190756	0.03999065551316596	0.0390126878913009
0.02625	0.04015768183332611	0.03999150900139045	0.039035180960678754
0.02675	0.04015854146347069	0.03999238403632318	0.03905860127914894
0.02725	0.04015942113821037	0.03999328078765104	0.03908298320599246
0.02775	0.04016032086121503	0.039994199443623285	0.03910836282511211
0.02825	0.04016124063623862	0.03999514021310674	0.03913477803515315
0.02875	0.04016218046711923	0.039996103327869584	0.039162268645473695
0.02925	0.04016314035777914	0.0399970890451193	0.039190876478373916
0.02975	0.04016412031222482	0.03999809765032311	0.03922064547802738
0.03025	0.04016512033454707	0.039999129460342425	0.03925162182659219
0.03075	0.040166140428920985	0.04000018482691604	0.03928385406801849
0.03125	0.04016718059960603	0.04000126414053084	0.03931739324010958
0.03175	0.04016824085094609	0.04000236783472384	0.03935229301544119
0.03225	0.040169321187369586	0.04000349639086289	0.039388609851789574
0.03275	0.0401704216133895	0.04000465034345956	0.03942640315277657
0.03325	0.04017154213360332	0.040005830286073865	0.03946573543949541
0.03375	0.04017268275269323	0.04000703687787665	0.03950667253394573
0.03425	0.04017384347542608	0.04000827085094251	0.039549283755177064
0.03475	0.040175024306653526	0.040009533018355505	0.03959364212911448
0.03525	0.04017622525131216	0.04001082428321796	0.03963982461312431
0.03575	0.040177446314423215	0.04001214564866311	0.039687912336468546
0.03625	0.040178687501093054	0.040013498228984146	0.03973799085789644
0.03675	0.04017994881651302	0.0400148832620036	0.0397901504417306
0.03725	0.04018123026595954	0.04001630212282283	0.03984448635392483
0.03775	0.0401825318547941	0.040017756339105086	0.03990109917970208
0.03825	0.04018385358846351	0.04001924760806424	0.03996009516452621
0.03875	0.04018519547249988	0.04002077781535014	0.04002158658031813
0.03925	0.0401865575125205	0.040022349056043245	0.04008569211900309
0.03975	0.04018793971422822	0.04002396365799543	0.040152537315667924
0.04025	0.04018934208341135	0.04002562420777986	0.04022225500381814
0.04075	0.040190764625943835	0.04002733357954407	0.04029498580546041
0.04125	0.040192207347785176	0.04002909496709237	0.040370878658992894
0.04175	0.04019367025498067	0.04003091191956217	0.04045009138817338
0.04225	0.040195153353661486	0.0400327883810995	0.04053279131575071
0.04275	0.04019665665004471	0.04003472873498604	0.04061915592569659
0.04325	0.04019818015043348	0.04003673785272189	0.04070937357836394
0.04375	0.04019972386121717	0.04003882114862661	0.04080364428333108
0.04425	0.040201287788871366	0.04004098464058614	0.04090218053517151
0.04475	0.04020287193995826	0.04004323501764599	0.041005208217926775
0.04525	0.040204476321126836	0.04004557971523416	0.04111296758465535
0.04575	0.040206100939113004	0.04004802699888815	0.04122571431910034
0.04625	0.040207745800740054	0.04005058605746405	0.041343720687263795
0.04675	0.04020941091291912	0.04005326710692321	0.04146727678751196
0.04725	0.04021109628264983	0.04005608150592177	0.04159669190877337
0.04775	0.040212801917020986	0.04005904188457738	0.04173229600744429
0.04825	0.04021452782321176	0.040062162287954464	0.04187444131480089
0.04875	0.04021627400849336	0.04006545833599854	0.04202350408805139
0.04925	0.04021804048023082	0.0400689474018646	0.04217988651966907
0.04975	0.04021982724588606	0.040072648810829045	0.042344018821348285
0.05025	0.040221634313021795	0.04007658406225076	0.04251636150085549
0.05075	0.04022346168930698	0.04008077707736421	0.0426974078522353
0.05125	0.040225309382524534	0.04008525447604816	0.04288768668231995
0.05175	0.04022717740058169	0.04009004588612749	0.04308776529932429
0.05225	0.040229065751524865	0.04009518428924097	0.04329825279254353
0.05275	0.04023097444356	0.0401007064078546	0.04351980363587216
0.05325	0.04023290348508103	0.04010665313863078	0.04375312165210386
0.05375	0.040234852884709495	0.04011307003809556	0.04399896437984869
0.05425	0.04023682265134976	0.04012000786739236	0.04425814789051806
0.05475	0.04023881279426567	0.04012752320389915	0.04453155210931208
0.05525	0.0402408233231879	0.040135679128637546	0.04482012670165123
0.05575	0.04024285424846308	0.04014454599975356	0.04512489759520743
0.05625	0.04024490558126176	0.040154202323935184	0.04544697421783441
0.05675	0.04024697733386832	0.04016473573950256	0.04578755754354118
0.05725	0.04024906952008498	0.040176244127118524	0.04614794905252325
0.05775	0.040251182155794846	0.04018883686669112	0.046529560727565214
0.05825	0.040253315259746854	0.040202636262164165	0.04693392622834165
0.05875	0.04025546885464971	0.04021777915962281	0.04736271340787629
0.05925	0.04025764296869659	0.04023441878861205	0.04781773836241596
0.05975	0.04025983763769079	0.04025272686194096	0.04830098123816059
0.06025	0.04026205290800808	0.04027289597572777	0.048814604056821455
0.06075	0.04026428884072628	0.0402951423592853	0.04936097086831136
0.06125	0.04026654551738094	0.04031970903396861	0.04994267059483794
0.06175	0.04026882304798875	0.04034686945170372	0.05056254299861781
0.06225	0.04027112158223083	0.040376931698087946	0.05122370828834554
0.06275	0.04027344132504108	0.04041024336232213	0.05192960098131575
0.06325	0.04027578255833471	0.04044719719760094	0.052684008763735336
0.06375	0.040278145671295805	0.04048823772195357	0.05349111724789472
0.06425	0.04028053120259492	0.04053386894217244	0.054355561720256476
0.06475	0.040282939899236744	0.04058466342403686	0.05528248722091233
0.06525	0.04028537279858836	0.04064127298262741	0.056277618608196286
0.06575	0.040287831342720584	0.040704441329855755	0.05734734266429473
0.06625	0.040290317537792206	0.04077501909591646	0.058498804818681825
0.06675	0.04029283417622412	0.04085398174178663	0.05974002375378339
0.06725	0.04029538514640441	0.04094245100716505	0.06108002808512539
0.06775	0.04029797586442083	0.04104172070027205	0.0625290203810184
0.06825	0.04030061387591992	0.04115328784324099	0.06409857563846683
0.06875	0.04030330969517145	0.041278890453474805	0.06580188377800951
0.06925	0.04030607797490262	0.041420553586244024	0.06765404837323587
0.06975	0.040308939137442414	0.04158064571268181	0.06967245905067845
0.07025	0.040311921649376	0.04176194809541657	0.0718772614046066
0.07075	0.040315065194142304	0.041967740600129276	0.07429195806694054
0.07125	0.04031842509813131	0.042201908413511006	0.07694418882842678
0.07175	0.04032207850765182	0.04246907552286068	0.07986675844254017
0.07225	0.04032613301347696	0.042774772688041106	0.08309901034811146
0.07275	0.04033073870076527	0.04312565020326745	0.0866886852160094
0.07325	0.040336105000269615	0.04352974929986925	0.09069445510016765
0.07375	0.040342524283939855	0.04399685102464514	0.09518938060728409
0.07425	0.0403504049625228	0.04453892851717802	0.10026557710678681
0.07475	0.040360318024648206	0.045170738853512776	0.10604033838444273
0.07525	0.04037306269514066	0.045910605688702984	0.11266372494440893
0.07575	0.04038975949066167	0.046781466515682414	0.12032693219603746
0.07625	0.040411982922614796	0.04781229292766302	0.12926919055167702
0.07675	0.04044195231467464	0.049040046359962355	0.13977791139631693
0.07725	0.04048280920944265	0.05051241832459765	0.15217167734169018
0.07775	0.04053902643879773	0.05229174560569086	0.1667490644238169
0.07825	0.040617022346114764	0.054460726476124446	0.18368436606133012
0.07875	0.04072610383472039	0.05713096124540257	0.20287208524163
0.07925	0.04087995331886192	0.06045601342708465	0.2237831045325337
0.07975	0.04109904611894355	0.0646518314272874	0.2454618084123805
0.08025	0.04141471583803426	0.0700292413141123	0.26675791512700325
0.08075	0.04187624214390492	0.07704551239754288	0.28670690836728946
0.08125	0.042563676494572926	0.08638559329525544	0.30481709050113465
0.08175	0.043611939483453134	0.09908189594143478	0.32109107025010797
0.08225	0.04525770094648788	0.11667599165758914	0.3358335336957355
0.08275	0.04793361665043813	0.1413871578870078	0.3494246527426457
0.08325	0.05246708089406954	0.1759077554208624	0.3621830895424702
0.08375	0.06049553569135506	0.2217234542626069	0.3743285483761615
0.08425	0.07522348957988687	0.2760146156693728	0.3859976150249134
0.08475	0.10335894333137641	0.33119798176353643	0.39727200938200086
0.08525	0.16092483679085215	0.3798770941399787	0.40820131970333645
0.08575	0.26715902952960996	0.4197625959441746	0.4188172636691102
0.08625	0.4052509008121759	0.4528657837887181	0.42914164123733617
0.08675	0.5234018104853119	0.4817494472821057	0.4391905428796825
0.08725	0.5972909411002001	0.5077599077770657	0.4489765643012533
0.08775	0.6429123620286654	0.531414470795623	0.45851001352569765
0.08825	0.676561481012347	0.5529946812569395	0.46779961189216773
0.08875	0.7015394306477136	0.5727128441552709	0.4768529317323298
0.08925	0.7192078005940951	0.590730544900688	0.4856766879497498
0.08975	0.732001471353391	0.6071830830824706	0.4942769422621031
0.09025	0.7413841796164545	0.6221944192227055	0.5026592514561784
0.09075	0.7481590398133906	0.6358791072938691	0.510828777660202
0.09125	0.7530647952536209	0.648343227252395	0.5187903717477043
0.09175	0.7566522369082498	0.6596858834059278	0.5265486371552671
0.09225	0.7592772135756672	0.6699997568886333	0.5341079791031031
0.09275	0.761206975962348	0.6793712941883246	0.541472642751759
0.09325	0.7626413723623363	0.6878809848554469	0.548646742861958
0.09375	0.7637192235536603	0.6956036128923815	0.5556342868602188
0.09425	0.7645401676257363	0.7026084721367882	0.562439192743694
0.09475	0.7651771020912889	0.7089596035167431	0.569065302919197
0.09525	0.7656819737107063	0.7147160511303348	0.5755163948228936
0.09575	0.7660918673071	0.719932125619589	0.5817961889818136
0.09625	0.7664335612176661	0.7246576753502444	0.5879083550382727
0.09675	0.766726262849806	0.728938362423342	0.5938565161511467
0.09725	0.7669837098822402	0.732815938168776	0.5996442521050502
0.09775	0.7672157707977739	0.7363285146425427	0.6052751013937308
0.09825	0.7674295292143309	0.7395108294004104	0.6107525624929375
0.09875	0.7676300601484554	0.7423945010364783	0.6160800944974635
0.09925	0.7678210038795817	0.7450082736487849	0.6212611172645479
0.09975	0.7680049725256995	0.7473782490014423	0.6262990111796365
0.10025	0.7681838390627231	0.7495281055704391	0.6311971166392301
0.10075	0.7683589467526518	0.7514793040407097	0.6359587333281991
0.10125	0.768531259304461	0.7532512791476975	0.6405871193547226
0.10175	0.7687014680375456	0.7548616180019366	0.645085490294304
0.10225	0.7688700689143101	0.7563262252234206	0.6494570181845997
0.10275	0.7690374178577246	0.7576594753554206	0.6537048305048141
0.10325	0.7692037703519732	0.7588743531280829	0.6578320091667059
0.10375	0.7693693098447592	0.7599825822086441	0.6618415895387021
0.10425	0.7695341681313175	0.7609947431150247	0.6657365595199777
0.10475	0.7696984399655861	0.7619203809880157	0.6695198586775005
0.10525	0.769862193535426	0.7627681039189321	0.6731943774557912
0.10575	0.7700254779764636	0.7635456725187058	0.6767629564664815
0.10625	0.7701883287601843	0.764260081394136	0.6802283858624968
0.10675	0.7703507715575664	0.7649176331700566	0.6835934047998364
0.10725	0.7705128250103622	0.7655240056647503	0.6868607009883924
0.10775	0.7706745027188948	0.7660843127916237	0.6900329103319599
0.10825	0.7708358146676355	0.7666031597244565	0.6931126166565826
0.10875	0.770996768247323	0.7670846928272672	0.6961023515255382
0.10925	0.7711573689875021	0.7675326448139945	0.6990045941385618
0.10975	0.7713176210814467	0.7679503755681678	0.7018217713124166
0.11025	0.7714775277626619	0.7683409090190504	0.7045562575394868
0.11075	0.7716370915754406	0.7687069664386151	0.7072103751207577
0.11125	0.771796314569572	0.7690509964933455	0.7097863943693374
0.11175	0.7719551984402534	0.7693752023563336	0.7122865338805079
0.11225	0.772113744628036	0.7696815661585446	0.7147129608642242
0.11275	0.7722719543896328	0.769971871033364	0.7170677915359137
0.11325	0.7724298288478862	0.7702477209856728	0.7193530915614641
0.11375	0.7725873690273884	0.7705105587955847	0.721570876552304
0.11425	0.7727445758805757	0.7707616821475831	0.723723112606564
0.11475	0.7729014503074656	0.7710022581580106	0.7258117168923897
0.11525	0.7730579931707857	0.7712333364575714	0.7278385582695923
0.11575	0.7732142053072836	0.7714558609706835	0.7298054579459627
0.11625	0.773370087535567	0.771670680519944	0.7317141901646853
0.11675	0.7735256406609015	0.771878558371666	0.7335664829194662
0.11725	0.7736808654776721	0.772080180827237	0.7353640186941104
0.11775	0.7738357627703948	0.7722761649548938	0.7371084352234721
0.11825	0.7739903333141882	0.7724670655472783	0.7388013262728389
0.11875	0.7741445778754001	0.7726533813817885	0.7404442424329749
0.11925	0.7742984972127069	0.7728355608531989	0.7420386919282058
0.11975	0.7744520920786497	0.7730140070411587	0.7435861414350886
0.12025	0.7746053632213241	0.7731890822690085	0.7450880169093589
0.12075	0.7747583113858584	0.7733611122047787	0.7465457044189936
0.12125	0.7749109373154038	0.7735303895501863	0.7479605509813876
0.12175	0.7750632417515133	0.7736971773588883	0.7493338654027598
0.12225	0.7752152254340021	0.7738617120211491	0.7506669191180674
0.12275	0.7753668891004922	0.774024205948396	0.7519609470298152
0.12325	0.7755182334858967	0.7741848499877603	0.7532171483442806
0.12375	0.7756692593220319	0.7743438155937247	0.7544366874038078
0.12425	0.7758199673374645	0.7745012567812832	0.7556206945139051
0.12475	0.7759703582575767	0.7746573118825497	0.7567702667640261
0.12525	0.7761204328047813	0.7748121051265966	0.7578864688409968
0.12575	0.776270191698785	0.7749657480602872	0.7589703338341478
0.12625	0.7764196356568244	0.7751183408260987	0.7600228640313118
0.12675	0.7765687653938278	0.7752699733113224	0.7610450317049308
0.12725	0.7767175816224949	0.7754207261815925	0.7620377798875938
0.12775	0.7768660850533179	0.7755706718103788	0.7630020231364053
0.12825	0.7770142763945619	0.7757198751149242	0.7639386482856698
0.12875	0.7771621563522231	0.7758683943080411	0.7648485151874133
0.12925	0.7773097256299792	0.7760162815742373	0.7657324574393595
0.12975	0.7774569849291217	0.7761635836778001	0.7665912831000196
0.13025	0.7776039349484932	0.7763103425096839	0.7674257753906117
0.13075	0.7777505763844144	0.7764565955793598	0.7682366933835769
0.13125	0.7778969099306086	0.7766023764571824	0.7690247726774994
0.13175	0.7780429362781361	0.7767477151722527	0.7697907260583007
0.13225	0.7781886561153365	0.7768926385702539	0.7705352441465932
0.13275	0.7783340701277887	0.7770371706353073	0.7712589960311383
0.13325	0.7784791789982993	0.7771813327794552	0.7719626298883616
0.13375	0.7786239834069225	0.7773251441030502	0.7726467735879394
0.13425	0.7787684840310068	0.7774686216289599	0.7733120352844794
0.13475	0.7789126815452929	0.7776117805132429	0.7739590039953409
0.13525	0.779056576622045	0.7777546342346507	0.7745882501646819
0.13575	0.7792001699312359	0.7778971947650923	0.7752003262138194
0.13625	0.7793434621407684	0.7780394727229786	0.7757957670780399
0.13675	0.7794864539167226	0.7781814775111641	0.7763750907299691
0.13725	0.7796291459236036	0.7783232174410449	0.7769387986896688
0.13775	0.779771538824579	0.7784646998441954	0.7774873765216195
0.13825	0.7799136332816394	0.7786059311728096	0.778021294318766
0.13875	0.7800554299556648	0.7787469170900642	0.7785410071738085
0.13925	0.7801969295063588	0.7788876625514266	0.7790469556379439
0.13975	0.7803381325920472	0.779028171877807	0.7795395661672531
0.14025	0.7804790398693584	0.7791684488213915	0.7800192515569505
0.14075	0.7806196519928374	0.7793084966248711	0.780486411363713
0.14125	0.7807599696145756	0.7794483180747488	0.7809414323163125
0.14175	0.780899993383936	0.7795879155493065	0.781384688714772
0.14225	0.7810397239474465	0.7797272910617741	0.781816542818284
0.14275	0.7811791619488957	0.779866446299181	0.7822373452221171
0.14325	0.7813183080296251	0.7800053826573203	0.7826474352237444
0.14375	0.7814571628289528	0.7801441012722178	0.7830471411784361
0.14425	0.7815957269846424	0.7802826030484559	0.7834367808445413
0.14475	0.7817340011333338	0.7804208886846695	0.7838166617186961
0.14525	0.7818719859108484	0.7805589586964924	0.784187081361208
0.14575	0.7820096819523394	0.7806968134372133	0.7845483277118257
0.14625	0.7821470898922985	0.7808344531163717	0.7849006793961452
0.14675	0.7822842103644446	0.780971877816491	0.78524440602287
0.14725	0.7824210440015853	0.7811090875081519	0.7855797684721699
0.14775	0.7825575914354866	0.7812460820635508	0.7859070191753473
0.14825	0.7826938532968074	0.7813828612687131	0.7862264023860424
0.14875	0.7828298302151042	0.7815194248344813	0.7865381544432005
0.14925	0.7829655228189017	0.781655772406411	0.7868425040260064
0.14975	0.7831009317358151	0.7817919035736717	0.7871396724010209
0.15025	0.7832360575926762	0.7819278178770586	0.787429873661705
0.15075	0.7833709010156559	0.7820635148162032	0.7877133149605594
0.15125	0.7835054626303694	0.7821989938560563	0.7879901967340729
0.15175	0.7836397430619619	0.7823342544327171	0.7882607129206742
0.15225	0.7837737429351855	0.7824692959586801	0.7885250511719009
0.15275	0.7839074628744701	0.7826041178275479	0.7887833930569582
0.15325	0.7840409035040095	0.7827387194182659	0.7890359142608646
0.15375	0.784174065447851	0.7828731000989303	0.7892827847763656
0.15425	0.7843069493299898	0.7830072592302053	0.7895241690898012
0.15475	0.7844395557744606	0.7831411961683923	0.7897602263610923
0.15525	0.7845718854054233	0.7832749102681874	0.7899911105980292
0.15575	0.7847039388472264	0.7834084008851471	0.7902169708250216
0.15625	0.7848357167244534	0.7835416673779029	0.7904379512464774
0.15675	0.7849672196619586	0.7836747091101433	0.7906541914049718
0.15725	0.7850984482848805	0.7838075254523807	0.7908658263343563
0.15775	0.785229403218659	0.7839401157835351	0.7910729867079711
0.15825	0.7853600850890602	0.7840724794923414	0.7912757989820951
0.15875	0.7854904945222084	0.784204615978601	0.7914743855347882
0.15925	0.7856206321446527	0.7843365246542927	0.7916688648002616
0.15975	0.7857504985834517	0.7844682049445569	0.7918593513989152
0.16025	0.7858800944662891	0.7845996562885661	0.7920459562631725
0.16075	0.7860094204216169	0.7847308781402866	0.7922287867592476
0.16125	0.7861384770788097	0.7848618699691481	0.7924079468049634
0.16175	0.7862672650683367	0.7849926312606319	0.7925835369837518
0.16225	0.7863957850219252	0.7851231615167761	0.7927556546549446
0.16275	0.7865240375727246	0.7852534602566141	0.7929243940604822
0.16325	0.7866520233554546	0.7853835270165516	0.7930898464281454
0.16375	0.7867797430065306	0.78551336135068	0.7932521000714176
0.16425	0.786907197164177	0.785642962831041	0.7934112404860956
0.16475	0.78703438646852	0.7857723310478416	0.793567350443733
0.16525	0.7871613115616585	0.7859014656096295	0.7937205100820381
0.16575	0.7872879730877278	0.7860303661434216	0.7938707969923053
0.16625	0.7874143716929408	0.7861590322948049	0.7940182863039844
0.16675	0.7875405080256233	0.7862874637280007	0.7941630507664733
0.16725	0.7876663827362399	0.7864156601258994	0.7943051608282282
0.16775	0.7877919964774078	0.7865436211900712	0.7944446847132782
0.16825	0.7879173499039219	0.7866713466407527	0.7945816884952129
0.16875	0.7880424436727794	0.7867988362168069	0.7947162361687505
0.16925	0.7881672784432177	0.7869260896756701	0.7948483897189403
0.16975	0.7882918548767677	0.7870531067932766	0.7949782091880865
0.17025	0.7884161736373281	0.7871798873639634	0.7951057527404659
0.17075	0.788540235391256	0.7873064312003631	0.7952310767249156
0.17125	0.7886640408074802	0.7874327381332856	0.7953542357353504
0.17175	0.7887875905576194	0.7875588080115817	0.795475282669279
0.17225	0.7889108853161104	0.7876846407020001	0.7955942687843962
0.17275	0.7890339257603319	0.7878102360890332	0.7957112437532937
0.17325	0.7891567125707107	0.7879355940747538	0.7958262557163716
0.17375	0.7892792464308132	0.788060714578647	0.7959393513329923
0.17425	0.7894015280274073	0.7881855975374293	0.7960505758309432
0.17475	0.7895235580504909	0.788310242904866	0.796159973054264
0.17525	0.789645337193292	0.7884346506515773	0.7962675855094865
0.17575	0.7897668661522346	0.7885588207648424	0.796373454410345
0.17625	0.7898881456268826	0.7886827532483982	0.7964776197210021
0.17675	0.7900091763198581	0.7888064481222266	0.7965801201978457
0.17725	0.7901299589367502	0.7889299054223512	0.7966809934298942
0.17775	0.7902504941860138	0.7890531252006159	0.7967802758778648
0.17825	0.7903707827788656	0.7891761075244709	0.7968780029119452
0.17875	0.7904908254291819	0.7892988524767532	0.7969742088483109
0.17925	0.7906106228533833	0.7894213601554615	0.7970689269844295
0.17975	0.7907301757703336	0.7895436306735357	0.7971621896331949
0.18025	0.7908494849012192	0.7896656641586272	0.7972540281559269
0.18075	0.7909685509694406	0.7897874607528708	0.7973444729942714
0.18125	0.7910873747005019	0.7899090206126578	0.797433553701046
0.18175	0.7912059568219137	0.7900303439084057	0.7975212989700577
0.18225	0.7913242980631233	0.7901514308243267	0.7976077366649297
0.18275	0.7914423991554789	0.7902722815581963	0.7976928938469705
0.18325	0.7915602608322364	0.790392896321125	0.7977767968021188
0.18375	0.7916778838286177	0.790513275337329	0.797859471066984
0.18425	0.7917952688819102	0.7906334188438957	0.797940941454032
0.18475	0.791912416731592	0.7907533270905579	0.798021232075926
0.18525	0.792029328119465	0.7908730003394618	0.7981003663690609
0.18575	0.7921460037897597	0.7909924388649398	0.7981783671163128
0.18625	0.7922624444891878	0.791111642953278	0.7982552564690335
0.18675	0.7923786509669156	0.7912306129024907	0.7983310559683106
0.18725	0.7924946239744274	0.7913493490220891	0.7984057865655239
0.18775	0.792610364265295	0.7914678516328553	0.7984794686422146
0.18825	0.7927258725948433	0.7915861210666181	0.7985521220292938
0.18875	0.7928411497197475	0.791704157666029	0.7986237660256096
0.18925	0.7929561963975907	0.791821961784337	0.7986944194159029
0.18975	0.7930710133864292	0.7919395337851703	0.7987641004881604
0.19025	0.7931856014444117	0.7920568740423204	0.7988328270503854
0.19075	0.7932999613294829	0.7921739829395218	0.7989006164468183
0.19125	0.793414093799208	0.7922908608702454	0.7989674855736122
0.19175	0.7935279996107156	0.7924075082374779	0.7990334508939881
0.19225	0.7936416795207637	0.7925239254535201	0.7990985284528843
0.19275	0.7937551342858991	0.7926401129397777	0.7991627338911159
0.19325	0.7938683646626681	0.7927560711265518	0.7992260824590646
0.19375	0.7939813714078431	0.7928718004528387	0.7992885890299137
0.19425	0.7940941552786036	0.7929873013661294	0.7993502681124354
0.19475	0.7942067170326412	0.7931025743222069	0.799411133863359
0.19525	0.7943190574281523	0.7932176197849485	0.7994712000993202
0.19575	0.7944311772237044	0.7933324382261331	0.7995304803084166
0.19625	0.7945430771779748	0.7934470301252498	0.7995889876613719
0.19675	0.7946547580493801	0.7935613959693031	0.7996467350223346
0.19725	0.7947662205956348	0.7936755362526308	0.7997037349593074
0.19775	0.7948774655732693	0.7937894514767195	0.7997599997542364
0.19825	0.7949884937371526	0.7939031421500216	0.7998155414127566
0.19875	0.7950993058400656	0.7940166087877791	0.7998703716736133
0.19925	0.7952099026323427	0.7941298519118442	0.7999245020177673
0.19975	0.7953202848616162	0.7942428720505079	0.7999779436771969
0.20025	0.7954304532726547	0.79435566973833	0.8000307076434071
0.20075	0.7955404086072995	0.794468245515967	0.8000828046756479
0.20125	0.7956501516044766	0.7945805999300047	0.8001342453088568
0.20175	0.7957596830002538	0.7946927335327951	0.8001850398613435
0.20225	0.7958690035279335	0.7948046468822961	0.8002351984422046
0.20275	0.7959781139181352	0.7949163405419062	0.8002847309584986
0.20325	0.7960870148988571	0.7950278150803084	0.8003336471221697
0.20375	0.7961957071955046	0.7951390710713138	0.8003819564567486
0.20425	0.79630419153087	0.7952501090937073	0.80042966830382
0.20475	0.7964124686250711	0.7953609297310931	0.8004767918292744
0.20525	0.7965205391954561	0.7954715335717473	0.8005233360293483
0.20575	0.7966284039564727	0.7955819212084679	0.8005693097364597
0.20625	0.7967360636195191	0.795692093238427	0.8006147216248451
0.20675	0.7968435188927973	0.7958020502630291	0.8006595802160068
0.20725	0.7969507704811547	0.7959117928877693	0.800703893883975
0.20775	0.7970578190859431	0.7960213217220922	0.8007476708603868
0.20825	0.7971646654048807	0.7961306373792603	0.800790919239399
0.20875	0.7972713101319351	0.7962397404762162	0.8008336469824248
0.20925	0.7973777539572136	0.7963486316334545	0.8008758619227173
0.20975	0.7974839975668744	0.7964573114748912	0.8009175717697874
0.21025	0.7975900416430469	0.7965657806277449	0.8009587841136742
0.21075	0.7976958868637775	0.7966740397224065	0.80099950642907
0.21125	0.7978015339029858	0.7967820893923246	0.8010397460792993
0.21175	0.7979069834304378	0.7968899302738849	0.8010795103201568
0.21225	0.7980122361117533	0.7969975630062939	0.8011188063036229
0.21275	0.798117292608423	0.7971049882314656	0.8011576410814393
0.21325	0.7982221535778551	0.7972122065939123	0.8011960216085645
0.21375	0.7983268196734511	0.7973192187406318	0.8012339547465075
0.21425	0.798431291544697	0.7974260253210023	0.8012714472665414
0.21475	0.7985355698372862	0.7975326269866756	0.8013085058528109
0.21525	0.7986396551932624	0.7976390243914754	0.8013451371053157
0.21575	0.798743548251183	0.7977452181912961	0.8013813475428047
0.21625	0.798847249646304	0.7978512090440055	0.8014171436055512
0.21675	0.7989507600107801	0.7979569976093519	0.80145253165804
0.21725	0.7990540799738819	0.7980625845488656	0.8014875179915468
0.21775	0.7991572101622191	0.798167970525774	0.8015221088266283
0.21825	0.7992601511999785	0.7982731562049089	0.8015563103155257
0.21875	0.7993629037091652	0.7983781422526236	0.8015901285444714
0.21925	0.7994654683098376	0.7984829293367062	0.8016235695359109
0.21975	0.7995678456203485	0.7985875181263008	0.8016566392506456
0.22025	0.7996700362575674	0.7986919092918243	0.8016893435898929
0.22075	0.799772040837097	0.7987961035048905	0.8017216883972668
0.22125	0.7998738599734682	0.798900101438232	0.8017536794606784
0.22175	0.7999754942803218	0.7990039037656235	0.8017853225141741
0.22225	0.8000769443705652	0.799107511161813	0.8018166232396876
0.22275	0.8001782108565059	0.7992109243024477	0.8018475872687337
0.22325	0.8002792943499661	0.7993141438640017	0.8018782201840264
0.22375	0.8003801954623783	0.799417170523709	0.8019085275210371
0.22425	0.8004809148048592	0.7995200049594996	0.8019385147694892
0.22475	0.8005814529882714	0.7996226478499301	0.8019681873747838
0.22525	0.8006818106232724	0.7997250998741201	0.8019975507393751
0.22575	0.8007819883203505	0.7998273617116906	0.8020266102240824
0.22625	0.800881986689862	0.7999294340427009	0.8020553711493478
0.22675	0.8009818063420613	0.8000313175475922	0.8020838387964383
0.22725	0.8010814478871332	0.8001330129071238	0.8021120184085944
0.22775	0.8011809119352272	0.8002345208023186	0.802139915192131
0.22825	0.8012801990964968	0.8003358419144043	0.8021675343174833
0.22875	0.8013793099811501	0.8004369769247593	0.8021948809202114
0.22925	0.8014782451994963	0.8005379265148571	0.8022219601019496
0.22975	0.8015770053620072	0.8006386913662151	0.8022487769313192
0.23025	0.8016755910793788	0.8007392721603392	0.8022753364447874
0.23075	0.8017740029625919	0.8008396695786778	0.8023016436474933
0.23125	0.8018722416229659	0.8009398843025682	0.8023277035140283
0.23175	0.8019703076722023	0.801039917013189	0.8023535209891693
0.23225	0.8020682017224059	0.8011397683915175	0.8023791009885856
0.23275	0.8021659243860768	0.8012394391182774	0.8024044483994995
0.23325	0.8022634762760689	0.8013389298739009	0.8024295680813077
0.23375	0.8023608580055023	0.8014382413384812	0.8024544648661752
0.23425	0.8024580701876372	0.801537374191737	0.8024791435595893
0.23475	0.8025551134357026	0.8016363291129646	0.8025036089408771
0.23525	0.8026519883626864	0.8017351067810018	0.8025278657636968
0.23575	0.8027486955811117	0.801833707874192	0.8025519187564949
0.23625	0.8028452357028041	0.8019321330703438	0.8025757726229279
0.23675	0.8029416093386815	0.8020303830466945	0.802599432042261
0.23725	0.8030378170985881	0.8021284584798759	0.8026229016697383
0.23775	0.8031338595911983	0.8022263600458798	0.802646186136917
0.23825	0.803229737424022	0.8023240884200231	0.8026692900519841
0.23875	0.8033254512035157	0.8024216442769166	0.8026922180000423
0.23925	0.803421001535316	0.8025190282904294	0.802714974543373
0.23975	0.8035163890246004	0.8026162411336633	0.802737564221673
0.24025	0.803611614276544	0.8027132834789177	0.8027599915522707
0.24075	0.803706677896868	0.8028101559976629	0.8027822610303189
0.24125	0.8038015804924246	0.8029068593605109	0.8028043771289685
0.24175	0.8038963226717996	0.8030033942371874	0.8028263442995157
0.24225	0.8039909050458613	0.8030997612965027	0.8028481669715364
0.24275	0.804085328228238	0.8031959612063301	0.8028698495529981
0.24325	0.8041795928356646	0.8032919946335774	0.8028913964303559
0.24375	0.8042736994881825	0.8033878622441655	0.8029128119686294
0.24425	0.8043676488091732	0.8034835647029996	0.8029341005114666
0.24475	0.8044614414252239	0.803579102673955	0.8029552663811902
0.24525	0.8045550779658355	0.8036744768198527	0.8029763138788268
0.24575	0.8046485590630088	0.8037696878024387	0.802997247284134
0.24625	0.8047418853507279	0.8038647362823701	0.8030180708555997
0.24675	0.8048350574644056	0.8039596229191978	0.8030387888304394
0.24725	0.8049280760403187	0.8040543483713518	0.80305940542458
0.24775	0.805020941715092	0.8041489132961366	0.8030799248326334
0.24825	0.8051136551252572	0.804243318349714	0.8031003512278637
0.24875	0.805206216906933	0.8043375641871074	0.8031206887621417
0.24925	0.8052986276956355	0.8044316514621949	0.803140941565896
0.24975	0.8053908881262359	0.8045255808277127	0.8031611137480524
0.25025	0.8054829988330662	0.8046193529352633	0.8031812093959756
0.25075	0.8055749604501635	0.8047129684353242	0.8032012325754001
0.25125	0.8056667736116362	0.8048064279772621	0.8032211873303615
0.25175	0.8057584389521277	0.8048997322093526	0.8032410776831187
0.25225	0.8058499571073541	0.8049928817788039	0.8032609076340845
0.25275	0.8059413287146855	0.8050858773317771	0.8032806811617439
0.25325	0.8060325544137429	0.8051787195134207	0.8033004022225805
0.25375	0.8061236348469745	0.8052714089678937	0.8033200747509996
0.25425	0.8062145706601944	0.8053639463384015	0.8033397026592571
0.25475	0.8063053625030484	0.8054563322672199	0.8033592898373866
0.25525	0.8063960110293825	0.8055485673957278	0.803378840153132
0.25575	0.8064865168975007	0.8056406523644312	0.8033983574518869
0.25625	0.8065768807702908	0.8057325878129843	0.8034178455566348
0.25675	0.8066671033152086	0.8058243743802063	0.8034373082679033
0.25725	0.8067571852041088	0.8059160127040954	0.8034567493637146
0.25775	0.8068471271129501	0.8060075034218324	0.8034761725995586
0.25825	0.8069369297213544	0.8060988471697791	0.8034955817083611
0.25875	0.8070265937120604	0.8061900445834704	0.8035149804004722
0.25925	0.8071161197702938	0.8062810962975985	0.8035343723636625
0.25975	0.8072055085830867	0.8063720029459975	0.8035537612631287
0.26025	0.8072947608385868	0.8064627651616115	0.8035731507415185
0.26075	0.8073838772253923	0.8065533835764684	0.8035925444189608
0.26125	0.8074728584319578	0.8066438588216494	0.8036119458931233
0.26175	0.8075617051460925	0.806734191527248	0.803631358739269
0.26225	0.8076504180545934	0.8068243823223427	0.8036507865103443
0.26275	0.807738997843018	0.8069144318349588	0.8036702327370754
0.26325	0.8078274451956087	0.8070043406920432	0.803689700928088
0.26375	0.8079157607953645	0.80709410951943	0.8037091945700419
0.26425	0.8080039453242372	0.8071837389418297	0.8037287171277854
0.26475	0.8080919994634393	0.8072732295828073	0.803748272044537
0.26525	0.8081799238938263	0.807362582064779	0.8037678627420776
0.26575	0.8082677192963186	0.8074517970090128	0.8037874926209737
0.26625	0.8083553863523341	0.8075408750356342	0.8038071650608195
0.26675	0.8084429257441975	0.8076298167636435	0.803826883420499
0.26725	0.8085303381555091	0.8077186228109432	0.80384665103848
0.26775	0.8086176242714425	0.8078072937943619	0.8038664712331254
0.26825	0.8087047847789716	0.807895830329696	0.8038863473030302
0.26875	0.8087918203670282	0.8079842330317467	0.8039062825273877
0.26925	0.8088787317265799	0.8080725025143694	0.8039262801663778
0.26975	0.8089655195506554	0.8081606393905172	0.8039463434615843
0.27025	0.8090521845343227	0.808248644272294	0.8039664756364344
0.27075	0.8091387273746334	0.8083365177710014	0.8039866798966712
0.27125	0.8092251487705494	0.8084242604971882	0.8040069594308455
0.27175	0.8093114494228667	0.8085118730606986	0.8040273174108402
0.27225	0.8093976300341376	0.8085993560707165	0.8040477569924217
0.27275	0.8094836913086011	0.8086867101358125	0.8040682813158155
0.27325	0.8095696339521175	0.8087739358639784	0.8040888935063111
0.27375	0.8096554586721101	0.8088610338626676	0.8041095966748925
0.27425	0.8097411661775077	0.8089480047388248	0.8041303939188958
0.27475	0.8098267571786734	0.8090348490989199	0.8041512883226961
0.27525	0.8099122323873302	0.8091215675489725	0.8041722829584136
0.27575	0.8099975925164664	0.809208160694578	0.8041933808866525
0.27625	0.8100828382802211	0.8092946291409305	0.8042145851572607
0.27675	0.8101679703937456	0.8093809734928381	0.804235898810117
0.27725	0.8102529895730501	0.8094671943547439	0.8042573248759364
0.27775	0.8103378965348238	0.8095532923307404	0.8042788663771043
0.27825	0.8104226919962455	0.8096392680245844	0.8043005263285306
0.27875	0.8105073766747832	0.8097251220397094	0.8043223077385196
0.27925	0.8105919512879829	0.8098108549792359	0.8043442136096701
0.27975	0.8106764165532644	0.8098964674459833	0.8043662469397834
0.28025	0.8107607731877098	0.8099819600424788	0.8043884107227919
0.28075	0.8108450219078633	0.8100673333709617	0.804410707949707
0.28125	0.8109291634295345	0.810152588033394	0.8044331416095726
0.28175	0.8110131984676052	0.8102377246314655	0.8044557146904419
0.28225	0.8110971277358514	0.8103227437665981	0.8044784301803539
0.28275	0.8111809519467639	0.8104076460399514	0.8045012910683239
0.28325	0.8112646718113763	0.8104924320524262	0.8045243003453374
0.28375	0.8113482880390999	0.8105771024046633	0.8045474610053523
0.28425	0.8114318013375621	0.8106616576970536	0.8045707760462986
0.28475	0.81151521241245	0.8107460985297348	0.80459424847108
0.28525	0.8115985219673667	0.810830425502596	0.8046178812885699
0.28575	0.8116817307036879	0.810914639215282	0.804641677514603
0.28625	0.8117648393204391	0.8109987402671951	0.8046656401729594
0.28675	0.8118478485141893	0.8110827292575001	0.8046897722963344
0.28725	0.8119307589789613	0.8111666067851327	0.8047140769272977
0.28775	0.8120135714061664	0.8112503734488041	0.8047385571192256
0.28825	0.8120962864845743	0.8113340298470151	0.8047632159372259
0.28875	0.8121789049003061	0.8114175765780639	0.8047880564590285
0.28925	0.8122614273368717	0.8115010142400633	0.8048130817758503
0.28975	0.8123438544752404	0.8115843434309576	0.8048382949932299
0.29025	0.812426186993956	0.8116675647485421	0.8048636992318274
0.29075	0.8125084255692963	0.8117506787904855	0.8048892976281842
0.29125	0.8125905708754743	0.8118336861543548	0.804915093335442
0.29175	0.8126726235848846	0.8119165874376432	0.8049410895240154
0.29225	0.8127545843683951	0.8119993832377961	0.8049672893822138
0.29275	0.8128364538956803	0.812082074152246	0.8049936961168059
0.29325	0.8129182328355887	0.8121646607784444	0.8050203129535358
0.29375	0.8129999218565502	0.812247143713888	0.8050471431375668
0.29425	0.8130815216269982	0.8123295235561624	0.8050741899338645
0.29475	0.8131630328158146	0.8124118009029687	0.8051014566275086
0.29525	0.8132444560927712	0.8124939763521585	0.8051289465239315
0.29575	0.8133257921289648	0.8125760505017665	0.8051566629490796
0.29625	0.8134070415972212	0.8126580239500399	0.8051846092494893
0.29675	0.8134882051724573	0.8127398972954704	0.8052127887922804
0.29725	0.8135692835319832	0.8128216711368201	0.8052412049650615
0.29775	0.8136502773557245	0.812903346073144	0.8052698611757382
0.29825	0.8137311873263621	0.8129849227038162	0.8052987608522265
0.29875	0.8138120141293582	0.8130664016285452	0.8053279074420683
0.29925	0.8138927584528856	0.8131477834473891	0.8053573044119419
0.29975	0.8139734209876461	0.813229068760768	0.8053869552470644
0.30025	0.8140540024265809	0.8133102581694689	0.8054168634504864
0.30075	0.8141345034644896	0.813391352274649	0.8054470325422751
0.30125	0.8142149247975736	0.8134723516778319	0.8054774660585826
0.30175	0.8142952671229191	0.813553256980902	0.8055081675505947
0.30225	0.8143755311379532	0.8136340687860879	0.8055391405833706
0.30275	0.8144557175398947	0.8137147876959502	0.8055703887345442
0.30325	0.8145358270252212	0.8137954143133569	0.8056019155929225
0.30375	0.814615860289201	0.8138759492414551	0.8056337247569488
0.30425	0.8146958180254785	0.8139563930836413	0.8056658198330454
0.30475	0.814775700925758	0.8140367464435235	0.8056982044338372
0.30525	0.8148555096795815	0.8141170099248798	0.8057308821762404
0.30575	0.8149352449742103	0.8141971841316146	0.8057638566794362
0.30625	0.8150149074946041	0.8142772696677067	0.8057971315627186
0.30675	0.8150944979234874	0.8143572671371542	0.8058307104432171
0.30725	0.8151740169414847	0.814437177143918	0.8058645969335
0.30775	0.8152534652273095	0.8145170002918575	0.8058987946390621
0.30825	0.8153328434579811	0.8145967371846626	0.8059333071556886
0.30875	0.8154121523090505	0.8146763884257859	0.8059681380667124
0.30925	0.8154913924548051	0.8147559546183647	0.8060032909401518
0.30975	0.8155705645684546	0.8148354363651421	0.8060387693257471
0.31025	0.8156496693222635	0.8149148342683888	0.8060745767518896
0.31075	0.8157287073876401	0.8149941489298211	0.8061107167224515
0.31125	0.8158076794351778	0.8150733809505091	0.8061471927135201
0.31175	0.8158865861346437	0.8151525309307996	0.8061840081700421
0.31225	0.8159654281549399	0.8152315994702284	0.8062211665023834
0.31275	0.8160442061640353	0.8153105871674308	0.8062586710828078
0.31325	0.8161229208288905	0.8153894946200677	0.8062965252418817
0.31375	0.8162015728153892	0.8154683224247407	0.8063347322648158
0.31425	0.8162801627882874	0.8155470711769203	0.8063732953877407
0.31475	0.8163586914111973	0.8156257414708756	0.8064122177939336
0.31525	0.8164371593466095	0.8157043338996084	0.806451502609993
0.31575	0.8165155672559654	0.8157828490547976	0.8064911529019801
0.31625	0.8165939157997738	0.8158612875267471	0.8065311716715254
0.31675	0.8166722056377822	0.8159396499043439	0.8065715618519104
0.31725	0.8167504374291926	0.8160179367750244	0.8066123263041372
0.31775	0.8168286118329134	0.8160961487247514	0.8066534678129842
0.31825	0.8169067295078501	0.8161742863379977	0.8066949890830714
0.31875	0.8169847911132185	0.8162523501977414	0.8067368927349234
0.31925	0.8170627973088808	0.8163303408854761	0.806779181301057
0.31975	0.8171407487556919	0.8164082589812364	0.8068218572220924
0.32025	0.8172186461158488	0.8164861050636293	0.806864922842894
0.32075	0.8172964900532437	0.8165638797098893	0.8069083804087622
0.32125	0.8173742812338087	0.81664158349595	0.8069522320616668
0.32175	0.8174520203258518	0.8167192169965332	0.8069964798365398
0.32225	0.8175297080003819	0.8167967807852603	0.8070411256576395
0.32275	0.8176073449314115	0.8168742754347906	0.8070861713349888
0.32325	0.8176849317962409	0.8169517015169732	0.8071316185608876
0.32375	0.8177624692757217	0.8170290596030423	0.8071774689065275
0.32425	0.8178399580544866	0.8171063502638306	0.807223723818693
0.32475	0.8179173988211552	0.8171835740700142	0.8072703846165752
0.32525	0.817994792268494	0.8172607315923968	0.8073174524886915
0.32575	0.8180721390935581	0.8173378234022196	0.807364928489925
0.32625	0.8181494399977807	0.8174148500715155	0.8074128135386905
0.32675	0.8182266956870325	0.8174918121734974	0.8074611084142295
0.32725	0.8183039068716287	0.8175687102829897	0.8075098137540381
0.32775	0.8183810742663176	0.8176455449768979	0.8075589300514429
0.32825	0.8184581985902046	0.8177223168347265	0.8076084576533169
0.32875	0.8185352805666609	0.8177990264391376	0.8076583967579524
0.32925	0.8186123209231861	0.8178756743765629	0.8077087474130848
0.32975	0.8186893203912394	0.8179522612378597	0.807759509514076
0.33025	0.8187662797060447	0.8180287876190184	0.8078106828022605
0.33075	0.8188431996063661	0.8181052541219226	0.8078622668634603
0.33125	0.8189200808342666	0.8181816613551636	0.8079142611266644
0.33175	0.8189969241348459	0.8182580099349048	0.8079666648628768
0.33225	0.8190737302559716	0.8183343004858041	0.8080194771841421
0.33275	0.8191504999479993	0.8184105336419848	0.8080726970427377
0.33325	0.8192272339634956	0.8184867100480668	0.8081263232305442
0.33375	0.8193039330569751	0.8185628303602458	0.8081803543785925
0.33425	0.8193805979846417	0.8186388952474267	0.8082347889567795
0.33475	0.8194572295041624	0.8187149053924018	0.8082896252737627
0.33525	0.8195338283744668	0.8187908614930814	0.808344861477026
0.33575	0.8196103953555826	0.8188667642637604	0.808400495553124
0.33625	0.81968693120851	0.8189426144364302	0.808456525328087
0.33675	0.8197634366951466	0.8190184127621204	0.8085129484680063
0.33725	0.8198399125782526	0.8190941600122668	0.8085697624797814
0.33775	0.8199163596214644	0.8191698569801085	0.8086269647120299
0.33825	0.8199927785893462	0.8192455044820912	0.808684552356167
0.33875	0.8200691702474816	0.819321103359275	0.8087425224476353
0.33925	0.8201455353625895	0.8193966544787452	0.8088008718672979
0.33975	0.8202218747026618	0.8194721587349985	0.8088595973429753
0.34025	0.8202981890371136	0.8195476170513099	0.8089186954511415
0.34075	0.8203744791369314	0.8196230303810528	0.8089781626187513
0.34125	0.8204507457748224	0.8196983997089655	0.8090379951252179
0.34175	0.8205269897253417	0.819773726052346	0.8090981891045167
0.34225	0.8206032117650078	0.8198490104621656	0.8091587405474264
0.34275	0.8206794126723977	0.8199242540240659	0.809219645303891
0.34325	0.8207555932282249	0.819999457859243	0.8092808990855028
0.34375	0.8208317542153966	0.8200746231251799	0.8093424974681022
0.34425	0.8209078964190554	0.8201497510162256	0.8094044358944836
0.34475	0.8209840206266215	0.8202248427639788	0.809466709677208
0.34525	0.8210601276278156	0.8202998996374781	0.8095293140015151
0.34575	0.8211362182146962	0.8203749229431635	0.8095922439283266
0.34625	0.8212122931816827	0.8204499140245906	0.8096554943973376
0.34675	0.8212883533255905	0.820524874261883	0.8097190602301918
0.34725	0.8213643994456682	0.820599805070897	0.8097829361337316
0.34775	0.8214404323436214	0.8206747079020854	0.8098471167033174
0.34825	0.8215164528236344	0.8207495842390321	0.8099115964262181
0.34875	0.8215924616923743	0.8208244355966503	0.8099763696850579
0.34925	0.8216684597589714	0.8208992635190256	0.8100414307613149
0.34975	0.8217444478349595	0.8209740695768837	0.810106773838872
0.35025	0.8218204267341788	0.8210488553646723	0.8101723930076153
0.35075	0.8218963972726208	0.8211236224972528	0.810238282267062
0.35125	0.8219723602682147	0.8211983726061828	0.8103044355300263
0.35175	0.8220483165405543	0.8212731073355876	0.810370846626316
0.35225	0.8221242669105456	0.8213478283376221	0.8104375093064491
0.35275	0.8222002121999894	0.8214225372675145	0.8105044172453856
0.35325	0.8222761532310938	0.8214972357782063	0.8105715640462791
0.35375	0.8223520908259199	0.8215719255145896	0.8106389432442324
0.35425	0.8224280258057619	0.8216466081073561	0.8107065483100593
0.35475	0.8225039589904825	0.8217212851664863	0.8107743726540465
0.35525	0.8225798911978001	0.8217959582743816	0.8108424096297066
0.35575	0.8226558232425546	0.821870628978688	0.8109106525375323
0.35625	0.8227317559359625	0.8219452987848311	0.8109790946287228
0.35675	0.8228076900848849	0.8220199691483064	0.8110477291089089
0.35725	0.8228836264911372	0.8220946414667685	0.8111165491418477
0.35775	0.8229595659508688	0.8221693170719597	0.811185547853099
0.35825	0.8230355092540438	0.822243997221537	0.8112547183336698
0.35875	0.823111457184066	0.822318683090854	0.8113240536436331
0.35925	0.8231874105175925	0.822393375764744	0.8113935468157085
0.35975	0.8232633700245694	0.8224680762293824	0.8114631908588095
0.36025	0.8233393364685485	0.8225427853642703	0.8115329787615467
0.36075	0.8234153106073144	0.8226175039344243	0.8116029034956982
0.36125	0.8234912931938635	0.8226922325828192	0.8116729580196225
0.36175	0.8235672849777699	0.8227669718231481	0.8117431352816321
0.36225	0.8236432867069472	0.8228417220329676	0.811813428223318
0.36275	0.8237192991297946	0.8229164834472761	0.8118838297828183
0.36325	0.8237953229977247	0.8229912561525873	0.8119543328980384
0.36375	0.8238713590680021	0.8230660400815359	0.8120249305098107
0.36425	0.8239474081068167	0.823140835008078	0.812095615564999
0.36475	0.8240234708924832	0.8232156405433037	0.812166381019548
0.36525	0.8240995482185961	0.8232904561319069	0.8122372198414635
0.36575	0.8241756408969697	0.8233652810493384	0.8123081250137449
0.36625	0.8242517497601302	0.8234401143996566	0.8123790895372408
0.36675	0.8243278756630927	0.8235149551140892	0.8124501064334508
0.36725	0.8244040194841672	0.823589801950317	0.8125211687472581
0.36775	0.824480182124459	0.8236646534924701	0.8125922695495956
0.36825	0.8245563645057836	0.8237395081518407	0.8126634019400544
0.36875	0.8246325675666578	0.8238143641682912	0.8127345590494117
0.36925	0.8247087922561055	0.823889219612341	0.8128057340421007
0.36975	0.8247850395249889	0.8239640723879094	0.8128769201186146
0.37025	0.824861310314661	0.8240389202356866	0.8129481105178329
0.37075	0.8249376055427713	0.8241137607370959	0.8130192985192857
0.37125	0.8250139260861313	0.8241885913188128	0.8130904774453461
0.37175	0.8250902727606308	0.824263409257798	0.8131616406633574
0.37225	0.825166646298278	0.8243382116868014	0.8132327815876897
0.37275	0.8252430473215342	0.8244129956002934	0.8133038936817231
0.37325	0.8253194763152173	0.8244877578607704	0.8133749704597674
0.37375	0.8253959335963252	0.8245624952053875	0.8134460054889129
0.37425	0.8254724192822459	0.8246372042528773	0.8135169923908055
0.37475	0.82554893325788	0.8247118815106897	0.8135879248433653
0.37525	0.8256254751422866	0.8247865233823192	0.8136587965824258
0.37575	0.8257020442555083	0.8248611261747598	0.8137296014033141
0.37625	0.8257786395862863	0.8249356861060541	0.8138003331623588
0.37675	0.825855259761357	0.8250101993128794	0.8138709857783333
0.37725	0.8259319030170846	0.8250846618581418	0.8139415532338334
0.37775	0.8260085671740804	0.8251590697385272	0.8140120295765902
0.37825	0.8260852496154837	0.8252334188919787	0.8140824089207175
0.37875	0.8261619472694833	0.8253077052050759	0.8141526854478974
0.37925	0.8262386565965844	0.8253819245202616	0.8142228534084978
0.37975	0.8263153735820168	0.8254560726429186	0.814292907122635
0.38025	0.8263920937336066	0.8255301453482431	0.8143628409811692
0.38075	0.8264688120852619	0.8256041383879166	0.8144326494466428
0.38125	0.8265455232061523	0.8256780474965434	0.8145023270541557
0.38175	0.8266222212154911	0.8257518683978397	0.8145718684121874
0.38225	0.8266988998027401	0.8258255968105673	0.814641268203357
0.38275	0.8267755522529112	0.8258992284541955	0.8147105211851278
0.38325	0.8268521714765591	0.8259727590542769	0.8147796221904575
0.38375	0.8269287500439159	0.8260461843475527	0.8148485661283908
0.38425	0.827005280222604	0.8261195000867542	0.8149173479845998
0.38475	0.8270817540182397	0.8261927020451166	0.8149859628218747
0.38525	0.8271581632172247	0.8262657860206063	0.8150544057805601
0.38575	0.8272344994309979	0.8263387478398476	0.8151226720789413
0.38625	0.8273107541409999	0.8264115833617667	0.8151907570135793
0.38675	0.8273869187436337	0.8264842884809528	0.8152586559596026
0.38725	0.8274629845945141	0.8265568591307346	0.8153263643709446
0.38775	0.8275389430513879	0.8266292912859906	0.8153938777805432
0.38825	0.8276147855151056	0.8267015809656866	0.8154611918004878
0.38875	0.8276905034681609	0.8267737242351714	0.815528302122126
0.38925	0.827766088510354	0.8268457172082058	0.8155952045161273
0.38975	0.8278415323912423	0.8269175560487761	0.8156618948325043
0.39025	0.8279168270391126	0.826989236972666	0.8157283690005919
0.39075	0.8279919645863175	0.8270607562488237	0.8157946230289888
0.39125	0.8280669373908903	0.8271321102005228	0.8158606530054578
0.39175	0.8281417380544301	0.8272032952063358	0.8159264550967915
0.39225	0.8282163594363362	0.8272743077009286	0.8159920255486391
0.39275	0.8282907946645225	0.8273451441756902	0.8160573606852984
0.39325	0.8283650371427986	0.8274158011792092	0.8161224569094706
0.39375	0.8284390805551621	0.8274862753176151	0.8161873107019901
0.39425	0.8285129188672592	0.8275565632547799	0.8162519186215111
0.39475	0.8285865463253167	0.8276266617124118	0.8163162773041703
0.39525	0.8286599574528598	0.8276965674700387	0.8163803834632144
0.39575	0.8287331470455155	0.8277662773648912	0.8164442338886054
0.39625	0.8288061101642246	0.8278357882917026	0.8165078254465882
0.39675	0.82887884212716	0.8279050972024273	0.8165711550792393
0.39725	0.8289513385006461	0.8279742011058839	0.8166342198039861
0.39775	0.8290235950893279	0.8280430970673375	0.8166970167131006
0.39825	0.829095607925841	0.82811178220802	0.8167595429731679
0.39875	0.8291673732601951	0.8281802537045977	0.8168217958245338
0.39925	0.8292388875490483	0.8282485087885906	0.8168837725807323
0.39975	0.8293101474450308	0.8283165447457437	0.8169454706278841
0.40025	0.8293811497862429	0.8283843589153623	0.8170068874240837
0.40075	0.8294518915860216	0.8284519486896091	0.8170680204987586
0.40125	0.829522370023057	0.8285193115127645	0.8171288674520153
0.40175	0.8295925824319013	0.8285864448804674	0.8171894259539708
0.40225	0.829662526293906	0.8286533463389107	0.8172496937440573
0.40275	0.8297321992286002	0.8287200134840418	0.8173096686303203
0.40325	0.8298015989855059	0.8287864439607167	0.8173693484886939
0.40375	0.8298707234363912	0.8288526354618564	0.8174287312622689
0.40425	0.8299395705679264	0.8289185857275821	0.8174878149605459
0.40475	0.8300081384747385	0.8289842925443484	0.8175465976586681
0.40525	0.8300764253528257	0.8290497537440615	0.8176050774966555
0.40575	0.8301444294933159	0.8291149672032058	0.8176632526786136
0.40625	0.8302121492765365	0.8291799308419613	0.8177211214719452
0.40675	0.8302795831663864	0.829244642623328	0.8177786822065419
0.40725	0.8303467297049881	0.8293091005522514	0.8178359332739744
0.40775	0.8304135875076023	0.8293733026747586	0.8178928731266661
0.40825	0.8304801552578122	0.8294372470770925	0.8179495002770696
0.40875	0.8305464317029546	0.8295009318848556	0.8180058132968282
0.40925	0.8306124156498085	0.8295643552621634	0.8180618108159359
0.40975	0.8306781059605381	0.8296275154108004	0.8181174915218843
0.41025	0.8307435015488795	0.8296904105693838	0.8181728541588164
0.41075	0.8308086013765855	0.8297530390125294	0.8182278975266651
0.41125	0.8308734044501038	0.829815399050029	0.8182826204802962
0.41175	0.8309379098175085	0.8298774890260309	0.818337021928639
0.41225	0.8310021165656483	0.829939307318224	0.8183911008338207
0.41275	0.8310660238175169	0.8300008523370319	0.8184448562103006
0.41325	0.8311296307298244	0.8300621225248167	0.8184982871239941
0.41375	0.8311929364907606	0.8301231163550843	0.8185513926914046
0.41425	0.8312559403179215	0.8301838323317158	0.8186041720787454
0.41475	0.8313186414563929	0.8302442689881963	0.8186566245010676
0.41525	0.8313810391769741	0.8303044248868728	0.818708749221391
0.41575	0.8314431327745192	0.8303642986182294	0.8187605455498249
0.41625	0.8315049215663889	0.8304238888001759	0.8188120128427024
0.41675	0.8315664048909964	0.8304831940773751	0.8188631505017039
0.41725	0.8316275821064378	0.8305422131205834	0.8189139579729945
0.41775	0.8316884525891888	0.8306009446260321	0.8189644347463538
0.41825	0.8317490157328696	0.8306593873148259	0.8190145803543133
0.41875	0.8318092709470498	0.8307175399323843	0.8190643943712979
0.41925	0.8318692176560916	0.8307754012479045	0.8191138764127661
0.41975	0.8319288552980273	0.8308329700538571	0.8191630261343583
0.42025	0.8319881833234473	0.8308902451655117	0.8192118432310462
0.42075	0.8320472011944047	0.830947225420486	0.8192603274362887
0.42125	0.8321059083833267	0.8310039096783182	0.81930847852119
0.42175	0.8321643043719237	0.8310602968200582	0.8193562962936684
0.42225	0.8322223886501304	0.8311163857478782	0.8194037805976216
0.42275	0.8322801607150493	0.8311721753846996	0.8194509313121062
0.42325	0.8323376200699149	0.8312276646738184	0.8194977483505159
0.42375	0.8323947662231203	0.8312828525785442	0.8195442316597715
0.42425	0.8324515986872859	0.8313377380818449	0.819590381219512
0.42475	0.8325081169784119	0.8313923201859827	0.8196361970412984
0.42525	0.8325643206151084	0.8314465979121647	0.8196816791678189
0.42575	0.8326202091179278	0.831500570300179	0.8197268276721027
0.42625	0.8326757820087926	0.8315542364080338	0.8197716426567409
0.42675	0.8327310388105315	0.8316075953115954	0.8198161242531171
0.42725	0.832785979046503	0.8316606461042234	0.8198602726206438
0.42775	0.8328406022403037	0.8317133878964078	0.8199040879460013
0.42825	0.8328949079155479	0.8317658198154079	0.8199475704423937
0.42875	0.8329488955956843	0.8318179410048925	0.8199907203488075
0.42925	0.8330025648038509	0.8318697506245848	0.8200335379292787
0.42975	0.8330559150627259	0.831921247849917	0.8200760234721687
0.43025	0.8331089458943705	0.8319724318716895	0.8201181772894486
0.43075	0.8331616568200492	0.8320233018957426	0.8201599997159937
0.43125	0.8332140473600156	0.8320738571426348	0.820201491108882
0.43175	0.8332661170332624	0.832124096847334	0.8202426518467065
0.43225	0.8333178653572412	0.8321740202589234	0.8202834823288938
0.43275	0.8333692918475657	0.8322236266403106	0.8203239829750298
0.43325	0.8334203960177069	0.8322729152679549	0.8203641542242
0.43375	0.8334711773786995	0.8323218854316026	0.8204039965343332
0.43425	0.8335216354388848	0.8323705364340227	0.8204435103815604
0.43475	0.8335717697036922	0.8324188675907717	0.8204826962595728
0.43525	0.8336215796755053	0.8324668782299421	0.820521554679002
0.43575	0.8336710648535943	0.8325145676919306	0.8205600861667957
0.43625	0.8337202247341483	0.8325619353292085	0.8205982912656168
0.43675	0.8337690588104011	0.8326089805060964	0.8206361705332422
0.43725	0.8338175665728592	0.8326557025985455	0.8206737245419696
0.43775	0.8338657475096063	0.8327021009939202	0.820710953878043
0.43825	0.8339136011067128	0.8327481750907839	0.8207478591410796
0.43875	0.8339611268486908	0.8327939242987002	0.8207844409435114
0.43925	0.834008324219013	0.832839348038029	0.8208206999100252
0.43975	0.8340551927006549	0.8328844457397405	0.8208566366770302
0.44025	0.8341017317766477	0.8329292168452336	0.8208922518921205
0.44075	0.8341479409306203	0.8329736608061706	0.8209275462135478
0.44125	0.8341938196472976	0.8330177770843159	0.820962520309711
0.44175	0.8342393674129515	0.833061565151399	0.8209971748586539
0.44225	0.834284583715773	0.8331050244889875	0.8210315105475622
0.44275	0.8343294680461526	0.8331481545883724	0.8210655280722806
0.44325	0.8343740198968616	0.8331909549504716	0.8210992281368382
0.44375	0.8344182387631306	0.8332334250857465	0.8211326114529757
0.44425	0.8344621241426052	0.8332755645141202	0.8211656787396893
0.44475	0.8345056755352049	0.8333173727649201	0.8211984307227824
0.44525	0.834548892442872	0.8333588493768083	0.8212308681344237
0.44575	0.8345917743692327	0.8333999938977289	0.821262991712714
0.44625	0.8346343208191753	0.8334408058848424	0.8212948022012678
0.44675	0.8346765312983688	0.8334812849044606	0.821326300348797
0.44725	0.8347184053127427	0.8335214305319688	0.8213574869087096
0.44775	0.8347599423679324	0.833561242351736	0.8213883626387103
0.44825	0.8348011419687246	0.833600719957011	0.8214189283004163
0.44875	0.8348420036185175	0.8336398629498016	0.8214491846589792
0.44925	0.8348825268188083	0.8336786709407361	0.8214791324827143
0.44975	0.8349227110687338	0.8337171435489017	0.82150877254274
0.45025	0.8349625558646715	0.8337552804016743	0.8215381056126252
0.45075	0.8350020606999236	0.8337930811345259	0.8215671324680455
0.45125	0.835041225064495	0.8338305453908216	0.8215958538864465
0.45175	0.8350800484449794	0.8338676728216047	0.8216242706467171
0.45225	0.8351185303245608	0.8339044630853819	0.8216523835288667
0.45275	0.8351566701831433	0.8339409158479011	0.8216801933137153
0.45325	0.8351944674976199	0.8339770307819335	0.8217077007825893
0.45375	0.8352319217422695	0.8340128075670705	0.8217349067170222
0.45425	0.8352690323892962	0.8340482458895226	0.8217618118984673
0.45475	0.8353057989094876	0.8340833454419432	0.8217884171080166
0.45525	0.8353422207729907	0.8341181059232599	0.8218147231261216
0.45575	0.835378297450174	0.8341525270385404	0.8218407307323312
0.45625	0.8354140284125539	0.8341866084988735	0.821866440705027
0.45675	0.8354494131337511	0.8342203500212682	0.8218918538211688
0.45725	0.8354844510904386	0.8342537513285838	0.8219169708560478
0.45775	0.8355191417632415	0.8342868121494739	0.8219417925830469
0.45825	0.8355534846375565	0.8343195322183509	0.8219663197734022
0.45875	0.8355874792042427	0.8343519112753602	0.8219905531959767
0.45925	0.8356211249601684	0.8343839490663737	0.8220144936170358
0.45975	0.835654421408583	0.8344156453429781	0.8220381418000312
0.46025	0.8356873680593184	0.8344469998624744	0.8220614985053873
0.46075	0.8357199644287926	0.8344780123878744	0.8220845644902967
0.46125	0.8357522100398616	0.8345086826878866	0.8221073405085183
0.46175	0.8357841044215127	0.8345390105368985	0.8221298273101806
0.46225	0.83581564710845	0.8345689957149476	0.8221520256415905
0.46275	0.8358468376405905	0.8345986380076696	0.8221739362450496
0.46325	0.8358776755625359	0.8346279372062466	0.8221955598586692
0.46375	0.8359081604230312	0.8346568931073214	0.8222168972161942
0.46425	0.8359382917744757	0.8346855055129182	0.8222379490468299
0.46475	0.8359680691724944	0.8347137742303304	0.8222587160750716
0.46525	0.8359974921756164	0.8347416990720029	0.8222791990205397
0.46575	0.836026560345061	0.8347692798554092	0.8222993985978214
0.46625	0.8360552732446526	0.8347965164029136	0.8223193155163054
0.46675	0.8360836304408504	0.8348234085416324	0.8223389504800321
0.46725	0.8361116315028948	0.8348499561032923	0.8223583041875429
0.46775	0.836139276003053	0.8348761589240927	0.8223773773317256
0.46825	0.8361665635169427	0.8349020168445727	0.8223961705996731
0.46875	0.8361934936239095	0.8349275297094841	0.8224146846725385
0.46925	0.8362200659074398	0.8349526973676725	0.8224329202253962
0.46975	0.8362462799555779	0.8349775196719723	0.8224508779271007
0.47025	0.8362721353613383	0.8350019964791149	0.8224685584401507
0.47075	0.8362976317230733	0.8350261276496439	0.8224859624205536
0.47125	0.8363227686448069	0.835049913047847	0.8225030905176981
0.47175	0.836347545736498	0.8350733525417013	0.8225199433742172
0.47225	0.8363719626142458	0.8350964460028217	0.822536521625861
0.47275	0.8363960189004187	0.8351191933064237	0.8225528259013697
0.47325	0.8364197142237264	0.8351415943312883	0.8225688568223437
0.47375	0.8364430482192203	0.8351636489597297	0.8225846150031229
0.47425	0.8364660205282485	0.8351853570775694	0.8226001010506571
0.47475	0.8364886307983764	0.8352067185741052	0.8226153155643858
0.47525	0.8365108786832741	0.8352277333420743	0.8226302591361139
0.47575	0.8365327638426056	0.8352484012776187	0.8226449323498901
0.47625	0.836554285941918	0.8352687222802346	0.8226593357818827
0.47675	0.8365754446525621	0.8352886962527222	0.8226734700002618
0.47725	0.8365962396516333	0.8353083231011198	0.8226873355650789
0.47775	0.8366166706219647	0.8353276027346339	0.8227009330281428
0.47825	0.8366367372521489	0.8353465350655571	0.8227142629329051
0.47875	0.8366564392366024	0.8353651200091825	0.8227273258143374
0.47925	0.8366757762756546	0.8353833574837042	0.822740122198812
0.47975	0.8366947480756508	0.8354012474101177	0.8227526526039891
0.48025	0.8367133543490458	0.835418789712113	0.8227649175386949
0.48075	0.83673159481448	0.8354359843159637	0.8227769175028
0.48125	0.8367494691968141	0.8354528311504241	0.822788652987112
0.48175	0.8367669772271048	0.8354693301466155	0.822800124473251
0.48225	0.8367841186425139	0.8354854812379257	0.822811332433541
0.48275	0.8368008931861557	0.8355012843599161	0.8228222773308888
0.48325	0.8368173006068778	0.835516739450227	0.822832959618673
0.48375	0.8368333406589928	0.8355318464484993	0.822843379740632
0.48425	0.8368490131019798	0.8355466052963079	0.822853538130751
0.48475	0.8368643177001844	0.8355610159371012	0.8228634352131515
0.48525	0.8368792542225382	0.8355750783161595	0.8228730714019802
0.48575	0.8368938224423403	0.8355887923805566	0.8228824471013048
0.48625	0.8369080221371153	0.8356021580791416	0.8228915627050041
0.48675	0.836921853088577	0.8356151753625221	0.8229004185966691
0.48725	0.8369353150827196	0.8356278441830599	0.8229090151494938
0.48775	0.8369484079100168	0.8356401644948726	0.8229173527261809
0.48825	0.836961131365755	0.8356521362538339	0.822925431678842
0.48875	0.8369734852504621	0.8356637594175829	0.8229332523488998
0.48925	0.8369854693704194	0.835675033945527	0.8229408150670015
0.48975	0.8369970835382202	0.8356859597988431	0.8229481201529252
0.49025	0.8370083275733394	0.8356965369404741	0.8229551679154978
0.49075	0.8370192013026913	0.8357067653351207	0.8229619586525094
0.49125	0.8370297045611181	0.8357166449492198	0.8229684926506358
0.49175	0.8370398371918073	0.8357261757509233	0.8229747701853634
0.49225	0.8370495990465997	0.8357353577100635	0.8229807915209203
0.49275	0.837058989986186	0.8357441907981124	0.8229865569102077
0.49325	0.837068009880187	0.835752674988135	0.8229920665947387
0.49375	0.8370766586071294	0.8357608102547371	0.82299732080458
0.49425	0.8370849360543348	0.835768596574011	0.8230023197583033
0.49475	0.8370928421177359	0.8357760339234781	0.8230070636629346
0.49525	0.8371003767016606	0.8357831222820287	0.8230115527139132
0.49575	0.8371075397185892	0.835789861629868	0.8230157870950568
0.49625	0.8371143310889244	0.8357962519484609	0.8230197669785273
0.49675	0.8371207507407825	0.8358022932204828	0.8230234925248088
0.49725	0.8371267986098171	0.8358079854297736	0.8230269638826829
0.49775	0.8371324746390677	0.8358133285612985	0.8230301811892201
0.49825	0.8371377787788409	0.8358183226011143	0.8230331445697668
0.49875	0.8371427109865925	0.8358229675363343	0.823035854137946
0.49925	0.8371472712267981	0.8358272633551125	0.8230383099956581
0.49975	0.8371514594707844	0.8358312100466159	0.823040512233091
0.50025	0.8371552756965032	0.8358348076010104	0.8230424609287355
0.50075	0.8371587198882224	0.8358380560094499	0.8230441561494034
0.50125	0.8371617920361271	0.8358409552640599	0.8230455979502563
0.50175	0.8371644921358218	0.835843505357932	0.8230467863748366
0.50225	0.8371668201877527	0.8358457062851112	0.823047721455102
0.50275	0.8371687761965624	0.8358475580405876	0.8230484032114715
0.50325	0.8371703601704235	0.8358490606202872	0.823048831652866
0.50375	0.8371715721203804	0.8358502140210611	0.8230490067767675
0.50425	0.8371724120597724	0.8358510182406764	0.8230489285692695
0.50475	0.8371728800037713	0.8358514732778008	0.8230485970051412
0.50525	0.8371729759691185	0.835851579131994	0.8230480120478897
0.50575	0.8371726999740771	0.8358513358036908	0.8230471736498276
0.50625	0.8371720520386693	0.8358507432941904	0.8230460817521486
0.50675	0.837171032185192	0.8358498016056366	0.8230447362849976
0.50725	0.8371696404390383	0.8358485107410074	0.8230431371675536
0.50775	0.8371678768297818	0.8358468707040966	0.8230412843081016
0.50825	0.8371657413924943	0.835844881499495	0.823039177604125
0.50875	0.8371632341692133	0.8358425431325768	0.8230368169423801
0.50925	0.8371603552104944	0.8358398556094776	0.8230342021989876
0.50975	0.8371571045769264	0.8358368189370773	0.8230313332395188
0.51025	0.8371534823405207	0.8358334331229819	0.823028209919079
0.51075	0.8371494885858556	0.8358296981755019	0.8230248320824
0.51125	0.8371451234108818	0.8358256141036333	0.8230211995639256
0.51175	0.8371403869273184	0.8358211809170389	0.8230173121879023
0.51225	0.8371352792605782	0.8358163986260264	0.8230131697684631
0.51275	0.8371298005492048	0.8358112672415341	0.8230087721097165
0.51325	0.8371239509438393	0.8358057867751112	0.823004119005835
0.51375	0.8371177306057556	0.8357999572389088	0.8229992102411374
0.51425	0.8371111397050696	0.8357937786456598	0.8229940455901721
0.51475	0.8371041784187091	0.8357872510086818	0.8229886248178029
0.51525	0.8370968469282949	0.8357803743418663	0.8229829476792868
0.51575	0.837089145418076	0.8357731486596806	0.8229770139203544
0.51625	0.8370810740730467	0.8357655739771737	0.8229708232772884
0.51675	0.8370726330773786	0.8357576503099853	0.8229643754769972
0.51725	0.8370638226132764	0.8357493776743594	0.8229576702370919
0.51775	0.837054642860319	0.83574075608716	0.8229507072659559
0.51825	0.8370450939953158	0.8357317855658927	0.8229434862628149
0.51875	0.8370351761926625	0.8357224661287301	0.8229360069178069
0.51925	0.837024889625151	0.8357127977945331	0.8229282689120497
0.51975	0.8370142344651365	0.8357027805828766	0.8229202719177049
0.52025	0.8370032108859444	0.8356924145140796	0.8229120155980444
0.52075	0.8369918190633885	0.8356816996092287	0.8229034996075117
0.52125	0.8369800591772624	0.8356706358901991	0.8228947235917823
0.52175	0.8369679314126832	0.8356592233796825	0.822885687187833
0.52225	0.8369554359611818	0.8356474621011987	0.822876390023995
0.52275	0.8369425730214711	0.8356353520791197	0.8228668317200182
0.52325	0.8369293427998594	0.8356228933386806	0.8228570118871336
0.52375	0.8369157455103204	0.8356100859059892	0.822846930128112
0.52425	0.836901781374267	0.8355969298080409	0.8228365860373289
0.52475	0.8368874506201027	0.8355834250727205	0.8228259792008285
0.52525	0.8368727534826667	0.8355695717288103	0.8228151091963845
0.52575	0.836857690202673	0.8355553698059961	0.8228039755935704
0.52625	0.836842261026258	0.8355408193348697	0.8227925779538279
0.52675	0.8368264662047398	0.8355259203469376	0.8227809158305345
0.52725	0.8368103059946388	0.8355106728746263	0.8227689887690823
0.52775	0.8367937806580187	0.8354950769512939	0.8227567963069492
0.52825	0.8367768904631204	0.83547913261124	0.8227443379737824
0.52875	0.8367596356852508	0.8354628398897214	0.8227316132914796
0.52925	0.8367420166078483	0.835446198822971	0.8227186217742763
0.52975	0.8367240335236139	0.835429209448222	0.8227053629288389
0.53025	0.8367056867355772	0.8354118718037342	0.8226918362543589
0.53075	0.8366869765579901	0.8353941859288303	0.82267804124265
0.53125	0.8366679033169045	0.8353761518639332	0.8226639773782595
0.53175	0.8366484673503617	0.8353577696506052	0.822649644138573
0.53225	0.8366286690081157	0.8353390393316066	0.8226350409939295
0.53275	0.8366085086508851	0.8353199609509457	0.8226201674077429
0.53325	0.8365879866491313	0.835300534553942	0.8226050228366252
0.53375	0.8365671033814348	0.8352807601872937	0.8225896067305198
0.53425	0.836545859232564	0.8352606378991501	0.8225739185328359
0.53475	0.8365242545913504	0.8352401677391971	0.8225579576805913
0.53525	0.8365022898485059	0.8352193497587346	0.8225417236045584
0.53575	0.836479965394513	0.8351981840107764	0.8225252157294191
0.53625	0.8364572816177301	0.8351766705501444	0.8225084334739232
0.53675	0.8364342389027979	0.8351548094335697	0.8224913762510501
0.53725	0.8364108376294546	0.8351326007198067	0.8224740434681822
0.53775	0.8363870781717753	0.8351100444697446	0.8224564345272793
0.53825	0.8363629608978741	0.8350871407465266	0.8224385488250593
0.53875	0.836338486170039	0.835063889615679	0.8224203857531849
0.53925	0.8363136543452494	0.8350402911452416	0.822401944698459
0.53975	0.8362884657760175	0.8350163454059004	0.822383225043016
0.54025	0.8362629208114597	0.8349920524711345	0.8223642261645302
0.54075	0.8362370197985202	0.8349674124173637	0.8223449474364218
0.54125	0.8362107630832482	0.8349424253241027	0.8223253882280707
0.54175	0.836184151012073	0.8349170912741187	0.8223055479050357
0.54225	0.8361571839329959	0.8348914103536011	0.8222854258292768
0.54275	0.8361298621966669	0.8348653826523341	0.8222650213593833
0.54325	0.836102186157302	0.8348390082638739	0.822244333850812
0.54375	0.8360741561734434	0.8348122872857393	0.8222233626561218
0.54425	0.8360457726085523	0.834785219819601	0.8222021071252192
0.54475	0.8360170358314448	0.834757805971488	0.8221805666056038
0.54525	0.8359879462165873	0.8347300458519916	0.8221587404426257
0.54575	0.8359585041442571	0.8347019395764834	0.8221366279797399
0.54625	0.8359287100006011	0.834673487265336	0.8221142285587715
0.54675	0.8358985641775847	0.8346446890441539	0.8220915415201842
0.54725	0.8358680670728544	0.8346155450440138	0.8220685662033499
0.54775	0.8358372190895049	0.8345860554017048	0.8220453019468265
0.54825	0.8358060206357729	0.8345562202599801	0.8220217480886431
0.54875	0.8357744721246348	0.8345260397678155	0.8219979039665811
0.54925	0.8357425739733317	0.8344955140806696	0.8219737689184732
0.54975	0.8357103266028216	0.8344646433607555	0.8219493422824953
0.55025	0.835677730437166	0.8344334277773087	0.8219246233974696
0.55075	0.8356447859028742	0.8344018675068665	0.821899611603174
0.55125	0.8356114934282239	0.8343699627335509	0.8218743062406499
0.55175	0.8355778534425836	0.8343377136493478	0.821848706652522
0.55225	0.8355438663757677	0.8343051204543956	0.8218228121833197
0.55275	0.8355095326574488	0.8342721833572742	0.8217966221798084
0.55325	0.8354748527166584	0.8342389025752923	0.8217701359913199
0.55375	0.8354398269813924	0.8342052783347732	0.821743352970091
0.55425	0.8354044558783342	0.8341713108713492	0.8217162724716093
0.55475	0.8353687398327045	0.8341370004302427	0.8216888938549647
0.55525	0.8353326792682193	0.8341023472665563	0.8216612164832032
0.55575	0.8352962746071598	0.8340673516455541	0.8216332397236891
0.55625	0.8352595262704996	0.8340320138429348	0.8216049629484748
0.55675	0.8352224346780796	0.8339963341451105	0.8215763855346735
0.55725	0.8351850002487812	0.8339603128494716	0.8215475068648406
0.55775	0.8351472234006609	0.8339239502646483	0.821518326327358
0.55825	0.835109104551012	0.8338872467107646	0.8214888433168285
0.55875	0.8350706441163268	0.8338502025196793	0.821459057234474
0.55925	0.8350318425121326	0.8338128180352243	0.8214289674885416
0.55975	0.8349927001527179	0.8337750936134237	0.8213985734947166
0.56025	0.8349532174507306	0.8337370296227048	0.8213678746765393
0.56075	0.834913394816699	0.8336986264440983	0.8213368704658286
0.56125	0.8348732326584913	0.8336598844714203	0.8213055603031189
0.56175	0.8348327313807884	0.8336208041114412	0.821273943638093
0.56225	0.8347918913845938	0.8335813857840354	0.8212420199300322
0.56275	0.8347507130668604	0.8335416299223206	0.821209788648265
0.56325	0.834709196820282	0.8335015369727768	0.8211772492726286
0.56375	0.8346673430332812	0.833461107395344	0.8211444012939333
0.56425	0.8346251520902306	0.833420341663503	0.8211112442144346
0.56475	0.8345826243719129	0.8333792402643488	0.8210777775483126
0.56525	0.8345397602562143	0.8333378036986275	0.8210440008221601
0.56575	0.8344965601190113	0.8332960324807671	0.8210099135754755
0.56625	0.8344530243352016	0.8332539271388836	0.8209755153611584
0.56675	0.8344091532798114	0.8332114882147734	0.820940805746024
0.56725	0.8343649473291015	0.8331687162638841	0.8209057843113129
0.56775	0.8343204068615865	0.8331256118552716	0.8208704506532083
0.56825	0.834275532258884	0.8330821755715293	0.8208348043833708
0.56875	0.8342303239063237	0.8330384080087168	0.8207988451294667
0.56925	0.8341847821932563	0.8329943097762565	0.8207625725357112
0.56975	0.8341389075130262	0.8329498814968284	0.8207259862634162
0.57025	0.8340927002625991	0.8329051238062404	0.8206890859915443
0.57075	0.8340461608418518	0.8328600373532864	0.8206518714172696
0.57125	0.8339992896525751	0.8328146227995987	0.8206143422565427
0.57175	0.8339520870972307	0.8327688808194819	0.8205764982446678
0.57225	0.8339045535775724	0.8327228120997414	0.8205383391368802
0.57275	0.833856689493196	0.832676417339499	0.8204998647089355
0.57325	0.8338084952401357	0.8326296972500106	0.8204610747577001
0.57375	0.8337599712095918	0.832582652554467	0.8204219691017515
0.57425	0.8337111177868812	0.832535283987803	0.8203825475819804
0.57475	0.8336619353506838	0.8324875922964992	0.820342810062204
0.57525	0.8336124242726246	0.8324395782383881	0.8203027564297831
0.57575	0.8335625849172315	0.8323912425824627	0.8202623865962427
0.57625	0.8335124176422498	0.8323425861086905	0.8202217004979003
0.57675	0.8334619227993074	0.832293609607837	0.8201806980964993
0.57725	0.8334111007348713	0.8322443138812972	0.8201393793798506
0.57775	0.8333599517914235	0.8321946997409446	0.8200977443624727
0.57825	0.8333084763087976	0.8321447680089912	0.8200557930862439
0.57875	0.8332566746255742	0.8320945195178718	0.8200135256210538
0.57925	0.8332045470804664	0.8320439551101394	0.8199709420654651
0.57975	0.8331520940136089	0.8319930756383954	0.8199280425473758
0.58025	0.8330993157676957	0.8319418819652342	0.8198848272246878
0.58075	0.8330462126889254	0.8318903749632246	0.819841296285978
0.58125	0.8329927851277178	0.8318385555149179	0.8197974499511764
0.58175	0.8329390334392136	0.8317864245128912	0.8197532884722489
0.58225	0.8328849579835458	0.831733982859821	0.8197088121338768
0.58275	0.8328305591259326	0.8316812314686002	0.8196640212541464
0.58325	0.8327758372366338	0.831628171262487	0.819618916185244
0.58375	0.8327207926907988	0.8315748031753025	0.8195734973141455
0.58425	0.8326654258682858	0.8315211281516612	0.8195277650633158
0.58475	0.8326097371534802	0.831467147147252	0.8194817198914098
0.58525	0.8325537269351717	0.8314128611291592	0.8194353622939725
0.58575	0.8324973956065228	0.8313582710762294	0.8193886928041485
0.58625	0.8324407435651521	0.8313033779794834	0.8193417119933823
0.58675	0.8323837712133582	0.8312481828425757	0.8192944204721325
0.58725	0.8323264789584792	0.8311926866822964	0.8192468188905793
0.58775	0.8322688672134019	0.8311368905291237	0.8191989079393355
0.58825	0.8322109363971912	0.8310807954278167	0.8191506883501589
0.58875	0.8321526869358428	0.8310244024380513	0.8191021608966662
0.58925	0.8320941192631336	0.8309677126351113	0.819053326395041
0.58975	0.8320352338215536	0.8309107271106093	0.8190041857047525
0.59025	0.8319760310633081	0.8308534469732599	0.8189547397292648
0.59075	0.8319165114513726	0.8307958733496856	0.8189049894167473
0.59125	0.8318566754605997	0.8307380073852683	0.8188549357607906
0.59175	0.8317965235788508	0.8306798502450335	0.8188045798011067
0.59225	0.8317360563081824	0.8306214031145785	0.8187539226242418
0.59275	0.8316752741660652	0.830562667201025	0.8187029653642822
0.59325	0.8316141776866475	0.8305036437340101	0.8186517092035538
0.59375	0.8315527674220836	0.8304443339667062	0.8186001553733218
0.59425	0.8314910439439172	0.8303847391768583	0.8185483051544888
0.59475	0.8314290078445405	0.8303248606678605	0.8184961598782817
0.59525	0.8313666597387591	0.8302646997698487	0.8184437209269442
0.59575	0.8313040002654405	0.8302042578408092	0.8183909897344177
0.59625	0.831241030089288	0.8301435362677024	0.8183379677870188
0.59675	0.8311777499027426	0.8300825364676082	0.8182846566241109
0.59725	0.8311141604280219	0.8300212598888774	0.8182310578387707
0.59775	0.831050262419304	0.8299597080122858	0.8181771730784454
0.59825	0.8309860566650686	0.8298978823522029	0.8181230040456073
0.59875	0.8309215439905955	0.8298357844577599	0.8180685524983939
0.59925	0.8308567252606285	0.829773415914012	0.8180138202512472
0.59975	0.8307916013822001	0.8297107783431106	0.8179588091755365
0.60025	0.8307261733076227	0.8296478734054571	0.8179035212001818
0.60075	0.830660442037634	0.8295847028008575	0.8178479583122545
0.60125	0.8305944086247102	0.829521268269667	0.8177921225575778
0.60175	0.830528074176536	0.829457571593925	0.8177360160413124
0.60225	0.8304614398596263	0.8293936145984686	0.8176796409285313
0.60275	0.8303945069031182	0.8293293991520451	0.8176229994447798
0.60325	0.8303272766027378	0.8292649271683923	0.8175660938766237
0.60375	0.8302597503249454	0.8292002006073139	0.8175089265721864
0.60425	0.8301919295112943	0.8291352214757228	0.8174514999416704
0.60475	0.8301238156830214	0.8290699918286685	0.817393816457861
0.60525	0.830055410445911	0.8290045137703455	0.8173358786566187
0.60575	0.8299867154954627	0.8289387894550678	0.8172776891373521
0.60625	0.8299177326224304	0.8288728210882208	0.8172192505634779
0.60675	0.8298484637187622	0.8288066109271863	0.8171605656628566
0.60725	0.8297789107840102	0.828740161282236	0.8171016372282167
0.60775	0.8297090759322637	0.8286734745173929	0.8170424681175575
0.60825	0.8296389613996564	0.8286065530512603	0.8169830612545302
0.60875	0.8295685695525071	0.8285393993578177	0.8169234196288029
0.60925	0.8294979028961276	0.8284720159671813	0.8168635462963986
0.60975	0.8294269640843394	0.8284044054663149	0.8168034443800171
0.61025	0.8293557559297214	0.8283365704997165	0.8167431170693286
0.61075	0.8292842814146004	0.8282685137700494	0.8166825676212507
0.61125	0.8292125437027633	0.8282002380387333	0.8166217993601944
0.61175	0.8291405461518646	0.8281317461264894	0.81656081567829
0.61225	0.8290682923264681	0.8280630409138278	0.8164996200355843
0.61275	0.8289957860116097	0.8279941253414863	0.8164382159602104
0.61325	0.8289230312267603	0.8279250024108145	0.8163766070485365
0.61375	0.8288500322400054	0.8278556751840916	0.8163147969652798
0.61425	0.8287767935821955	0.8277861467847821	0.8162527894435941
0.61475	0.8287033200607953	0.8277164203977223	0.8161905882851259
0.61525	0.8286296167730839	0.8276464992692262	0.8161281973600446
0.61575	0.8285556891183221	0.8275763867071209	0.8160656206070387
0.61625	0.8284815428084479	0.827506086080686	0.8160028620332767
0.61675	0.828407183876819	0.8274356008205023	0.8159399257143379
0.61725	0.8283326186845189	0.8273649344182002	0.815876815794113
0.61775	0.8282578539237104	0.8272940904261006	0.8158135364846626
0.61825	0.8281828966175615	0.8272230724567305	0.8157500920660475
0.61875	0.8281077541162721	0.8271518841822135	0.8156864868861176
0.61925	0.8280324340888215	0.8270805293335312	0.8156227253602665
0.61975	0.8279569445100877	0.8270090116996243	0.8155588119711485
0.62025	0.8278812936431383	0.8269373351263437	0.8154947512683537
0.62075	0.8278054900165429	0.8268655035152301	0.8154305478680457
0.62125	0.8277295423967163	0.8267935208221079	0.8153662064525644
0.62175	0.8276534597554157	0.8267213910554928	0.8153017317699766
0.62225	0.8275772512326109	0.82664911827479	0.8152371286335922
0.62275	0.8275009260951075	0.8265767065882755	0.8151724019214384
0.62325	0.8274244936913776	0.826504160150847	0.8151075565756862
0.62375	0.8273479634031835	0.8264314831615305	0.8150425976020358
0.62425	0.8272713445946346	0.8263586798607362	0.8149775300690539
0.62475	0.8271946465594207	0.8262857545272467	0.8149123591074721
0.62525	0.8271178784669977	0.826212711474921	0.8148470899094301
0.62575	0.8270410493085633	0.8261395550491157	0.8147817277276782
0.62625	0.8269641678436841	0.8260662896228014	0.8147162778747264
0.62675	0.8268872425484283	0.8259929195923681	0.8146507457219506
0.62725	0.8268102815658882	0.8259194493731187	0.8145851366986471
0.62775	0.8267332926599144	0.8258458833944301	0.8145194562910381
0.62825	0.8266562831728883	0.8257722260945838	0.8144537100412224
0.62875	0.8265792599882593	0.8256984819152703	0.8143879035460797
0.62925	0.8265022294985359	0.825624655295752	0.814322042456122
0.62975	0.8264251975792976	0.825550750666699	0.8142561324742927
0.63025	0.8263481695696971	0.825476772443687	0.8141901793547104
0.63075	0.8262711502597898	0.8254027250203891	0.8141241889013625
0.63125	0.8261941438848818	0.8253286127614516	0.8140581669667437
0.63175	0.8261171541269405	0.8252544399950756	0.8139921194504403
0.63225	0.8260401841229462	0.8251802110053268	0.813926052297658
0.63275	0.8259632364799163	0.8251059300241941	0.8138599714976965
0.63325	0.8258863132961499	0.8250316012234283	0.8137938830823699
0.63375	0.8258094161881442	0.8249572287061834	0.8137277931243687
0.63425	0.8257325463224555	0.8248828164985105	0.813661707735563
0.63475	0.8256557044516974	0.8248083685407294	0.8135956330652581
0.63525	0.8255788909537854	0.8247338886787426	0.8135295752983821
0.63575	0.82550210587349	0.8246593806553205	0.8134635406536259
0.63625	0.8254253489653083	0.8245848481014271	0.813397535381525
0.63675	0.8253486197367087	0.8245102945276306	0.8133315657624809
0.63725	0.8252719174908153	0.824435723315673	0.8132656381047255
0.63775	0.8251952413676785	0.8243611377102428	0.8131997587422326
0.63825	0.8251185903833587	0.8242865408110356	0.8131339340325696
0.63875	0.8250419634661641	0.8242119355651532	0.8130681703546966
0.63925	0.8249653594894971	0.8241373247599123	0.8130024741067026
0.63975	0.8248887773009159	0.8240627110161288	0.8129368517034911
0.64025	0.8248122157471388	0.8239880967819533	0.8128713095744117
0.64075	0.8247356736948535	0.8239134843272966	0.8128058541608277
0.64125	0.8246591500473295	0.8238388757389288	0.8127404919136392
0.64175	0.8245826437569389	0.8237642729162988	0.8126752292907464
0.64225	0.8245061538338121	0.8236896775681151	0.8126100727544633
0.64275	0.8244296793509112	0.8236150912097587	0.8125450287688732
0.64325	0.824353219445906	0.8235405151615376	0.8124801037971389
0.64375	0.824276773320253	0.823465950547824	0.8124153042987596
0.64425	0.8242003402359332	0.8233913982971087	0.8123506367267763
0.64475	0.8241239195103113	0.8233168591429693	0.8122861075249292
0.64525	0.8240475105095616	0.8232423336259621	0.8122217231247735
0.64575	0.823971112641109	0.823167822096436	0.8121574899427393
0.64625	0.8238947253454938	0.8230933247182437	0.8120934143771559
0.64675	0.8238183480880272	0.8230188414733366	0.8120295028052279
0.64725	0.8237419803505682	0.8229443721672023	0.8119657615799715
0.64775	0.823665621623698	0.8228699164350937	0.8119021970271108
0.64825	0.8235892713995091	0.822795473749021	0.8118388154419354
0.64875	0.8235129291651907	0.8227210434254112	0.8117756230861279
0.64925	0.8234365943975148	0.8226466246334032	0.8117126261845505
0.64975	0.8233602665583085	0.8225722164036756	0.8116498309220012
0.65025	0.8232839450909252	0.8224978176377483	0.811587243439944
0.65075	0.8232076294177048	0.8224234271176665	0.8115248698332123
0.65125	0.8231313189383741	0.8223490435159757	0.8114627161466897
0.65175	0.8230550130293115	0.8222746654059205	0.811400788371962
0.65225	0.8229787110435808	0.8222002912717559	0.8113390924439583
0.65275	0.822902412311615	0.8221259195191031	0.8112776342375779
0.65325	0.8228261161424435	0.8220515484852551	0.8112164195642947
0.65375	0.8227498218253283	0.8219771764493589	0.8111554541687666
0.65425	0.8226735286317001	0.8219028016423872	0.8110947437254289
0.65475	0.8225972358172716	0.8218284222568469	0.811034293835087
0.65525	0.8225209426242404	0.8217540364561402	0.8109741100215186
0.65575	0.8224446482834831	0.8216796423835293	0.8109141977280713
0.65625	0.8223683520166787	0.8216052381706552	0.8108545623142732
0.65675	0.8222920530382937	0.8215308219455598	0.810795209052458
0.65725	0.8222157505573979	0.8214563918401838	0.8107361431244103
0.65775	0.8221394437792815	0.8213819459973061	0.810677369618023
0.65825	0.8220631319068582	0.8213074825769013	0.8106188935239921
0.65875	0.821986814141858	0.8212329997619161	0.810560719732536
0.65925	0.8219104896858244	0.8211584957634457	0.8105028530301518
0.65975	0.8218341577409217	0.8210839688253057	0.8104452980964056
0.66025	0.8217578175105801	0.8210094172280267	0.8103880595007805
0.66075	0.8216814682000095	0.8209348392922645	0.810331141699563
0.66125	0.8216051090166023	0.820860233381656	0.8102745490327846
0.66175	0.8215287391702464	0.8207855979051292	0.8102182857212326
0.66225	0.8214523578735872	0.8207109313187069	0.8101623558635099
0.66275	0.8213759643422497	0.8206362321268268	0.8101067634331843
0.66325	0.8212995577950384	0.8205614988831982	0.8100515122759925
0.66375	0.821223137454137	0.8204867301912454	0.8099966061071404
0.66425	0.8211467025453132	0.8204119247041662	0.8099420485086769
0.66475	0.8210702522981347	0.8203370811246237	0.809887842926966
0.66525	0.8209937859462061	0.8202621982041364	0.8098339926702536
0.66575	0.8209173027274179	0.8201872747421681	0.8097805009063296
0.66625	0.8208408018842144	0.8201123095849818	0.8097273706603036
0.66675	0.8207642826638722	0.8200373016242635	0.8096746048124875
0.66725	0.8206877443187863	0.8199622497955733	0.8096222060963955
0.66775	0.8206111861067554	0.8198871530766315	0.8095701770968609
0.66825	0.8205346072912626	0.8198120104854857	0.8095185202482864
0.66875	0.8204580071417458	0.8197368210785771	0.8094672378330223
0.66925	0.8203813849338466	0.8196615839487337	0.809416331979873
0.66975	0.8203047399496454	0.8195862982231142	0.8093658046627523
0.67025	0.8202280714778611	0.8195109630611263	0.8093156576994767
0.67075	0.8201513788140251	0.8194355776523352	0.809265892750708
0.67125	0.8200746612606238	0.8193601412143775	0.8092165113190479
0.67175	0.8199979181272037	0.8192846529909051	0.8091675147482876
0.67225	0.8199211487304428	0.8192091122495683	0.809118904222811
0.67275	0.8198443523941921	0.8191335182800441	0.8090706807671662
0.67325	0.8197675284494753	0.8190578703921313	0.8090228452457968
0.67375	0.8196906762344546	0.8189821679139094	0.8089753983629414
0.67425	0.8196137950943755	0.8189064101899741	0.808928340662702
0.67475	0.8195368843814637	0.8188305965797575	0.8088816725292789
0.67525	0.8194599434547994	0.8187547264559265	0.8088353941873814
0.67575	0.8193829716801665	0.818678799202876	0.8087895057028118
0.67625	0.8193059684298662	0.8186028142153047	0.8087440069832188
0.67675	0.8192289330825032	0.8185267708968859	0.8086988977790308
0.67725	0.819151865022751	0.818450668659023	0.8086541776845569
0.67775	0.8190747636410823	0.8183745069196958	0.8086098461392663
0.67825	0.8189976283334819	0.8182982851023914	0.8085659024292393
0.67875	0.8189204585011332	0.8182220026351207	0.8085223456887843
0.67925	0.818843253550073	0.8181456589495147	0.8084791749022303
0.67975	0.8187660128908305	0.8180692534800073	0.808436388905886
0.68025	0.8186887359380397	0.817992785663083	0.8083939863901642
0.68075	0.8186114221100265	0.8179162549365943	0.8083519659018568
0.68125	0.8185340708283847	0.8178396607391605	0.8083103258465879
0.68175	0.8184566815175233	0.817763002509623	0.808269064491406
0.68225	0.8183792536042023	0.8176862796865628	0.8082281799675294
0.68275	0.8183017865170494	0.8176094917078709	0.8081876702732392
0.68325	0.8182242796860637	0.8175326380103821	0.8081475332769124
0.68375	0.8181467325421132	0.8174557180295495	0.8081077667201872
0.68425	0.8180691445164218	0.8173787311991725	0.8080683682212614
0.68475	0.8179915150400489	0.8173016769511644	0.8080293352783077
0.68525	0.8179138435433663	0.817224554715362	0.8079906652730101
0.68575	0.8178361294555422	0.8171473639193715	0.8079523554742081
0.68625	0.8177583722040254	0.817070103988449	0.807914403041641
0.68675	0.8176805712140383	0.8169927743454095	0.8078768050297864
0.68725	0.8176027259080721	0.8169153744105696	0.8078395583917879
0.68775	0.8175248357054091	0.8168379036017098	0.8078026599834612
0.68825	0.8174469000216452	0.816760361334066	0.8077661065673675
0.68875	0.8173689182682471	0.8166827470203342	0.8077298948169529
0.68925	0.8172908898521175	0.8166050600707021	0.807694021320736
0.68975	0.8172128141751897	0.8165272998928919	0.8076584825865429
0.69025	0.8171346906340443	0.8164494658922169	0.807623275045781
0.69075	0.8170565186195491	0.816371557471657	0.807588395057735
0.69125	0.8169782975165326	0.8162935740319339	0.8075538389138792
0.69175	0.8169000267034782	0.8162155149716058	0.8075196028422026
0.69225	0.81682170555225	0.8161373796871658	0.8074856830115321
0.69275	0.8167433334278501	0.8160591675731436	0.8074520755358467
0.69325	0.8166649096881989	0.8159808780222163	0.8074187764785726
0.69375	0.8165864336839446	0.815902510425321	0.8073857818568493
0.69425	0.8165079047583151	0.8158240641717702	0.8073530876457647
0.69475	0.8164293222469826	0.8157455386493696	0.8073206897825408
0.69525	0.8163506854779731	0.8156669332445357	0.8072885841706701
0.69575	0.8162719937716053	0.8155882473424112	0.8072567666839894
0.69625	0.816193246440458	0.8155094803269872	0.8072252331706848
0.69675	0.8161144427893792	0.8154306315812128	0.8071939794572177
0.69725	0.8160355821155305	0.8153517004871139	0.8071630013521764
0.69775	0.8159566637084653	0.8152726864259021	0.8071322946500233
0.69825	0.8158776868502473	0.8151935887780798	0.8071018551347534
0.69875	0.8157986508156093	0.8151144069235511	0.8070716785834484
0.69925	0.8157195548721519	0.815035140241721	0.8070417607697202
0.69975	0.8156403982805737	0.8149557881115901	0.8070120974670406
0.70025	0.8155611802949446	0.8148763499118521	0.8069826844519422
0.70075	0.8154819001630105	0.8147968250209809	0.806953517507109
0.70125	0.8154025571265273	0.8147172128173172	0.8069245924243283
0.70175	0.8153231504216242	0.8146375126791469	0.8068959050073147
0.70225	0.8152436792791858	0.8145577239847783	0.8068674510743942
0.70275	0.8151641429252583	0.8144778461126142	0.806839226461054
0.70325	0.8150845405814565	0.8143978784412192	0.8068112270223522
0.70375	0.8150048714653936	0.8143178203493808	0.8067834486351819
0.70425	0.8149251347911007	0.8142376712161707	0.8067558872003936
0.70475	0.8148453297694471	0.8141574304209949	0.8067285386447753
0.70525	0.8147654556085644	0.8140770973436454	0.8067013989228897
0.70575	0.8146855115142537	0.8139966713643448	0.8066744640187594
0.70625	0.8146054966903894	0.8139161518637903	0.8066477299474185
0.70675	0.8145254103393127	0.8138355382231884	0.8066211927563126
0.70725	0.8144452516622195	0.8137548298242865	0.8065948485265646
0.70775	0.8143650198595348	0.8136740260494046	0.8065686933740983
0.70825	0.8142847141312796	0.8135931262814635	0.806542723450623
0.70875	0.8142043336774345	0.8135121299040021	0.8065169349444866
0.70925	0.8141238776982948	0.8134310363012006	0.8064913240813988
0.70975	0.8140433453948175	0.8133498448578937	0.806465887125014
0.71025	0.8139627359689622	0.8132685549595849	0.8064406203774052
0.71075	0.8138820486240258	0.8131871659924567	0.8064155201794004
0.71125	0.8138012825649702	0.8131056773433746	0.8063905829108093
0.71175	0.8137204369987314	0.8130240883998971	0.8063658049905358
0.71225	0.8136395111345213	0.8129423985502732	0.806341182876576
0.71275	0.81355850418411	0.8128606071834481	0.8063167130659126
0.71325	0.8134774153620967	0.812778713689057	0.8062923920943069
0.71375	0.8133962438861512	0.8126967174574223	0.8062682165359973
0.71425	0.813314988977246	0.8126146178795504	0.8062441830033014
0.71475	0.813233649859851	0.812532414347121	0.8062202881461269
0.71525	0.8131522257621188	0.8124501062524849	0.8061965286514108
0.71575	0.8130707159160326	0.8123676929886465	0.8061729012424729
0.71625	0.8129891195575364	0.812285173949258	0.8061494026782923
0.71675	0.8129074359266353	0.8122025485286065	0.8061260297527254
0.71725	0.8128256642674718	0.8121198161215992	0.8061027792936502
0.71775	0.8127438038283722	0.8120369761237514	0.8060796481620572
0.71825	0.8126618538618624	0.811954027931168	0.8060566332510825
0.71875	0.8125798136246585	0.8118709709405327	0.8060337314849982
0.71925	0.8124976823776261	0.8117878045490878	0.8060109398181466
0.71975	0.8124154593857097	0.8117045281546188	0.8059882552338409
0.72025	0.8123331439178242	0.8116211411554347	0.8059656747432322
0.72075	0.8122507352467239	0.8115376429503522	0.8059431953841338
0.72125	0.8121682326488314	0.8114540329386781	0.8059208142198275
0.72175	0.8120856354040481	0.8113703105201927	0.80589852833784
0.72225	0.8120029427955284	0.8112864750951252	0.805876334848705
0.72275	0.8119201541094362	0.8112025260641421	0.8058542308847055
0.72325	0.8118372686346835	0.811118462828325	0.8058322135986019
0.72375	0.8117542856626484	0.8110342847891535	0.805810280162355
0.72425	0.8116712044868899	0.8109499913484886	0.8057884277658399
0.72475	0.8115880244028526	0.8108655819085525	0.8057666536155581
0.72525	0.8115047447075779	0.8107810558719131	0.805744954933355
0.72575	0.8114213646994082	0.8106964126414662	0.8057233289551332
0.72625	0.8113378836777142	0.8106116516204199	0.8057017729295781
0.72675	0.8112543009426179	0.8105267722122741	0.8056802841168876
0.72725	0.8111706157947367	0.8104417738208082	0.8056588597875193
0.72775	0.8110868275349388	0.8103566558500652	0.8056374972209481
0.72825	0.8110029354641097	0.8102714177043314	0.8056161937044323
0.72875	0.8109189388829318	0.8101860587881253	0.8055949465318093
0.72925	0.8108348370916774	0.8101005785061838	0.8055737530023069
0.72975	0.8107506293900129	0.8100149762634442	0.8055526104193712
0.73025	0.8106663150768184	0.8099292514650293	0.8055315160895247
0.73075	0.8105818934500094	0.8098434035162385	0.8055104673212446
0.73125	0.810497363806373	0.809757431822531	0.8054894614238658
0.73175	0.8104127254414143	0.809671335789516	0.8054684957065147
0.73225	0.8103279776492162	0.809585114822937	0.8054475674770651
0.73275	0.810243119722316	0.8094987683286644	0.8054266740411327
0.73325	0.8101581509515859	0.8094122957126823	0.8054058127010878
0.73375	0.8100730706261414	0.8093256963810781	0.8053849807551068
0.73425	0.8099878780332612	0.8092389697400343	0.8053641754962514
0.73475	0.8099025724583317	0.8091521151958184	0.8053433942115804
0.73525	0.8098171531848132	0.809065132154773	0.8053226341812898
0.73575	0.8097316194942268	0.8089780200233087	0.8053018926778922
0.73625	0.8096459706661656	0.8088907782079006	0.8052811669654223
0.73675	0.8095602059783352	0.8088034061150765	0.805260454298677
0.73725	0.8094743247066116	0.8087159031514107	0.8052397519224883
0.73775	0.8093883261251241	0.8086282687235223	0.8052190570710287
0.73825	0.8093022095063586	0.8085405022380653	0.8051983669671495
0.73875	0.8092159741212783	0.8084526031017234	0.8051776788217511
0.73925	0.809129619239469	0.80836457072121	0.8051569898331822
0.73975	0.8090431441292903	0.8082764045032629	0.8051362971866731
0.74025	0.808956548058045	0.8081881038546399	0.8051155980537993
0.74075	0.8088698302921544	0.8080996681821162	0.8050948895919808
0.74125	0.8087829900973432	0.8080110968924824	0.8050741689440015
0.74175	0.8086960267388347	0.8079223893925432	0.8050534332375644
0.74225	0.8086089394815449	0.8078335450891155	0.8050326795848806
0.74275	0.808521727590276	0.8077445633890291	0.8050119050822745
0.74325	0.8084343903299233	0.807655443699127	0.8049911068098234
0.74375	0.8083469269656736	0.8075661854262627	0.8049702818310274
0.74425	0.8082593367632112	0.8074767879773045	0.8049494271924983
0.74475	0.8081716189889121	0.807387250759137	0.8049285399236769
0.74525	0.8080837729100465	0.8072975731786608	0.8049076170365755
0.74575	0.8079957977949761	0.8072077546427967	0.8048866555255441
0.74625	0.8079076929133489	0.8071177945584868	0.804865652367056
0.74675	0.8078194575362858	0.8070276923327023	0.8048446045195183
0.74725	0.8077310909365609	0.806937447372447	0.8048235089231033
0.74775	0.8076425923887804	0.8068470590847576	0.8048023624995956
0.74825	0.8075539611695455	0.8067565268767142	0.8047811621522639
0.74875	0.8074651965576064	0.806665850155443	0.8047599047657503
0.74925	0.8073762978339997	0.8065750283281259	0.8047385872059677
0.74975	0.8072872642821777	0.8064840608020076	0.8047172063200234
0.75025	0.8071980951881221	0.806392946984402	0.8046957589361596
0.75075	0.8071087898404401	0.8063016862827022	0.8046742418636924
0.75125	0.8070193475304448	0.8062102781043868	0.8046526518929813
0.75175	0.8069297675522239	0.8061187218570351	0.8046309857953987
0.75225	0.8068400492026931	0.8060270169483326	0.8046092403233187
0.75275	0.8067501917816391	0.8059351627860859	0.8045874122101112
0.75325	0.8066601945917474	0.8058431587782342	0.8045654981701462
0.75375	0.8065700569386275	0.8057510043328606	0.8045434948988048
0.75425	0.8064797781308252	0.8056586988582053	0.8045213990724993
0.75475	0.8063893574798253	0.8055662417626803	0.8044992073486996
0.75525	0.8062987943000495	0.8054736324548856	0.8044769163659616
0.75575	0.8062080879088522	0.8053808703436254	0.8044545227439649
0.75625	0.8061172376265052	0.8052879548379211	0.8044320230835499
0.75675	0.8060262427761758	0.8051948853470317	0.804409413966755
0.75725	0.8059351026838993	0.8051016612804678	0.804386691956866
0.75775	0.8058438166785411	0.8050082820480168	0.8043638535984475
0.75825	0.8057523840917504	0.8049147470597566	0.804340895417394
0.75875	0.8056608042579086	0.8048210557260755	0.8043178139209649
0.75925	0.8055690765140632	0.8047272074576953	0.8042946055978232
0.75975	0.8054772001998546	0.8046332016656955	0.8042712669180723
0.76025	0.8053851746574412	0.8045390377615318	0.8042477943332832
0.76075	0.8052929992314046	0.8044447151570597	0.8042241842765238
0.76125	0.8052006732686634	0.804350233264561	0.8042004331623781
0.76175	0.8051081961183802	0.8042555914967688	0.8041765373869582
0.76225	0.8050155671318654	0.8041607892668926	0.8041524933279077
0.76275	0.8049227856624835	0.804065825988645	0.8041282973444075
0.76325	0.8048298510655606	0.8039707010762698	0.8041039457771565
0.76375	0.8047367626982987	0.8038754139445712	0.8040794349483515
0.76425	0.8046435199196957	0.8037799640089445	0.8040547611616587
0.76475	0.8045501220904712	0.8036843506854038	0.8040299207021664
0.76525	0.8044565685729863	0.803588573390615	0.8040049098363314
0.76575	0.8043628587311853	0.80349263154193	0.803979724811907
0.76625	0.8042689919305315	0.8033965245574187	0.8039543618578625
0.76675	0.8041749675379438	0.8033002518558988	0.8039288171842858
0.76725	0.8040807849217383	0.803203812856976	0.8039030869822651
0.76775	0.8039864434515702	0.8031072069810771	0.8038771674237665
0.76825	0.8038919424983655	0.803010433649487	0.8038510546614811
0.76875	0.8037972814342617	0.8029134922843865	0.8038247448286692
0.76925	0.8037024596325401	0.8028163823088905	0.8037982340389652
0.76975	0.8036074764675545	0.8027191031470865	0.8037715183861854
0.77025	0.8035123313146632	0.802621654224076	0.8037445939441044
0.77075	0.803417023550149	0.8025240349660179	0.8037174567662057
0.77125	0.8033215525511522	0.8024262448001688	0.8036901028854218
0.77175	0.8032259176955935	0.8023282831549271	0.8036625283138467
0.77225	0.803130118362104	0.8022301494598808	0.803634729042425
0.77275	0.8030341539299604	0.8021318431458484	0.803606701040613
0.77325	0.802938023779023	0.8020333636449296	0.8035784402560237
0.77375	0.8028417272896706	0.8019347103905533	0.803549942614039
0.77425	0.8027452638427549	0.8018358828175223	0.8035212040173955
0.77475	0.8026486328195398	0.8017368803620685	0.8034922203457499
0.77525	0.8025518336016583	0.801637702461897	0.8034629874552046
0.77575	0.8024548655710707	0.8015383485562481	0.8034335011778163
0.77625	0.80235772811001	0.8014388180859375	0.8034037573210654
0.77675	0.802260420600942	0.8013391104934173	0.8033737516672947
0.77725	0.8021629424265141	0.8012392252228292	0.803343479973123
0.77775	0.8020652929695011	0.8011391617200562	0.80331293796882
0.77825	0.8019674716127524	0.8010389194327859	0.803282121357648
0.77875	0.8018694777391382	0.800938497810562	0.803251025815169
0.77925	0.8017713107314834	0.8008378963048466	0.8032196469885216
0.77975	0.8016729699725099	0.800737114369079	0.8031879804956452
0.78025	0.8015744548447734	0.8006361514587385	0.8031560219244834
0.78075	0.8014757647306073	0.8005350070314015	0.8031237668321366
0.78125	0.8013768990120615	0.8004336805468097	0.8030912107439818
0.78175	0.8012778570708481	0.8003321714669343	0.8030583491527441
0.78225	0.8011786382882919	0.8002304792560379	0.80302517751753
0.78275	0.8010792420452785	0.8001286033807467	0.8029916912628144
0.78325	0.8009796677222087	0.8000265433101112	0.8029578857773789
0.78375	0.800879914698953	0.7999242985156784	0.802923756413212
0.78425	0.8007799823547987	0.7998218684715637	0.8028892984843532
0.78475	0.8006798700683994	0.7997192526545176	0.8028545072656895
0.78525	0.8005795772177141	0.7996164505439993	0.8028193779917036
0.78575	0.8004791031799438	0.7995134616222482	0.8027839058551617
0.78625	0.8003784473314581	0.7994102853743615	0.8027480860057571
0.78675	0.8002776090477126	0.7993069212883626	0.8027119135486928
0.78725	0.8001765877031632	0.7992033688552822	0.8026753835432027
0.78775	0.8000753826711782	0.7990996275692333	0.8026384910010204
0.78825	0.7999739933239397	0.7989956969274875	0.8026012308847837
0.78875	0.7998724190323534	0.798891576430554	0.8025635981063757
0.78925	0.7997706591659556	0.7987872655822628	0.802525587525198
0.78975	0.7996687130928269	0.7986827638898415	0.8024871939463837
0.79025	0.7995665801795149	0.7985780708639995	0.8024484121189365
0.79075	0.7994642597909604	0.7984731860190121	0.8024092367337989
0.79125	0.7993617512904339	0.7983681088728006	0.8023696624218478
0.79175	0.799259054039474	0.798262838947022	0.8023296837518122
0.79225	0.7991561673978369	0.7981573757671513	0.802289295228117
0.79275	0.7990530907234449	0.7980517188625743	0.8022484912886424
0.79325	0.7989498233723359	0.7979458677666686	0.8022072663024025
0.79375	0.798846364698612	0.797839822016899	0.8021656145671316
0.79425	0.7987427140543873	0.797733581154904	0.8021235303067941
0.79475	0.7986388707897352	0.7976271447265864	0.8020810076689864
0.79525	0.7985348342526304	0.7975205122822089	0.8020380407222635
0.79575	0.7984306037888889	0.797413683376482	0.8019946234533502
0.79625	0.7983261787421083	0.7973066575686601	0.8019507497642647
0.79675	0.798221558453611	0.7971994344226361	0.8019064134693314
0.79725	0.7981167422623936	0.7970920135070354	0.801861608292087
0.79775	0.7980117295050777	0.796984394395314	0.8018163278620769
0.79825	0.7979065195158701	0.7968765766658517	0.801770565711538
0.79875	0.7978011116265289	0.7967685599020533	0.801724315271963
0.79925	0.7976955051663406	0.7966603436924452	0.8016775698705394
0.79975	0.7975896994621091	0.7965519276307783	0.8016303227264688
0.80025	0.7974836938381454	0.7964433113161229	0.8015825669471484
0.80075	0.7973774876162667	0.7963344943529755	0.8015342955242231
0.80125	0.7972710801158035	0.7962254763513542	0.8014855013294995
0.80175	0.7971644706536098	0.7961162569269054	0.8014361771107086
0.80225	0.7970576585440744	0.796006835701007	0.8013863154871257
0.80275	0.796950643099142	0.7958972123008666	0.8013359089450419
0.80325	0.7968434236283324	0.7957873863596311	0.8012849498330643
0.80375	0.796735999438766	0.7956773575164886	0.8012334303572624
0.80425	0.7966283698351935	0.7955671254167734	0.8011813425761425
0.80475	0.7965205341200348	0.7954566897120732	0.8011286783954454
0.80525	0.7964124915934198	0.7953460500603338	0.8010754295627643
0.80575	0.7963042415532391	0.7952352061259625	0.8010215876619721
0.80625	0.7961957832952073	0.7951241575799392	0.800967144107464
0.80675	0.7960871161129277	0.7950129040999219	0.8009120901381918
0.80725	0.7959782392979706	0.7949014453703531	0.8008564168114918
0.80775	0.7958691521399486	0.7947897810825695	0.8008001149967063
0.80825	0.7957598539266101	0.7946779109349094	0.8007431753685782
0.80875	0.7956503439439311	0.7945658346328162	0.8006855884004105
0.80925	0.7955406214762084	0.7944535518889536	0.800627344357008
0.80975	0.7954306858061523	0.7943410624233086	0.8005684332873574
0.81025	0.7953205362149879	0.7942283659633028	0.8005088450170605
0.81075	0.7952101719825474	0.7941154622438961	0.80044856914051
0.81125	0.7950995923873657	0.7940023510076987	0.8003875950127901
0.81175	0.7949887967067789	0.7938890320050762	0.800325911741298
0.81225	0.7948777842170138	0.7937755049942599	0.800263508177078
0.81275	0.7947665541932909	0.7936617697414549	0.8002003729058611
0.81325	0.7946551059099235	0.7935478260209399	0.800136494238786
0.81375	0.794543438640415	0.7934336736151806	0.8000718602028065
0.81425	0.7944315516575639	0.7933193123149321	0.8000064585307692
0.81475	0.7943194442335748	0.7932047419193498	0.7999402766511454
0.81525	0.7942071156401633	0.7930899622360865	0.7998733016774138
0.81575	0.7940945651486718	0.7929749730814036	0.799805520397073
0.81625	0.7939817920301808	0.7928597742802727	0.7997369192602803
0.81675	0.7938687955556215	0.7927443656664771	0.799667484368096
0.81725	0.793755574995889	0.7926287470827159	0.7995972014603209
0.81775	0.7936421296219528	0.7925129183807036	0.7995260559029219
0.81825	0.7935284587049629	0.7923968794212732	0.7994540326750197
0.81875	0.7934145615163514	0.7922806300744729	0.799381116355433
0.81925	0.7933004373279314	0.7921641702196659	0.7993072911087544
0.81975	0.7931860854119872	0.7920474997456253	0.7992325406709485
0.82025	0.793071505041367	0.7919306185506323	0.7991568483344549
0.82075	0.7929566954895704	0.7918135265425678	0.7990801969327818
0.82125	0.792841656030827	0.7916962236390056	0.7990025688245677
0.82175	0.7927263859401855	0.7915787097673039	0.7989239458770886
0.82225	0.7926108844935907	0.7914609848646954	0.79884430944921
0.82275	0.792495150967965	0.7913430488783749	0.7987636403737405
0.82325	0.7923791846412832	0.7912249017655836	0.7986819189391875
0.82375	0.7922629847926533	0.7911065434936926	0.7985991248708776
0.82425	0.7921465507023882	0.790987974040286	0.798515237311432
0.82475	0.7920298816520709	0.7908691933932399	0.7984302348005722
0.82525	0.791912976924622	0.7907502015507998	0.7983440952542251
0.82575	0.7917958358043593	0.7906309985216546	0.7982567959429189
0.82625	0.7916784575770558	0.7905115843250087	0.7981683134694215
0.82675	0.7915608415299914	0.7903919589906504	0.7980786237456242
0.82725	0.7914429869520084	0.7902721225590204	0.7979877019686281
0.82775	0.7913248931335592	0.7901520750812734	0.7978955225959964
0.82825	0.7912065593667511	0.7900318166193369	0.7978020593201729
0.82875	0.7910879849453973	0.78991134724597	0.7977072850420079
0.82925	0.7909691691650483	0.7897906670448154	0.7976111718433849
0.82975	0.7908501113230297	0.7896697761104481	0.7975136909588962
0.83025	0.7907308107184685	0.7895486745484211	0.797414812746551
0.83075	0.790611266652307	0.7894273624753095	0.7973145066574782
0.83125	0.7904914784273206	0.7893058400187407	0.7972127412045852
0.83175	0.790371445348117	0.7891841073174304	0.797109483930143
0.83225	0.7902511667211399	0.7890621645212111	0.7970047013722559
0.83275	0.7901306418546646	0.7889400117910518	0.7968983590301794
0.83325	0.7900098700587956	0.7888176492990745	0.7967904213284528
0.83375	0.7898888506454633	0.7886950772285647	0.7966808515797975
0.83425	0.7897675829284253	0.7885722957739781	0.7965696119467381
0.83475	0.7896460662232753	0.7884493051409412	0.7964566634019166
0.83525	0.7895242998474468	0.7883261055462343	0.7963419656870411
0.83575	0.7894022831202274	0.7882026972177832	0.7962254772704226
0.83625	0.789280015362767	0.7880790803946356	0.7961071553030651
0.83675	0.789157495898085	0.7879552553269248	0.7959869555732451
0.83725	0.7890347240510756	0.787831222275833	0.7958648324595406
0.83775	0.7889116991485007	0.7877069815135419	0.795740738882253
0.83825	0.7887884205189833	0.7875825333231717	0.7956146262531584
0.83875	0.7886648874929781	0.7874578779987123	0.7954864444235517
0.83925	0.7885410994027459	0.787333015844939	0.7953561416305032
0.83975	0.7884170555823061	0.7872079471773239	0.7952236644412924
0.84025	0.7882927553673867	0.7870826723219292	0.7950889576959281
0.84075	0.788168198095369	0.7869571916152841	0.7949519644477255
0.84125	0.7880433831052249	0.7868315054042536	0.7948126259018407
0.84175	0.7879183097374562	0.7867056140458816	0.7946708813517138
0.84225	0.7877929773340295	0.7865795179072281	0.7945266681133522
0.84275	0.7876673852383217	0.7864532173651807	0.7943799214573721
0.84325	0.7875415327950652	0.7863267128062446	0.794230574538727
0.84375	0.7874154193502974	0.7862000046263161	0.794078558324051
0.84425	0.7872890442513256	0.7860730932304235	0.7939238015165312
0.84475	0.7871624068466847	0.785945979032455	0.7937662304782268
0.84525	0.7870355064861049	0.7858186624548429	0.7936057691497644
0.84575	0.7869083425204785	0.7856911439282283	0.793442338967302
0.84625	0.7867809143018315	0.7855634238910858	0.7932758587766856
0.84675	0.7866532211832812	0.7854355027893152	0.793106244744704
0.84725	0.786525262519004	0.7853073810757896	0.7929334102673432
0.84775	0.786397037664182	0.7851790592098593	0.7927572658749462
0.84825	0.7862685459749597	0.7850505376568061	0.792577719134179
0.84875	0.7861397868083794	0.7849218168872504	0.7923946745466885
0.84925	0.786010759522323	0.7847928973764903	0.792208033444358
0.84975	0.7858814634754407	0.7846637796037814	0.7920176938810466
0.85025	0.7857518980270856	0.7845344640515489	0.7918235505206908
0.85075	0.7856220625372455	0.7844049512045128	0.7916254945216624
0.85125	0.7854919563664824	0.7842752415487286	0.7914234134172654
0.85175	0.7853615788758646	0.7841453355705442	0.7912171909922306
0.85225	0.7852309294269234	0.7840152337554389	0.7910067071550991
0.85275	0.7851000073816079	0.7838849365867465	0.790791837806367
0.85325	0.7849688121022469	0.7837544445442626	0.7905724547022296
0.85375	0.7848373429515182	0.7836237581026968	0.7903484253138312
0.85425	0.7847055992924276	0.7834928777299724	0.7901196126818338
0.85475	0.7845735804882815	0.7833618038853568	0.7898858752661994
0.85525	0.7844412859026558	0.7832305370173954	0.7896470667910145
0.85575	0.7843087148993583	0.7830990775616335	0.789403036084208
0.85625	0.7841758668423741	0.7829674259381012	0.7891536269120136
0.85675	0.7840427410957956	0.7828355825485421	0.7888986778080156
0.85725	0.7839093370237352	0.7827035477733444	0.7886380218966048
0.85775	0.7837756539902254	0.7825713219681587	0.7883714867106887
0.85825	0.783641691359102	0.7824389054601526	0.7880988940034822
0.85875	0.7835074484938869	0.7823062985438769	0.7878200595541991
0.85925	0.783372924757667	0.7821735014766902	0.7875347929674732
0.85975	0.7832381195129905	0.782040514473697	0.7872428974663184
0.86025	0.7831030321217746	0.7819073377021403	0.7869441696784447
0.86075	0.7829676619452345	0.7817739712752073	0.7866383994157434
0.86125	0.7828320083438435	0.7816404152451571	0.7863253694467424
0.86175	0.782696070677315	0.7815066695957144	0.7860048552618388
0.86225	0.7825598483045992	0.7813727342336438	0.7856766248311109
0.86275	0.782423340583901	0.7812386089794041	0.7853404383544866
0.86325	0.7822865468726881	0.781104293556798	0.7849960480040921
0.86375	0.782149466527696	0.7809697875814905	0.7846431976585496
0.86425	0.7820120989049028	0.7808350905482756	0.7842816226290091
0.86475	0.7818744433594812	0.7807002018169521	0.7839110493767176
0.86525	0.7817364992457143	0.7805651205966596	0.7835311952218812
0.86575	0.7815982659168857	0.7804298459284943	0.7831417680436332
0.86625	0.7814597427251478	0.7802943766662108	0.7827424659708525
0.86675	0.7813209290213922	0.7801587114548051	0.7823329770636304
0.86725	0.781181824155125	0.7800228487067469	0.7819129789851601
0.86775	0.7810424274743755	0.7798867865755759	0.7814821386638111
0.86825	0.7809027383256183	0.7797505229265945	0.7810401119451834
0.86875	0.7807627560537396	0.7796140553043176	0.7805865432338926
0.86925	0.7806224800020247	0.779477380896316	0.7801210651248851
0.86975	0.7804819095121402	0.7793404964930594	0.7796432980240517
0.87025	0.7803410439241284	0.7792033984433063	0.7791528497579036
0.87075	0.7801998825763801	0.7790660826045404	0.7786493151721221
0.87125	0.7800584248055914	0.7789285442879051	0.778132275718752
0.87175	0.7799166699467097	0.7787907781970139	0.7776012990318266
0.87225	0.7797746173328707	0.7786527783599626	0.7770559384912311
0.87275	0.7796322662953341	0.778514538053765	0.776495732774589
0.87325	0.7794896161634272	0.7783760497203812	0.7759202053970126
0.87375	0.779346666264504	0.7782373048733844	0.7753288642384988
0.87425	0.7792034159239165	0.7780982939942286	0.7747212010588339
0.87475	0.7790598644649848	0.7779590064169352	0.7740966909998175
0.87525	0.7789160112089799	0.7778194301999295	0.7734547920746828
0.87575	0.7787718554750974	0.777679551983557	0.772794944644561
0.87625	0.7786273965804327	0.7775393568316975	0.7721165708818941
0.87675	0.7784826338399592	0.7773988280556796	0.7714190742206767
0.87725	0.7783375665665001	0.7772579470185333	0.7707018387934624
0.87775	0.7781921940707128	0.7771166929173488	0.7699642288550669
0.87825	0.7780465156610831	0.7769750425413153	0.769205588192955
0.87875	0.777900530643914	0.7768329700027029	0.7684252395242753
0.87925	0.7777542383233421	0.7766904464377532	0.76762248387959
0.87975	0.7776076380013525	0.7765474396741169	0.7667965999733516
0.88025	0.7774607289778008	0.776403913861073	0.7659468435611978
0.88075	0.7773135105504562	0.776259829058383	0.7650724467842178
0.88125	0.7771659820150323	0.776115140779132	0.7641726175003243
0.88175	0.7770181426652337	0.7759697994813948	0.763246538602982
0.88225	0.7768699917927927	0.7758237500030147	0.7622933673275106
0.88275	0.77672152868749	0.7756769309331075	0.7613122345453016
0.88325	0.776572752637161	0.7755292739132092	0.7603022440463008
0.88375	0.776423662927669	0.7753807028601849	0.7592624718101755
0.88425	0.7762742588428534	0.7752311331021531	0.7581919652666679
0.88475	0.776124539664447	0.7750804704176744	0.7570897425456765
0.88525	0.7759745046719718	0.7749286099673743	0.7559547917176956
0.88575	0.7758241531426175	0.7747754351059865	0.7547860700253196
0.88625	0.7756734843511212	0.7746208160614184	0.7535825031065924
0.88675	0.7755224975696527	0.774464608465978	0.7523429842110809
0.88725	0.7753711920677071	0.7743066517232333	0.7510663734096306
0.88775	0.775219567112017	0.7741467671921441	0.7497514967988775
0.88825	0.7750676219664698	0.7739847561680464	0.748397145701659
0.88875	0.7749153558920214	0.7738203976378176	0.7470020758646257
0.88925	0.7747627681466024	0.7736534457840232	0.7455650066544192
0.88975	0.7746098579849856	0.77348362721006	0.7440846202539384
0.89025	0.7744566246586152	0.7733106378552027	0.7425595608603023
0.89075	0.7743030674153832	0.77313413956503	0.7409884338863019
0.89125	0.7741491854993333	0.7729537562788947	0.7393698051672204
0.89175	0.7739949781502771	0.772769069791893	0.7377022001750548
0.89225	0.7738404446032876	0.7725796150440806	0.7359841032423335
0.89275	0.7736855840880162	0.772384874884539	0.7342139567978427
0.89325	0.7735303958277394	0.7721842742521499	0.7323901606167662
0.89375	0.7733748790380167	0.771977173708615	0.7305110710878508
0.89425	0.7732190329248039	0.7717628622522279	0.7285750005004112
0.89475	0.7730628566817831	0.7715405493332266	0.7265802163541183
0.89525	0.7729063494866285	0.7713093559829675	0.7245249406946852
0.89575	0.772749510495788	0.771068304959821	0.7224073494787044
0.89625	0.7725923388372127	0.7708163098043097	0.7202255719710728
0.89675	0.7724348336002202	0.7705521626846447	0.7179776901785575
0.89725	0.7722769938213677	0.7702745209013427	0.7156617383232126
0.89775	0.7721188184647299	0.7699818919059034	0.7132757023594821
0.89825	0.7719603063943805	0.7696726166735693	0.7108175195389252
0.89875	0.7718014563359687	0.7693448512538547	0.7082850780266406
0.89925	0.7716422668230969	0.7689965463047161	0.705676216573477
0.89975	0.7714827361224698	0.7686254243969585	0.7029887242482211
0.90025	0.7713228621294378	0.7682289548545082	0.7002203402339531
0.90075	0.7711626422222396	0.7678043258737082	0.6973687536927372
0.90125	0.7710020730586394	0.7673484136405712	0.6944316037027365
0.90175	0.7708411502922505	0.766857748139117	0.6914064792717282
0.90225	0.7706798681769291	0.7663284753165466	0.6882909194308212
0.90275	0.7705182190152172	0.7657563152421863	0.6850824134118746
0.90325	0.7703561923892231	0.765136515867084	0.6817784009117898
0.90375	0.77019377408802	0.7644638019601674	0.6783762724463579
0.90425	0.7700309446123558	0.7637323187654244	0.6748733697957819
0.90475	0.7698676770897743	0.7629355698932618	0.6712669865432348
0.90525	0.7697039343656067	0.762066348928801	0.6675543687069042
0.90575	0.769539664946437	0.7611166642114713	0.6637327154648742
0.90625	0.769374797349069	0.7600776562152486	0.6597991799708336
0.90675	0.7692092322155332	0.7589395069389832	0.6557508702569764
0.90725	0.7690428313006958	0.7576913407036233	0.6515848502185025
0.90775	0.7688754021462002	0.7563211157503058	0.6472981406717851
0.90825	0.7687066767471289	0.7548155060441322	0.6428877204754645
0.90875	0.7685362816647661	0.7531597727167502	0.6383505277003719
0.90925	0.76836369632047	0.7513376246299848	0.6336834608302236
0.90975	0.7681881953635367	0.7493310676200688	0.6288833799702237
0.91025	0.7680087680082778	0.7471202420979813	0.6239471080350483
0.91075	0.7678240039128366	0.7446832488346224	0.6188714318808243
0.91125	0.7676319364488491	0.7419959629506921	0.6136531033375977
0.91175	0.7674298282425891	0.7390318364070512	0.6082888400888783
0.91225	0.7672138604176587	0.7357616896592549	0.6027753263330333
0.91275	0.7669786942934586	0.7321534934717215	0.5971092131468727
0.91325	0.7667169071259521	0.7281721422984787	0.5912871184542686
0.91375	0.7664181872100991	0.7237792215423656	0.5853056264811992
0.91425	0.76606806097675	0.71893277168737	0.5791612865522362
0.91475	0.7656463116607592	0.7135870517761437	0.5728506110507862
0.91525	0.765125171580807	0.7076923062563976	0.5663700723246292
0.91575	0.7644658100372986	0.7011945438465294	0.5597160982670254
0.91625	0.7636128724757313	0.6940353316782018	0.5528850662386809
0.91675	0.7624909911770078	0.6861515979022497	0.5458732949126669
0.91725	0.760998761350783	0.6774754648848791	0.5386770335168929
0.91775	0.7589868738587117	0.6679341505834326	0.5312924478083203
0.91825	0.7562436457841051	0.6574498487533696	0.523715601927345
0.91875	0.7525115415887093	0.645939510978715	0.5159424350313012
0.91925	0.7474250269014857	0.6333148965955733	0.5079687312666025
0.91975	0.7403667315900193	0.6194828537218797	0.49979008116992213
0.92025	0.7306316374403479	0.6043442024398753	0.4914018319229135
0.92075	0.7175833943946475	0.5877919181040074	0.48279902290981064
0.92125	0.6996207781519445	0.5697138633492672	0.4739763015666611
0.92175	0.6740266417022989	0.5499922782850998	0.464927812235235
0.92225	0.6404633579089823	0.5284769824549709	0.4556470468734449
0.92275	0.597930101461489	0.5049640736311336	0.4461266393872173
0.92325	0.5294185509917513	0.47923828410592473	0.4363580718815749
0.92375	0.41252693803030704	0.45092026081822895	0.4263312339503728
0.92425	0.26806071317781244	0.4186188523399	0.4160337159418653
0.92475	0.155339048942526	0.37919253610493586	0.4054495824253885
0.92525	0.09796297305545713	0.3298087951284844	0.3945570955971652
0.92575	0.07266533797572426	0.27275349568848495	0.38332433928629667
0.92625	0.05943508343210061	0.21665745041667464	0.37170077272556473
0.92675	0.051971898714126344	0.17036243450903174	0.3596014087012299
0.92725	0.0477132565623678	0.13668967163469345	0.3468799573489335
0.92775	0.04516696321407459	0.11329351186840068	0.33329314938671967
0.92825	0.043577457083859315	0.09683845187698295	0.31847867674128677
0.92875	0.042553192197876684	0.08495274198988029	0.3020004982932726
0.92925	0.041875507982663394	0.07615355630545399	0.2835196753573509
0.92975	0.04141745724516792	0.06948833483019293	0.2630688846853643
0.93025	0.041102609101413626	0.06433453020246319	0.241263504929777
0.93075	0.04088329950294213	0.06027957953914555	0.2192340623024854
0.93125	0.04072889960218871	0.05704268264215698	0.1982512351220373
0.93175	0.040619227413269385	0.05442712385341536	0.17928587213395272
0.93225	0.04054070963832021	0.05229153512653207	0.16278909973366984
0.93275	0.04048406848873961	0.05053204695639202	0.1487538044109452
0.93325	0.04044288231336784	0.04907087784910641	0.13691088156838835
0.93375	0.04041266385795101	0.04784883626174036	0.12690487711738657
0.93425	0.04039025517616579	0.04682025548159724	0.11839364709336457
0.93475	0.04037342210974774	0.04594948454380751	0.11108699305967529
0.93525	0.04036057794419111	0.045208402835003755	0.10475296931098182
0.93575	0.040350592610867715	0.04457462572729673	0.09921110969821013
0.93625	0.04034265962376983	0.04403018756273082	0.0943221335476024
0.93675	0.04033620257531073	0.043560561136941754	0.08997816143569955
0.93725	0.040330809059317414	0.04315391861756468	0.08609475669691224
0.93775	0.040326183781997996	0.04280056837143988	0.08260490580935041
0.93825	0.04032211518786505	0.042492521689394984	0.07945462159999522
0.93875	0.0403184516527278	0.04222315656920052	0.07659977513461551
0.93925	0.04031508447410267	0.04198695477958605	0.07400381338504104
0.93975	0.040311935704211446	0.04177929476997812	0.07163610107561916
0.94025	0.040308949439660076	0.04159628749609308	0.06947069941552161
0.94075	0.04030608558201662	0.04143464547572123	0.06748545181326929
0.94125	0.04030331536643571	0.041291577753316405	0.06566128764328402
0.94175	0.040300618156334185	0.04116470519373116	0.06398168323258738
0.94225	0.04029797914513186	0.04105199182110452	0.062432238143770344
0.94275	0.040295387708108	0.04095168889130706	0.06100033748734738
0.94325	0.04029283622033827	0.040862289122021764	0.0596748795037375
0.94375	0.04029031920883974	0.040782489065211903	0.05844605343288663
0.94425	0.04028783274439633	0.04071115803691754	0.057305156670744886
0.94475	0.04028537400529108	0.040647312351438265	0.05624444300102257
0.94525	0.04028294096434488	0.040590093864831346	0.05525699567889233
0.94575	0.04028053216440504	0.04053875203393778	0.05433662058490278
0.94625	0.04027814655728363	0.04049262885503859	0.053477755729504965
0.94675	0.04027578338821258	0.04045114617066216	0.05267539418278682
0.94725	0.04027344211295155	0.04041379493153323	0.05192501810585183
0.94775	0.04027112233832037	0.040380126078902456	0.05122254202187247
0.94825	0.040268823779536854	0.04034974277491663	0.05056426382273653
0.94875	0.040266546229610414	0.04032229375866938	0.049946822287403006
0.94925	0.04026428953738427	0.04029746764573068	0.04936716010940462
0.94975	0.04026205359178313	0.04027498802133284	0.04882249160716265
0.95025	0.04025983831051182	0.04025460920358445	0.04831027443213658
0.95075	0.04025764363194771	0.04023611257434224	0.047828184703994116
0.95125	0.04025546950932414	0.04021930339267924	0.04737409509476392
0.95175	0.04025331590655737	0.04020400802002684	0.04694605545977385
0.95225	0.04025118279525297	0.04019007149765109	0.046542275675513514
0.95275	0.04024907015255789	0.04017735542664674	0.04616111039605317
0.95325	0.04024697795961965	0.04016573610848219	0.04580104548240063
0.95375	0.04024490620048088	0.04015510291062429	0.0454606858948213
0.95425	0.04024285486128596	0.04014535682715966	0.045138744867995975
0.95475	0.04024082392971232	0.04013640920881486	0.04483403421398937
0.95525	0.040238813394562	0.04012818064052541	0.044545455619187845
0.95575	0.04023682324546864	0.040120599947840285	0.04427199281930821
0.95625	0.040234853472687446	0.04011360331608851	0.04401270455183609
0.95675	0.04023290406694442	0.040107133508457696	0.04376671819826305
0.95725	0.0402309750193279	0.04010113917101641	0.04353322403962142
0.95775	0.04022906632121125	0.04009557421431083	0.043311470058370806
0.95825	0.040227177964196684	0.040090397262522996	0.0431007572279095
0.95875	0.04022530994007554	0.040085571162342876	0.042900435238079335
0.95925	0.04022346224079956	0.040081062544698315	0.042709898611171734
0.95975	0.040221634858460024	0.04007684143334345	0.042528583168268574
0.96025	0.04021982778527306	0.04007288089504238	0.042355962810381655
0.96075	0.04021804101356905	0.0400691567267222	0.042191546582891405
0.96125	0.04021627453578473	0.040065647175520365	0.042034875995313116
0.96175	0.04021452834445778	0.04006233268813181	0.041885522571504005
0.96225	0.04021280243222288	0.0400591956862785	0.04174308560813535
0.96275	0.04021109679180875	0.04005622036548953	0.041607190121633136
0.96325	0.04020941141603592	0.04005339251469816	0.04147748496588953
0.96375	0.040207746297815546	0.040050699354443046	0.041353641104897455
0.96425	0.04020610143014792	0.04004812939170732	0.041235350026096115
0.96475	0.040204476806121846	0.04004567228964557	0.04112232228166652
0.96525	0.040202872418914	0.040043318750639566	0.04101428614629885
0.96575	0.040201288261788426	0.04004106041129418	0.04091098638109718
0.96625	0.04019972432809615	0.04003888974813299	0.04081218309430358
0.96675	0.04019818061127496	0.04003679999288654	0.040717650690429104
0.96725	0.040196657104849196	0.040034785056384345	0.04062717690018817
0.96775	0.04019515380242951	0.04003283946016451	0.04054056188435536
0.96825	0.04019367069771275	0.04003095827501075	0.04045761740531227
0.96875	0.04019220778448182	0.040029137065706814	0.040378166060629536
0.96925	0.04019076505660554	0.040027371841374046	0.040302040573553154
0.96975	0.04018934250803863	0.040025659010823035	0.04022908313572891
0.97025	0.04018794013282154	0.04002399534240877	0.04015914479792225
0.97075	0.04018655792508034	0.040022377927932465	0.040092084904868805
0.97125	0.04018519587902671	0.04002080415017932	0.0400277705707335
0.97175	0.04018385398895778	0.04001927165372404	0.03996607619196482
0.97225	0.0401825322492562	0.04001777831867334	0.03990688299461018
0.97275	0.040181230654389916	0.04001632223704877	0.039850078613410944
0.97325	0.040179949198912185	0.04001490169154326	0.03979555670022455
0.97375	0.04017868787746142	0.0400135151364119	0.03974321655952847
0.97425	0.04017744668476117	0.0400121611802818	0.039692962808949975
0.97475	0.040176225615620106	0.04001083857068758	0.03964470506293473
0.97525	0.04017502466493194	0.040009546180159096	0.03959835763782634
0.97575	0.040173843827675255	0.04000828299370508	0.03955383927676634
0.97625	0.040172683098913635	0.04000704809755208	0.03951107289295674
0.97675	0.040171542473795334	0.040005840669012985	0.03946998532994285
0.97725	0.04017042194755347	0.040004659967371396	0.03943050713768194
0.97775	0.040169321515505924	0.04000350532567957	0.039392572363261574
0.97825	0.04016824117305511	0.04000237614337891	0.03935611835522085
0.97875	0.04016718091568809	0.040001271879659704	0.03932108558050901
0.97925	0.040166140738976466	0.040000192047486303	0.039287417453192836
0.97975	0.040165120638576295	0.039999136208221174	0.039255060174090445
0.98025	0.040164120610228095	0.039998103966787296	0.039223962580573826
0.98075	0.04016314064975684	0.039997094967315266	0.039194076005839754
0.98125	0.04016218075307172	0.03999610888922617	0.03916535414700157
0.98175	0.04016124091616617	0.03999514544370746	0.03913775294140319
0.98225	0.040160321135117916	0.03999420437054102	0.03911123045060133
0.98275	0.04015942140608892	0.039993285435249375	0.03908574675150347
0.98325	0.04015854172532522	0.039992388426527456	0.03906126383418661
0.98375	0.04015768208915689	0.03999151315393172	0.039037745505957004
0.98425	0.040156842493998125	0.03999065944580058	0.03901515730124292
0.98475	0.040156022936347055	0.03998982714738312	0.03899346639694278
0.98525	0.04015522341278582	0.03998901611915522	0.03897264153287773
0.98575	0.04015444391998044	0.039988226235304236	0.03895265293702293
0.98625	0.04015368445468083	0.03998745738236544	0.038933472255216386
0.98675	0.040152945013720714	0.03998670945799507	0.03891507248506396
0.98725	0.04015222559401765	0.03998598236986641	0.038897427913780154
0.98775	0.040151526192572846	0.03998527603467605	0.038880514059723245
0.98825	0.04015084680647137	0.03998459037725007	0.03886430761739872
0.98875	0.04015018743288192	0.03998392532973976	0.038848786405723
0.98925	0.04014954806905676	0.03998328083089756	0.03883392931935216
0.98975	0.040148928712331874	0.03998265682542624	0.038819716282895204
0.99025	0.04014832936012681	0.03998205326339259	0.03880612820784375
0.99075	0.04014775000994466	0.0399814700997007	0.03879314695206142
0.99125	0.04014719065937199	0.0399809072936174	0.03878075528168797
0.99175	0.040146651306078904	0.039980364808346096	0.03876893683532199
0.99225	0.04014613194781894	0.03997984261064283	0.03875767609035728
0.99275	0.040145632582429126	0.03997934067047113	0.03874695833135501
0.99325	0.04014515320782982	0.03997885896069208	0.03873676962034324
0.99375	0.04014469382202484	0.039978397456785074	0.03872709676894229
0.99425	0.040144254423101315	0.03997795613659722	0.03871792731222245
0.99475	0.040143835009229745	0.03997753498011796	0.03870924948420602
0.99525	0.04014343557866386	0.03997713396927672	0.03870105219493316
0.99575	0.04014305612974076	0.03997675308776116	0.0386933250090157
0.99625	0.040142696660880856	0.03997639232085422	0.03868605812561005
0.99675	0.04014235717058771	0.039976051655287545	0.03867924235974389
0.99725	0.040142037657448115	0.03997573107911079	0.03867286912493728
0.99775	0.04014173812013222	0.03997543058157421	0.03866693041706303
0.99825	0.04014145855739314	0.03997515015302365	0.038661418799395574
0.99875	0.04014119896806742	0.03997488978480703	0.03865632738880169
0.99925	0.040140959351074666	0.03997464946919111	0.038651649843030114
0.99975	0.04014073970541764	0.03997442919928725	0.0386473803490608


==> data/igr_lad/lad_osc_data.csv <==
0.00025	0.3792082488014399	0.38129216453070836	0.38958693106269776
0.00075	0.3785098441536811	0.38060883718068006	0.38929085708663075
0.00125	0.37791621604377645	0.3800188895413417	0.3890354612533624
0.00175	0.37742559871013553	0.37952477720803224	0.3888214996545511
0.00225	0.37703604479735686	0.3791281255920944	0.3886495948002435
0.00275	0.37674571092845666	0.3788299454871802	0.38852023954906134
0.00325	0.3765530678012103	0.3786308538062735	0.38843380045423853
0.00375	0.37645702845509804	0.378531218762914	0.38839052038361566
0.00425	0.37645702784042695	0.37853121897574743	0.38839052031481774
0.00475	0.37655306602977573	0.3786308544586233	0.38843380024492685
0.00525	0.37674570831649085	0.378829945764043	0.38852023918697254
0.00575	0.3770360413409338	0.3791281234345065	0.38864959425552414
0.00625	0.37742559338527804	0.3795247716425157	0.38882149887315726
0.00675	0.37791620851575536	0.38001888305025383	0.3890354601605469
0.00725	0.3785098357183343	0.38060883399846057	0.3892908556067048
0.00775	0.3792082408941886	0.38129216631860563	0.38958692915331794
0.00825	0.38001268614908557	0.38206548201411594	0.38992278686891635
0.00875	0.3809236075320044	0.38292448969576043	0.3902973924349964
0.00925	0.3819403090451343	0.38386415073939545	0.3907095627170269
0.00975	0.3830606738391326	0.3848788363996782	0.3911579637470806
0.01025	0.3842808976018183	0.38596243602617075	0.3916411074986916
0.01075	0.3855952622010663	0.38710840781706385	0.392157349883448
0.01125	0.3869959785352405	0.38830979634605356	0.39270489043410706
0.01175	0.3884731298468498	0.3895592459620215	0.3932817741492053
0.01225	0.3900147407503245	0.3908490283241577	0.3938858959860663
0.01275	0.3916069856862614	0.39217108998124933	0.39451500833250447
0.01325	0.3932345361042448	0.3935171186006007	0.39516673150297593
0.01375	0.39488103044432765	0.39487862412806896	0.39583857030446146
0.01425	0.3965296366622112	0.39624703137709216	0.3965279273925895
0.01475	0.39816366543083914	0.3976137813120472	0.39723211332256797
0.01525	0.39976718506704795	0.39897043874294186	0.39794856261772255
0.01575	0.40132558807852864	0.4003088041504395	0.39867481210411954
0.01625	0.4028260644984464	0.4016210271051076	0.3994080685642502
0.01675	0.4042579480928082	0.40289971852258344	0.4001453339464307
0.01725	0.40561291569530916	0.40413805856680973	0.40088375031170237
0.01775	0.406885034627682	0.4053298920086972	0.4016205723535455
0.01825	0.40807066567704714	0.4064697806545869	0.4023531051145479
0.01875	0.4091682498449554	0.4075529775886335	0.403078683695537
0.01925	0.4101780823712502	0.40857534135509455	0.40379466892939503
0.01975	0.41110212161154286	0.40953396397371966	0.4044984438465996
0.02025	0.41194358645320944	0.41042759246153554	0.405187408615864
0.02075	0.4127064868326929	0.4112560224528444	0.4058589737875695
0.02125	0.4133953321921722	0.41201970936838256	0.40651054797846753
0.02175	0.41401489076592696	0.41271971253812	0.4071395152784143
0.02225	0.4145699887061318	0.41335763351406984	0.4077432050723196
0.02275	0.41506535252751364	0.41393550853595096	0.4083188688460396
0.02325	0.4155054922013511	0.4144556878972749	0.4088636834016596
0.02375	0.415894619457013	0.4149207193517443	0.40937479044868746
0.02425	0.4162365956119821	0.41533323950545503	0.4098493648927782
0.02475	0.41653490277094857	0.41569587591123636	0.41028469218981894
0.02525	0.41679263232612396	0.416011163290697	0.41067823646593016
0.02575	0.4170124855626978	0.4162814751426083	0.41102769114789
0.02625	0.41719678212121825	0.4165089699984482	0.4113310129574092
0.02675	0.41734747288617935	0.4166955508240854	0.41158644329453575
0.02725	0.41746615465050985	0.4168428356336966	0.4117925200279238
0.02775	0.4175540846091168	0.41695213710426676	0.4119480814107979
0.02825	0.41761219329268295	0.4170244490520505	0.4120522639734318
0.02875	0.41764109497862606	0.4170604379551872	0.41210449708335634
0.02925	0.41764109494531887	0.41706043811460725	0.4121044972073005
0.02975	0.4176121931898607	0.4170244494898243	0.41205226436093206
0.03025	0.4175540844309992	0.4169521377176271	0.41194808209647116
0.03075	0.4174661543953088	0.4168428363047349	0.411792521038557
0.03125	0.41734747256317417	0.4166955514715886	0.411586444633591
0.03175	0.417196781755444	0.41650897060827424	0.41133101461311833
0.03225	0.4170124851958145	0.4162814757681702	0.41102769308390896
0.03275	0.4167926320135139	0.4160111640334819	0.41067823853178015
0.03325	0.416534902580947	0.4156958768785691	0.4102846940056712
0.03375	0.4162365956327566	0.41533324074853745	0.4098493659409224
0.03425	0.41589461979577363	0.4149207208670954	0.4093747905180819
0.03475	0.4155054929614309	0.4144556897075919	0.4088636830600301
0.03525	0.41506535380897036	0.4139355105791766	0.4083188692945081
0.03575	0.41456999065419814	0.41335763541058024	0.40774320724486723
0.03625	0.41401489350973875	0.4127197140229723	0.40713951901718476
0.03675	0.4133953355888928	0.41201971050943476	0.4065105522345993
0.03725	0.4127064905180151	0.4112560224433166	0.40585897765599355
0.03775	0.4119435910936377	0.41042759380095745	0.4051874120315333
0.03825	0.41110212938276136	0.40953397521650897	0.40449844729189455
0.03875	0.410178088863226	0.4085753359976166	0.4037946727400155
0.03925	0.4091682525472	0.40755296405609803	0.4030786877858984
0.03975	0.4080706687376057	0.4064697832233849	0.40235310919831757
0.04025	0.40688503756607686	0.40532989333031993	0.40162057628523506
0.04075	0.405612916372984	0.40413805738884534	0.4008837547607007
0.04125	0.4042579457004391	0.4028997162597165	0.40014533877761227
0.04175	0.4028260590225443	0.4016210249825186	0.39940807503303427
0.04225	0.4013255797239988	0.40030880237645305	0.39867480599324895
0.04275	0.3997671742278878	0.3989704372257004	0.3979485683866866
0.04325	0.39816365274760673	0.39761378001036024	0.3972321261009662
0.04375	0.3965296230073848	0.3962470302932135	0.3965279238926844
0.04425	0.39488101681867366	0.39487862325652034	0.39583857144759765
0.04475	0.39323452350458565	0.39351711791226585	0.395166733888261
0.04525	0.39160697498994146	0.39217108944637535	0.39451501002348643
0.04575	0.39001473264045794	0.39084902798700977	0.393885897376804
0.04625	0.3884731247761228	0.38955924605093284	0.39328177553743504
0.04675	0.38699597669450003	0.3883097972987273	0.3927048920591732
0.04725	0.3855952634550204	0.3871084100216938	0.392157351858649
0.04775	0.3842809014138573	0.38596243923394874	0.3916411098303186
0.04825	0.3830606793111311	0.38487883924594113	0.39115796634895633
0.04875	0.38194031523109917	0.3838641512142612	0.3907095654214599
0.04925	0.38092361396247176	0.38292448688040637	0.39029739503546007
0.04975	0.3800126930903836	0.38206547775932487	0.3899227891807863
0.05025	0.3792082488014398	0.38129216453070847	0.38958693106269754
0.05075	0.37850984415368116	0.3806088371806801	0.38929085708663047
0.05125	0.3779162160437767	0.38001888954134194	0.3890354612533621
0.05175	0.37742559871013587	0.37952477720803224	0.38882149965455076
0.05225	0.37703604479735703	0.37912812559209463	0.38864959480024286
0.05275	0.37674571092845666	0.37882994548718024	0.38852023954906106
0.05325	0.37655306780121034	0.3786308538062738	0.3884338004542381
0.05375	0.3764570284550978	0.37853121876291446	0.3883905203836151
0.05425	0.37645702784042684	0.37853121897574765	0.3883905203148173
0.05475	0.37655306602977556	0.37863085445862366	0.38843380024492624
0.05525	0.37674570831649073	0.3788299457640432	0.3885202391869722
0.05575	0.37703604134093344	0.3791281234345071	0.38864959425552376
0.05625	0.37742559338527787	0.3795247716425165	0.38882149887315665
0.05675	0.37791620851575497	0.3800188830502543	0.3890354601605463
0.05725	0.37850983571833413	0.38060883399846107	0.38929085560670446
0.05775	0.37920824089418836	0.38129216631860585	0.38958692915331766
0.05825	0.3800126861490854	0.38206548201411616	0.3899227868689162
0.05875	0.3809236075320043	0.382924489695761	0.3902973924349962
0.05925	0.38194030904513426	0.3838641507393956	0.3907095627170268
0.05975	0.38306067383913256	0.3848788363996785	0.39115796374708056
0.06025	0.3842808976018185	0.38596243602617114	0.3916411074986918
0.06075	0.38559526220106677	0.38710840781706396	0.3921573498834483
0.06125	0.3869959785352409	0.3883097963460537	0.39270489043410745
0.06175	0.3884731298468502	0.3895592459620217	0.39328177414920557
0.06225	0.39001474075032444	0.3908490283241579	0.39388589598606655
0.06275	0.3916069856862615	0.39217108998124933	0.39451500833250447
0.06325	0.3932345361042451	0.3935171186006007	0.39516673150297577
0.06375	0.39488103044432793	0.3948786241280689	0.39583857030446107
0.06425	0.39652963666221136	0.3962470313770917	0.3965279273925891
0.06475	0.3981636654308391	0.397613781312047	0.39723211332256775
0.06525	0.39976718506704784	0.39897043874294147	0.3979485626177222
0.06575	0.4013255880785288	0.4003088041504394	0.39867481210411926
0.06625	0.40282606449844666	0.4016210271051078	0.39940806856425004
0.06675	0.40425794809280885	0.4028997185225839	0.4001453339464304
0.06725	0.4056129156953096	0.40413805856681	0.4008837503117018
0.06775	0.40688503462768244	0.40532989200869773	0.4016205723535447
0.06825	0.4080706656770473	0.40646978065458733	0.40235310511454714
0.06875	0.40916824984495553	0.4075529775886342	0.40307868369553596
0.06925	0.4101780823712504	0.40857534135509516	0.4037946689293939
0.06975	0.41110212161154297	0.4095339639737197	0.40449844384659867
0.07025	0.4119435864532096	0.4104275924615355	0.4051874086158633
0.07075	0.4127064868326932	0.4112560224528441	0.4058589737875689
0.07125	0.41339533219217256	0.4120197093683823	0.4065105479784666
0.07175	0.41401489076592735	0.4127197125381194	0.4071395152784134
0.07225	0.4145699887061319	0.41335763351406923	0.40774320507231876
0.07275	0.41506535252751303	0.4139355085359503	0.4083188688460385
0.07325	0.41550549220135063	0.41445568789727427	0.40886368340165874
0.07375	0.41589461945701234	0.4149207193517438	0.40937479044868685
0.07425	0.4162365956119811	0.4153332395054546	0.40984936489277746
0.07475	0.41653490277094757	0.4156958759112361	0.4102846921898183
0.07525	0.4167926323261228	0.41601116329069715	0.41067823646592955
0.07575	0.41701248556269666	0.4162814751426081	0.4110276911478895
0.07625	0.4171967821212169	0.4165089699984477	0.41133101295740876
0.07675	0.41734747288617824	0.4166955508240849	0.41158644329453564
0.07725	0.4174661546505092	0.41684283563369573	0.4117925200279235
0.07775	0.41755408460911647	0.4169521371042662	0.4119480814107976
0.07825	0.4176121932926823	0.41702444905204983	0.4120522639734316
0.07875	0.4176410949786257	0.41706043795518644	0.41210449708335656
0.07925	0.41764109494531887	0.4170604381146063	0.4121044972073008
0.07975	0.4176121931898609	0.4170244494898237	0.4120522643609323
0.08025	0.41755408443099945	0.41695213771762657	0.411948082096471
0.08075	0.41746615439530904	0.41684283630473434	0.41179252103855707
0.08125	0.41734747256317434	0.4166955514715881	0.4115864446335913
0.08175	0.4171967817554441	0.4165089706082737	0.4113310146131188
0.08225	0.41701248519581435	0.4162814757681699	0.41102769308390974
0.08275	0.4167926320135138	0.4160111640334811	0.410678238531781
0.08325	0.41653490258094744	0.4156958768785685	0.4102846940056716
0.08375	0.4162365956327571	0.41533324074853684	0.40984936594092275
0.08425	0.41589461979577513	0.4149207208670949	0.4093747905180822
0.08475	0.4155054929614319	0.41445568970759156	0.40886368306003046
0.08525	0.41506535380897114	0.4139355105791768	0.40831886929450867
0.08575	0.41456999065419914	0.4133576354105805	0.40774320724486735
0.08625	0.41401489350973947	0.41271971402297275	0.4071395190171848
0.08675	0.4133953355888933	0.4120197105094349	0.40651055223459953
0.08725	0.4127064905180152	0.4112560224433168	0.40585897765599394
0.08775	0.41194359109363776	0.4104275938009576	0.4051874120315335
0.08825	0.4111021293827612	0.4095339752165089	0.40449844729189505
0.08875	0.41017808886322604	0.4085753359976163	0.4037946727400159
0.08925	0.4091682525472	0.4075529640560975	0.40307868778589845
0.08975	0.4080706687376059	0.4064697832233843	0.40235310919831757
0.09025	0.40688503756607713	0.40532989333031955	0.4016205762852349
0.09075	0.40561291637298447	0.40413805738884484	0.4008837547607009
0.09125	0.40425794570043966	0.4028997162597158	0.40014533877761255
0.09175	0.40282605902254454	0.401621024982518	0.3994080750330344
0.09225	0.4013255797239986	0.4003088023764526	0.3986748059932492
0.09275	0.3997671742278877	0.3989704372256997	0.397948568386687
0.09325	0.3981636527476063	0.3976137800103596	0.3972321261009665
0.09375	0.3965296230073842	0.3962470302932127	0.3965279238926847
0.09425	0.3948810168186734	0.3948786232565196	0.3958385714475975
0.09475	0.39323452350458543	0.3935171179122655	0.3951667338882605
0.09525	0.3916069749899414	0.39217108944637485	0.39451501002348577
0.09575	0.3900147326404574	0.39084902798700943	0.3938858973768033
0.09625	0.3884731247761221	0.3895592460509324	0.3932817755374345
0.09675	0.38699597669449937	0.38830979729872667	0.3927048920591727
0.09725	0.3855952634550195	0.38710841002169316	0.39215735185864853
0.09775	0.38428090141385635	0.38596243923394813	0.39164110983031813
0.09825	0.3830606793111304	0.3848788392459407	0.3911579663489556
0.09875	0.38194031523109845	0.38386415121426065	0.39070956542145935
0.09925	0.38092361396247104	0.38292448688040615	0.39029739503545957
0.09975	0.38001269309038294	0.3820654777593246	0.389922789180786
0.10025	0.3792082488014391	0.38129216453070813	0.3895869310626974
0.10075	0.37850984415368033	0.3806088371806799	0.38929085708663064
0.10125	0.3779162160437757	0.38001888954134144	0.3890354612533623
0.10175	0.3774255987101348	0.37952477720803196	0.38882149965455104
0.10225	0.3770360447973559	0.37912812559209436	0.38864959480024347
0.10275	0.37674571092845577	0.37882994548718013	0.3885202395490612
0.10325	0.3765530678012095	0.37863085380627354	0.3884338004542383
0.10375	0.37645702845509726	0.37853121876291396	0.38839052038361516
0.10425	0.37645702784042634	0.3785312189757473	0.3883905203148175
0.10475	0.37655306602977545	0.37863085445862316	0.3884338002449265
0.10525	0.3767457083164908	0.3788299457640428	0.388520239186972
0.10575	0.3770360413409335	0.3791281234345065	0.3886495942555234
0.10625	0.37742559338527776	0.37952477164251597	0.38882149887315653
0.10675	0.37791620851575497	0.38001888305025366	0.38903546016054597
0.10725	0.3785098357183343	0.38060883399846046	0.3892908556067038
0.10775	0.37920824089418864	0.38129216631860535	0.3895869291533167
0.10825	0.3800126861490855	0.38206548201411583	0.38992278686891496
0.10875	0.38092360753200416	0.38292448969576065	0.39029739243499495
0.10925	0.38194030904513393	0.3838641507393954	0.3907095627170258
0.10975	0.3830606738391323	0.3848788363996781	0.3911579637470795
0.11025	0.384280897601818	0.3859624360261708	0.3916411074986907
0.11075	0.3855952622010664	0.3871084078170636	0.3921573498834472
0.11125	0.38699597853524037	0.3883097963460535	0.39270489043410617
0.11175	0.38847312984684973	0.38955924596202135	0.3932817741492043
0.11225	0.3900147407503241	0.39084902832415747	0.3938858959860652
0.11275	0.39160698568626134	0.3921710899812489	0.3945150083325036
0.11325	0.39323453610424497	0.3935171186006003	0.3951667315029749
0.11375	0.3948810304443278	0.39487862412806857	0.3958385703044602
0.11425	0.39652963666221114	0.3962470313770917	0.3965279273925881
0.11475	0.3981636654308392	0.39761378131204705	0.39723211332256675
0.11525	0.399767185067048	0.3989704387429414	0.39794856261772127
0.11575	0.40132558807852897	0.4003088041504394	0.39867481210411815
0.11625	0.4028260644984467	0.4016210271051079	0.39940806856424904
0.11675	0.4042579480928086	0.4028997185225838	0.40014533394642937
0.11725	0.4056129156953097	0.4041380585668099	0.4008837503117008
0.11775	0.4068850346276824	0.40532989200869757	0.4016205723535435
0.11825	0.4080706656770472	0.4064697806545872	0.40235310511454614
0.11875	0.4091682498449554	0.40755297758863374	0.4030786836955351
0.11925	0.4101780823712503	0.4085753413550944	0.4037946689293934
0.11975	0.41110212161154314	0.4095339639737196	0.4044984438465981
0.12025	0.4119435864532096	0.4104275924615357	0.40518740861586294
0.12075	0.41270648683269273	0.41125602245284393	0.40585897378756813
0.12125	0.413395332192172	0.4120197093683821	0.4065105479784659
0.12175	0.4140148907659269	0.41271971253811957	0.40713951527841274
0.12225	0.4145699887061316	0.41335763351406907	0.4077432050723183
0.12275	0.41506535252751353	0.41393550853594996	0.408318868846038
0.12325	0.4155054922013511	0.4144556878972737	0.4088636834016583
0.12375	0.41589461945701317	0.41492071935174313	0.40937479044868647
0.12425	0.416236595611982	0.41533323950545437	0.40984936489277707
0.12475	0.416534902770948	0.4156958759112358	0.4102846921898183
0.12525	0.41679263232612335	0.41601116329069654	0.41067823646592994
0.12575	0.4170124855626973	0.41628147514260744	0.41102769114788984
0.12625	0.4171967821212178	0.416508969998447	0.41133101295740887
0.12675	0.41734747288617896	0.41669555082408427	0.4115864432945356
0.12725	0.4174661546505096	0.4168428356336954	0.4117925200279236
0.12775	0.4175540846091166	0.4169521371042659	0.4119480814107976
0.12825	0.41761219329268273	0.41702444905204983	0.4120522639734314
0.12875	0.417641094978626	0.4170604379551865	0.41210449708335645
0.12925	0.41764109494531915	0.41706043811460614	0.4121044972073007
0.12975	0.41761219318986115	0.4170244494898232	0.41205226436093195
0.13025	0.41755408443099973	0.41695213771762607	0.411948082096471
0.13075	0.4174661543953095	0.41684283630473395	0.4117925210385569
0.13125	0.4173474725631749	0.4166955514715876	0.411586444633591
0.13175	0.4171967817554446	0.4165089706082729	0.4113310146131182
0.13225	0.41701248519581485	0.4162814757681691	0.411027693083909
0.13275	0.4167926320135146	0.41601116403348076	0.41067823853178015
0.13325	0.41653490258094766	0.4156958768785687	0.4102846940056708
0.13375	0.41623659563275694	0.41533324074853695	0.4098493659409218
0.13425	0.4158946197957744	0.4149207208670952	0.40937479051808134
0.13475	0.415505492961431	0.41445568970759167	0.4088636830600297
0.13525	0.41506535380897014	0.4139355105791769	0.40831886929450767
0.13575	0.41456999065419764	0.4133576354105802	0.407743207244867
0.13625	0.414014893509738	0.4127197140229722	0.4071395190171845
0.13675	0.41339533558889213	0.4120197105094347	0.40651055223459914
0.13725	0.4127064905180143	0.41125602244331655	0.4058589776559932
0.13775	0.41194359109363704	0.4104275938009577	0.40518741203153297
0.13825	0.41110212938276053	0.40953397521650964	0.404498447291894
0.13875	0.41017808886322515	0.4085753359976173	0.40379467274001496
0.13925	0.4091682525471994	0.4075529640560985	0.40307868778589767
0.13975	0.40807066873760484	0.4064697832233852	0.4023531091983169
0.14025	0.40688503756607625	0.4053298933303203	0.4016205762852342
0.14075	0.4056129163729837	0.40413805738884545	0.4008837547606997
0.14125	0.404257945700439	0.4028997162597161	0.4001453387776111
0.14175	0.402826059022544	0.4016210249825183	0.399408075033033
0.14225	0.40132557972399824	0.4003088023764527	0.39867480599324795
0.14275	0.39976717422788727	0.39897043722570014	0.39794856838668585
0.14325	0.39816365274760623	0.3976137800103598	0.3972321261009654
0.14375	0.3965296230073844	0.39624703029321307	0.3965279238926839
0.14425	0.3948810168186734	0.3948786232565195	0.39583857144759693
0.14475	0.3932345235045855	0.3935171179122652	0.39516673388826024
0.14525	0.391606974989941	0.3921710894463746	0.39451501002348555
0.14575	0.39001473264045755	0.39084902798700877	0.3938858973768034
0.14625	0.38847312477612195	0.3895592460509316	0.3932817755374348
0.14675	0.3869959766944994	0.3883097972987257	0.39270489205917314
0.14725	0.3855952634550196	0.3871084100216923	0.3921573518586486
0.14775	0.38428090141385673	0.385962439233947	0.3916411098303183
0.14825	0.3830606793111306	0.3848788392459394	0.39115796634895605
0.14875	0.3819403152310985	0.3838641512142594	0.3907095654214596
0.14925	0.38092361396247093	0.3829244868804046	0.3902973950354595
0.14975	0.3800126930903832	0.38206547775932337	0.3899227891807862
0.15025	0.3792082488014392	0.3812921645307074	0.38958693106269754
0.15075	0.3785098441536804	0.38060883718067906	0.3892908570866305
0.15125	0.3779162160437758	0.3800188895413408	0.38903546125336264
0.15175	0.377425598710135	0.3795247772080314	0.3888214996545511
0.15225	0.3770360447973565	0.37912812559209386	0.38864959480024375
0.15275	0.3767457109284561	0.37882994548717974	0.38852023954906123
0.15325	0.37655306780120984	0.3786308538062731	0.38843380045423803
0.15375	0.37645702845509765	0.37853121876291335	0.38839052038361527
0.15425	0.37645702784042684	0.37853121897574665	0.3883905203148176
0.15475	0.3765530660297756	0.37863085445862227	0.3884338002449264
0.15525	0.37674570831649057	0.37882994576404183	0.3885202391869721
0.15575	0.37703604134093327	0.37912812343450575	0.38864959425552364
0.15625	0.37742559338527776	0.3795247716425151	0.38882149887315665
0.15675	0.37791620851575497	0.3800188830502527	0.3890354601605463
0.15725	0.3785098357183342	0.3806088339984595	0.38929085560670423
0.15775	0.3792082408941885	0.38129216631860463	0.3895869291533173
0.15825	0.38001268614908545	0.38206548201411517	0.38992278686891574
0.15875	0.3809236075320042	0.3829244896957601	0.39029739243499567
0.15925	0.38194030904513415	0.38386415073939506	0.39070956271702656
0.15975	0.38306067383913217	0.3848788363996778	0.3911579637470804
0.16025	0.384280897601818	0.38596243602617053	0.3916411074986915
0.16075	0.3855952622010662	0.3871084078170636	0.392157349883448
0.16125	0.3869959785352403	0.3883097963460537	0.3927048904341072
0.16175	0.3884731298468497	0.3895592459620217	0.3932817741492054
0.16225	0.39001474075032405	0.3908490283241578	0.3938858959860665
0.16275	0.39160698568626096	0.3921710899812493	0.3945150083325046
0.16325	0.39323453610424475	0.39351711860060046	0.395166731502976
0.16375	0.39488103044432765	0.39487862412806873	0.39583857030446135
0.16425	0.39652963666221086	0.39624703137709166	0.3965279273925894
0.16475	0.3981636654308389	0.39761378131204694	0.3972321133225683
0.16525	0.39976718506704756	0.39897043874294147	0.3979485626177229
0.16575	0.4013255880785281	0.40030880415043935	0.3986748121041197
0.16625	0.4028260644984458	0.4016210271051075	0.3994080685642504
0.16675	0.40425794809280774	0.4028997185225833	0.4001453339464308
0.16725	0.4056129156953087	0.40413805856680907	0.40088375031170237
0.16775	0.4068850346276815	0.4053298920086969	0.4016205723535454
0.16825	0.4080706656770465	0.40646978065458683	0.40235310511454797
0.16875	0.4091682498449548	0.4075529775886337	0.40307868369553695
0.16925	0.4101780823712497	0.40857534135509466	0.4037946689293952
0.16975	0.4111021216115424	0.4095339639737196	0.40449844384659966
0.17025	0.4119435864532091	0.4104275924615354	0.40518740861586416
0.17075	0.4127064868326923	0.41125602245284393	0.4058589737875697
0.17125	0.4133953321921717	0.41201970936838195	0.4065105479784674
0.17175	0.4140148907659264	0.4127197125381193	0.40713951527841447
0.17225	0.414569988706131	0.4133576335140688	0.40774320507231976
0.17275	0.41506535252751264	0.41393550853594985	0.4083188688460396
0.17325	0.41550549220135025	0.4144556878972741	0.40886368340165935
0.17375	0.4158946194570123	0.4149207193517435	0.4093747904486873
0.17425	0.416236595611981	0.41533323950545414	0.40984936489277835
0.17475	0.41653490277094735	0.4156958759112356	0.41028469218981867
0.17525	0.4167926323261227	0.4160111632906964	0.4106782364659298
0.17575	0.41701248556269654	0.4162814751426077	0.41102769114788956
0.17625	0.4171967821212172	0.41650896999844716	0.4113310129574087
0.17675	0.4173474728861782	0.4166955508240844	0.4115864432945355
0.17725	0.4174661546505092	0.41684283563369545	0.41179252002792327
0.17775	0.4175540846091161	0.41695213710426604	0.4119480814107976
0.17825	0.41761219329268207	0.41702444905204983	0.41205226397343164
0.17875	0.4176410949786253	0.41706043795518666	0.41210449708335656
0.17925	0.417641094945318	0.4170604381146062	0.412104497207301
0.17975	0.4176121931898603	0.4170244494898233	0.41205226436093245
0.18025	0.4175540844309989	0.4169521377176264	0.41194808209647127
0.18075	0.4174661543953086	0.4168428363047344	0.41179252103855735
0.18125	0.41734747256317395	0.41669555147158804	0.41158644463359156
0.18175	0.4171967817554436	0.41650897060827324	0.41133101461311883
0.18225	0.417012485195814	0.4162814757681693	0.4110276930839096
0.18275	0.4167926320135135	0.4160111640334806	0.41067823853178076
0.18325	0.4165349025809469	0.415695876878568	0.41028469400567147
0.18375	0.41623659563275633	0.4153332407485361	0.4098493659409227
0.18425	0.4158946197957739	0.4149207208670943	0.4093747905180823
0.18475	0.41550549296143047	0.4144556897075905	0.4088636830600307
0.18525	0.4150653538089699	0.4139355105791757	0.40831886929450895
0.18575	0.41456999065419786	0.4133576354105791	0.40774320724486807
0.18625	0.4140148935097379	0.4127197140229712	0.4071395190171855
0.18675	0.4133953355888918	0.4120197105094341	0.4065105522345998
0.18725	0.41270649051801345	0.4112560224433157	0.4058589776559938
0.18775	0.41194359109363626	0.4104275938009567	0.405187412031534
0.18825	0.41110212938275964	0.40953397521650825	0.40449844729189527
0.18875	0.4101780888632248	0.40857533599761603	0.4037946727400163
0.18925	0.40916825254719896	0.40755296405609753	0.40307868778589884
0.18975	0.40807066873760467	0.4064697832233842	0.4023531091983181
0.19025	0.406885037566076	0.4053298933303188	0.40162057628523545
0.19075	0.4056129163729835	0.40413805738884434	0.40088375476070115
0.19125	0.40425794570043916	0.40289971625971555	0.4001453387776123
0.19175	0.40282605902254415	0.40162102498251745	0.3994080750330343
0.19225	0.4013255797239985	0.40030880237645194	0.3986748059932491
0.19275	0.3997671742278876	0.39897043722569936	0.397948568386687
0.19325	0.39816365274760634	0.3976137800103592	0.39723212610096653
0.19375	0.39652962300738454	0.39624703029321195	0.3965279238926848
0.19425	0.3948810168186735	0.3948786232565189	0.3958385714475981
0.19475	0.39323452350458565	0.39351711791226446	0.3951667338882616
0.19525	0.39160697498994157	0.39217108944637413	0.39451501002348643
0.19575	0.39001473264045783	0.39084902798700843	0.3938858973768042
0.19625	0.3884731247761224	0.3895592460509317	0.3932817755374351
0.19675	0.38699597669449975	0.38830979729872606	0.3927048920591734
0.19725	0.38559526345501993	0.38710841002169255	0.39215735185864936
0.19775	0.3842809014138568	0.3859624392339476	0.39164110983031875
0.19825	0.3830606793111305	0.3848788392459401	0.39115796634895644
0.19875	0.3819403152310987	0.38386415121426004	0.3907095654214604
0.19925	0.38092361396247115	0.3829244868804053	0.39029739503546035
0.19975	0.3800126930903831	0.38206547775932403	0.38992278918078666
0.20025	0.3792082488014391	0.38129216453070797	0.3895869310626977
0.20075	0.37850984415368016	0.38060883718067984	0.3892908570866307
0.20125	0.3779162160437756	0.38001888954134144	0.3890354612533625
0.20175	0.3774255987101348	0.37952477720803185	0.38882149965455115
0.20225	0.3770360447973565	0.37912812559209425	0.38864959480024364
0.20275	0.37674571092845616	0.3788299454871801	0.3885202395490615
0.20325	0.37655306780121	0.3786308538062736	0.38843380045423853
0.20375	0.37645702845509765	0.3785312187629142	0.38839052038361543
0.20425	0.3764570278404268	0.3785312189757475	0.3883905203148176
0.20475	0.3765530660297758	0.37863085445862343	0.3884338002449266
0.20525	0.37674570831649096	0.378829945764043	0.3885202391869721
0.20575	0.3770360413409336	0.3791281234345068	0.3886495942555235
0.20625	0.3774255933852781	0.37952477164251625	0.38882149887315665
0.20675	0.37791620851575547	0.3800188830502541	0.3890354601605465
0.20725	0.37850983571833446	0.38060883399846096	0.38929085560670457
0.20775	0.37920824089418875	0.38129216631860585	0.3895869291533178
0.20825	0.38001268614908595	0.3820654820141163	0.38992278686891624
0.20875	0.3809236075320048	0.3829244896957611	0.39029739243499634
0.20925	0.38194030904513454	0.3838641507393961	0.3907095627170272
0.20975	0.3830606738391324	0.38487883639967885	0.3911579637470809
0.21025	0.38428089760181805	0.38596243602617125	0.39164110749869185
0.21075	0.3855952622010665	0.3871084078170646	0.3921573498834484
0.21125	0.3869959785352406	0.38830979634605445	0.39270489043410756
0.21175	0.3884731298468499	0.38955924596202224	0.3932817741492056
0.21225	0.39001474075032455	0.3908490283241581	0.3938858959860665
0.21275	0.3916069856862614	0.3921710899812498	0.3945150083325047
0.21325	0.393234536104245	0.3935171186006011	0.39516673150297604
0.21375	0.3948810304443279	0.3948786241280694	0.3958385703044614
0.21425	0.3965296366622111	0.39624703137709233	0.3965279273925895
0.21475	0.3981636654308389	0.39761378131204755	0.3972321133225682
0.21525	0.39976718506704745	0.3989704387429422	0.3979485626177225
0.21575	0.4013255880785285	0.40030880415043985	0.39867481210411926
0.21625	0.4028260644984468	0.40162102710510816	0.39940806856424993
0.21675	0.40425794809280896	0.40289971852258394	0.4001453339464305
0.21725	0.4056129156953101	0.40413805856681	0.40088375031170176
0.21775	0.40688503462768266	0.40532989200869746	0.4016205723535449
0.21825	0.4080706656770475	0.40646978065458733	0.40235310511454736
0.21875	0.4091682498449556	0.4075529775886341	0.4030786836955364
0.21925	0.41017808237125025	0.40857534135509493	0.403794668929394
0.21975	0.411102121611543	0.40953396397372005	0.40449844384659855
0.22025	0.4119435864532096	0.4104275924615361	0.4051874086158633
0.22075	0.41270648683269273	0.4112560224528449	0.4058589737875685
0.22125	0.4133953321921719	0.4120197093683831	0.40651054797846653
0.22175	0.41401489076592657	0.41271971253812023	0.40713951527841336
0.22225	0.41456998870613165	0.41335763351406984	0.40774320507231887
0.22275	0.4150653525275132	0.41393550853595057	0.4083188688460388
0.22325	0.4155054922013507	0.4144556878972743	0.40886368340165863
0.22375	0.41589461945701295	0.4149207193517438	0.40937479044868674
0.22425	0.4162365956119818	0.4153332395054549	0.4098493648927773
0.22475	0.4165349027709479	0.4156958759112363	0.4102846921898183
0.22525	0.4167926323261232	0.41601116329069726	0.41067823646592927
0.22575	0.4170124855626973	0.4162814751426082	0.4110276911478893
0.22625	0.4171967821212177	0.41650896999844766	0.4113310129574083
0.22675	0.4173474728861787	0.41669555082408494	0.4115864432945351
0.22725	0.41746615465050924	0.4168428356336959	0.4117925200279229
0.22775	0.4175540846091165	0.4169521371042661	0.411948081410797
0.22825	0.4176121932926828	0.41702444905204994	0.4120522639734311
0.22875	0.417641094978626	0.417060437955187	0.41210449708335617
0.22925	0.41764109494531904	0.41706043811460725	0.4121044972073007
0.22975	0.4176121931898608	0.4170244494898243	0.41205226436093184
0.23025	0.4175540844309992	0.41695213771762707	0.4119480820964706
0.23075	0.41746615439530893	0.4168428363047353	0.41179252103855696
0.23125	0.417347472563174	0.416695551471589	0.41158644463359134
0.23175	0.41719678175544356	0.41650897060827435	0.4113310146131185
0.23225	0.41701248519581396	0.41628147576817054	0.41102769308390935
0.23275	0.4167926320135137	0.4160111640334817	0.41067823853178054
0.23325	0.41653490258094666	0.4156958768785693	0.41028469400567114
0.23375	0.41623659563275606	0.4153332407485372	0.40984936594092264
0.23425	0.4158946197957734	0.4149207208670952	0.40937479051808223
0.23475	0.41550549296143025	0.4144556897075917	0.4088636830600303
0.23525	0.41506535380896964	0.41393551057917655	0.4083188692945085
0.23575	0.4145699906541975	0.41335763541058007	0.4077432072448672
0.23625	0.41401489350973786	0.4127197140229722	0.4071395190171848
0.23675	0.41339533558889174	0.41201971050943453	0.40651055223459964
0.23725	0.412706490518014	0.41125602244331644	0.40585897765599366
0.23775	0.41194359109363643	0.41042759380095734	0.40518741203153325
0.23825	0.41110212938276014	0.40953397521650925	0.4044984472918948
0.23875	0.41017808886322515	0.40857533599761703	0.4037946727400159
0.23925	0.4091682525471996	0.4075529640560983	0.4030786877858985
0.23975	0.4080706687376053	0.4064697832233848	0.4023531091983175
0.24025	0.40688503756607636	0.4053298933303198	0.4016205762852348
0.24075	0.40561291637298375	0.404138057388845	0.40088375476070054
0.24125	0.4042579457004391	0.4028997162597161	0.4001453387776121
0.24175	0.4028260590225441	0.4016210249825182	0.3994080750330342
0.24225	0.40132557972399807	0.40030880237645267	0.3986748059932487
0.24275	0.3997671742278872	0.3989704372257	0.3979485683866862
0.24325	0.3981636527476059	0.3976137800103597	0.3972321261009654
0.24375	0.39652962300738387	0.3962470302932128	0.39652792389268404
0.24425	0.39488101681867305	0.3948786232565196	0.39583857144759715
0.24475	0.39323452350458493	0.39351711791226524	0.3951667338882603
0.24525	0.39160697498994096	0.3921710894463748	0.39451501002348544
0.24575	0.3900147326404574	0.39084902798700916	0.39388589737680313
0.24625	0.3884731247761218	0.3895592460509321	0.3932817755374345
0.24675	0.3869959766944993	0.38830979729872644	0.3927048920591726
0.24725	0.38559526345501965	0.3871084100216929	0.3921573518586482
0.24775	0.3842809014138566	0.38596243923394796	0.3916411098303179
0.24825	0.3830606793111304	0.38487883924594074	0.3911579663489556
0.24875	0.3819403152310987	0.3838641512142608	0.3907095654214588
0.24925	0.38092361396247165	0.3829244868804063	0.39029739503545896
0.24975	0.3800126930903837	0.3820654777593249	0.3899227891807854
0.25025	0.3792082488014398	0.3812921645307088	0.38958693106269676
0.25075	0.37850984415368105	0.3806088371806806	0.3892908570866299
0.25125	0.3779162160437767	0.3800188895413422	0.38903546125336164
0.25175	0.3774255987101357	0.37952477720803285	0.3888214996545503
0.25225	0.3770360447973571	0.37912812559209513	0.38864959480024286
0.25275	0.3767457109284568	0.3788299454871811	0.38852023954906073
0.25325	0.3765530678012107	0.3786308538062744	0.38843380045423753
0.25375	0.37645702845509843	0.37853121876291496	0.38839052038361505
0.25425	0.37645702784042745	0.37853121897574815	0.38839052031481763
0.25475	0.3765530660297764	0.378630854458624	0.3884338002449268
0.25525	0.3767457083164915	0.3788299457640438	0.3885202391869723
0.25575	0.37703604134093427	0.3791281234345076	0.38864959425552376
0.25625	0.37742559338527876	0.37952477164251697	0.3888214988731571
0.25675	0.3779162085157561	0.3800188830502547	0.38903546016054663
0.25725	0.37850983571833535	0.38060883399846146	0.38929085560670446
0.25775	0.3792082408941895	0.3812921663186064	0.38958692915331744
0.25825	0.3800126861490865	0.3820654820141169	0.3899227868689159
0.25875	0.38092360753200527	0.3829244896957616	0.39029739243499606
0.25925	0.38194030904513504	0.3838641507393962	0.3907095627170266
0.25975	0.38306067383913334	0.38487883639967896	0.39115796374708034
0.26025	0.3842808976018191	0.3859624360261715	0.3916411074986915
0.26075	0.385595262201067	0.3871084078170647	0.39215734988344797
0.26125	0.3869959785352407	0.38830979634605456	0.39270489043410683
0.26175	0.3884731298468503	0.3895592459620224	0.3932817741492051
0.26225	0.39001474075032466	0.3908490283241586	0.39388589598606605
0.26275	0.39160698568626157	0.39217108998124994	0.39451500833250414
0.26325	0.39323453610424497	0.39351711860060096	0.39516673150297543
0.26375	0.3948810304443281	0.3948786241280691	0.3958385703044608
0.26425	0.3965296366622114	0.39624703137709194	0.39652792739258913
0.26475	0.39816366543083925	0.3976137813120471	0.3972321133225678
0.26525	0.3997671850670477	0.39897043874294186	0.397948562617722
0.26575	0.40132558807852836	0.40030880415043935	0.398674812104119
0.26625	0.40282606449844655	0.4016210271051075	0.3994080685642498
0.26675	0.4042579480928085	0.4028997185225833	0.40014533394643026
0.26725	0.40561291569530966	0.4041380585668091	0.4008837503117017
0.26775	0.4068850346276825	0.40532989200869657	0.4016205723535447
0.26825	0.40807066567704753	0.4064697806545864	0.4023531051145473
0.26875	0.40916824984495587	0.4075529775886332	0.40307868369553645
0.26925	0.41017808237125103	0.40857534135509394	0.4037946689293945
0.26975	0.41110212161154397	0.40953396397371905	0.4044984438465992
0.27025	0.41194358645321016	0.41042759246153543	0.4051874086158636
0.27075	0.41270648683269334	0.41125602245284393	0.40585897378756874
0.27125	0.4133953321921727	0.41201970936838234	0.4065105479784667
0.27175	0.4140148907659275	0.4127197125381196	0.4071395152784136
0.27225	0.41456998870613243	0.4133576335140694	0.40774320507231876
0.27275	0.4150653525275142	0.4139355085359504	0.4083188688460386
0.27325	0.4155054922013518	0.4144556878972742	0.40886368340165863
0.27375	0.41589461945701395	0.4149207193517438	0.4093747904486866
0.27425	0.4162365956119827	0.41533323950545437	0.4098493648927777
0.27475	0.4165349027709486	0.415695875911236	0.4102846921898184
0.27525	0.41679263232612396	0.4160111632906968	0.4106782364659295
0.27575	0.417012485562698	0.4162814751426082	0.4110276911478895
0.27625	0.41719678212121825	0.4165089699984478	0.41133101295740854
0.27675	0.41734747288617924	0.4166955508240854	0.411586443294535
0.27725	0.4174661546505099	0.41684283563369634	0.4117925200279229
0.27775	0.41755408460911725	0.4169521371042669	0.411948081410797
0.27825	0.41761219329268345	0.4170244490520504	0.41205226397343087
0.27875	0.4176410949786268	0.41706043795518716	0.4121044970833557
0.27925	0.41764109494531965	0.417060438114607	0.4121044972073002
0.27975	0.4176121931898615	0.417024449489824	0.41205226436093156
0.28025	0.41755408443100006	0.41695213771762685	0.4119480820964704
0.28075	0.41746615439530943	0.41684283630473473	0.4117925210385563
0.28125	0.41734747256317467	0.41669555147158815	0.41158644463359056
0.28175	0.41719678175544445	0.41650897060827335	0.4113310146131178
0.28225	0.41701248519581485	0.4162814757681696	0.4110276930839088
0.28275	0.4167926320135144	0.4160111640334811	0.41067823853178
0.28325	0.4165349025809475	0.4156958768785684	0.4102846940056703
0.28375	0.4162365956327567	0.41533324074853645	0.4098493659409214
0.28425	0.4158946197957742	0.4149207208670946	0.4093747905180809
0.28475	0.415505492961431	0.4144556897075914	0.40886368306002924
0.28525	0.41506535380897047	0.4139355105791763	0.40831886929450756
0.28575	0.4145699906541984	0.4133576354105797	0.4077432072448663
0.28625	0.4140148935097386	0.4127197140229717	0.40713951901718404
0.28675	0.4133953355888924	0.41201971050943453	0.40651055223459864
0.28725	0.41270649051801467	0.4112560224433163	0.40585897765599294
0.28775	0.4119435910936373	0.41042759380095706	0.40518741203153275
0.28825	0.4111021293827608	0.40953397521650875	0.4044984472918937
0.28875	0.4101780888632257	0.4085753359976167	0.40379467274001457
0.28925	0.4091682525471997	0.40755296405609814	0.4030786877858974
0.28975	0.40807066873760556	0.4064697832233849	0.4023531091983167
0.29025	0.4068850375660768	0.4053298933303198	0.4016205762852342
0.29075	0.4056129163729845	0.40413805738884484	0.40088375476070026
0.29125	0.40425794570043994	0.4028997162597159	0.4001453387776116
0.29175	0.40282605902254476	0.40162102498251795	0.3994080750330338
0.29225	0.40132557972399907	0.4003088023764523	0.3986748059932486
0.29275	0.39976717422788793	0.39897043722569925	0.39794856838668596
0.29325	0.39816365274760634	0.3976137800103591	0.3972321261009656
0.29375	0.3965296230073845	0.3962470302932125	0.396527923892684
0.29425	0.39488101681867355	0.39487862325651946	0.39583857144759715
0.29475	0.3932345235045855	0.393517117912265	0.39516673388826057
0.29525	0.39160697498994135	0.3921710894463744	0.3945150100234859
0.29575	0.39001473264045755	0.3908490279870086	0.3938858973768034
0.29625	0.3884731247761216	0.3895592460509318	0.39328177553743465
0.29675	0.386995976694499	0.3883097972987261	0.3927048920591729
0.29725	0.3855952634550195	0.38710841002169255	0.3921573518586488
0.29775	0.3842809014138564	0.38596243923394746	0.39164110983031847
0.29825	0.3830606793111302	0.38487883924594013	0.3911579663489563
0.29875	0.3819403152310984	0.38386415121426026	0.3907095654214595
0.29925	0.38092361396247065	0.38292448688040576	0.3902973950354596
0.29975	0.3800126930903828	0.38206547775932437	0.389922789180786
0.30025	0.379208248801439	0.3812921645307083	0.3895869310626973
0.30075	0.3785098441536804	0.3806088371806803	0.38929085708663036
0.30125	0.3779162160437755	0.3800188895413421	0.389035461253362
0.30175	0.3774255987101346	0.3795247772080326	0.3888214996545508
0.30225	0.3770360447973558	0.37912812559209497	0.3886495948002433
0.30275	0.37674571092845555	0.37882994548718085	0.3885202395490612
0.30325	0.3765530678012095	0.3786308538062742	0.38843380045423836
0.30375	0.37645702845509743	0.37853121876291457	0.38839052038361527
0.30425	0.37645702784042645	0.37853121897574776	0.38839052031481774
0.30475	0.3765530660297751	0.3786308544586236	0.38843380024492674
0.30525	0.37674570831649024	0.37882994576404316	0.3885202391869725
0.30575	0.377036041340933	0.3791281234345069	0.38864959425552426
0.30625	0.3774255933852776	0.37952477164251636	0.38882149887315726
0.30675	0.37791620851575464	0.380018883050254	0.38903546016054685
0.30725	0.3785098357183338	0.38060883399846085	0.38929085560670496
0.30775	0.37920824089418825	0.3812921663186058	0.3895869291533183
0.30825	0.3800126861490855	0.3820654820141162	0.38992278686891685
0.30875	0.38092360753200444	0.38292448969576093	0.3902973924349967
0.30925	0.3819403090451341	0.38386415073939556	0.39070956271702745
0.30975	0.38306067383913206	0.3848788363996783	0.39115796374708134
0.31025	0.3842808976018179	0.38596243602617114	0.3916411074986924
0.31075	0.3855952622010659	0.3871084078170644	0.3921573498834488
0.31125	0.3869959785352399	0.3883097963460544	0.3927048904341078
0.31175	0.3884731298468489	0.3895592459620221	0.39328177414920584
0.31225	0.39001474075032333	0.3908490283241583	0.3938858959860668
0.31275	0.3916069856862605	0.3921710899812496	0.3945150083325049
0.31325	0.3932345361042443	0.3935171186006009	0.39516673150297615
0.31375	0.3948810304443271	0.3948786241280691	0.39583857030446123
0.31425	0.3965296366622106	0.3962470313770922	0.3965279273925892
0.31475	0.39816366543083875	0.39761378131204744	0.3972321133225679
0.31525	0.3997671850670476	0.3989704387429421	0.3979485626177223
0.31575	0.4013255880785286	0.40030880415044	0.39867481210411926
0.31625	0.4028260644984467	0.4016210271051081	0.3994080685642497
0.31675	0.40425794809280857	0.4028997185225838	0.40014533394643037
0.31725	0.4056129156953099	0.40413805856680973	0.40088375031170215
0.31775	0.4068850346276825	0.4053298920086973	0.4016205723535452
0.31825	0.40807066567704764	0.40646978065458705	0.4023531051145477
0.31875	0.4091682498449556	0.40755297758863396	0.4030786836955367
0.31925	0.41017808237125075	0.4085753413550951	0.40379466892939486
0.31975	0.41110212161154347	0.40953396397371983	0.40449844384659955
0.32025	0.4119435864532102	0.41042759246153543	0.405187408615864
0.32075	0.41270648683269334	0.4112560224528443	0.4058589737875695
0.32125	0.413395332192173	0.4120197093683821	0.40651054797846725
0.32175	0.41401489076592746	0.41271971253811973	0.40713951527841397
0.32225	0.41456998870613215	0.4133576335140698	0.4077432050723193
0.32275	0.41506535252751325	0.4139355085359508	0.40831886884603896
0.32325	0.41550549220135063	0.4144556878972748	0.40886368340165896
0.32375	0.41589461945701245	0.41492071935174446	0.40937479044868685
0.32425	0.41623659561198106	0.4153332395054555	0.40984936489277785
0.32475	0.4165349027709474	0.4156958759112371	0.41028469218981867
0.32525	0.4167926323261228	0.41601116329069815	0.4106782364659296
0.32575	0.4170124855626965	0.41628147514260916	0.41102769114788945
0.32625	0.41719678212121714	0.41650896999844883	0.4113310129574088
0.32675	0.41734747288617813	0.41669555082408616	0.4115864432945354
0.32725	0.4174661546505092	0.4168428356336972	0.41179252002792344
0.32775	0.41755408460911636	0.41695213710426765	0.4119480814107975
0.32825	0.41761219329268257	0.41702444905205127	0.41205226397343164
0.32875	0.4176410949786259	0.417060437955188	0.4121044970833564
0.32925	0.417641094945319	0.41706043811460775	0.41210449720730075
0.32975	0.4176121931898606	0.4170244494898246	0.41205226436093195
0.33025	0.417554084430999	0.41695213771762757	0.41194808209647077
0.33075	0.41746615439530854	0.41684283630473523	0.411792521038557
0.33125	0.4173474725631742	0.4166955514715886	0.41158644463359123
0.33175	0.4171967817554439	0.41650897060827397	0.41133101461311866
0.33225	0.4170124851958144	0.4162814757681702	0.4110276930839095
0.33275	0.41679263201351413	0.41601116403348165	0.4106782385317808
0.33325	0.4165349025809474	0.41569587687856924	0.4102846940056714
0.33375	0.41623659563275667	0.41533324074853745	0.40984936594092247
0.33425	0.41589461979577413	0.41492072086709547	0.4093747905180819
0.33475	0.4155054929614311	0.41445568970759195	0.40886368306003024
0.33525	0.4150653538089703	0.41393551057917705	0.4083188692945083
0.33575	0.41456999065419786	0.41335763541058074	0.40774320724486696
0.33625	0.4140148935097382	0.41271971402297253	0.4071395190171847
0.33675	0.41339533558889213	0.41201971050943514	0.4065105522345994
0.33725	0.4127064905180143	0.4112560224433169	0.40585897765599344
0.33775	0.41194359109363715	0.410427593800958	0.4051874120315331
0.33825	0.4111021293827608	0.4095339752165098	0.40449844729189444
0.33875	0.41017808886322576	0.4085753359976173	0.40379467274001557
0.33925	0.40916825254719996	0.40755296405609875	0.40307868778589845
0.33975	0.40807066873760567	0.40646978322338534	0.40235310919831746
0.34025	0.4068850375660766	0.40532989333032	0.40162057628523473
0.34075	0.40561291637298413	0.40413805738884523	0.4008837547607005
0.34125	0.4042579457004394	0.40289971625971605	0.4001453387776118
0.34175	0.4028260590225444	0.4016210249825183	0.39940807503303416
0.34225	0.40132557972399896	0.400308802376453	0.398674805993249
0.34275	0.39976717422788816	0.39897043722570014	0.3979485683866866
0.34325	0.39816365274760707	0.39761378001035996	0.3972321261009659
0.34375	0.39652962300738487	0.396247030293213	0.39652792389268443
0.34425	0.39488101681867377	0.39487862325651946	0.3958385714475975
0.34475	0.39323452350458593	0.3935171179122651	0.3951667338882608
0.34525	0.39160697498994174	0.3921710894463746	0.3945150100234859
0.34575	0.3900147326404581	0.39084902798700905	0.3938858973768037
0.34625	0.3884731247761225	0.38955924605093173	0.39328177553743493
0.34675	0.38699597669449937	0.38830979729872606	0.3927048920591729
0.34725	0.3855952634550197	0.38710841002169283	0.3921573518586487
0.34775	0.38428090141385673	0.38596243923394785	0.39164110983031836
0.34825	0.38306067931113047	0.3848788392459405	0.3911579663489559
0.34875	0.3819403152310984	0.3838641512142605	0.39070956542145957
0.34925	0.38092361396247065	0.38292448688040587	0.39029739503545996
0.34975	0.38001269309038255	0.3820654777593244	0.389922789180786
0.35025	0.37920824880143894	0.3812921645307082	0.38958693106269726
0.35075	0.3785098441536803	0.38060883718068006	0.38929085708663025
0.35125	0.37791621604377545	0.3800188895413418	0.389035461253362
0.35175	0.37742559871013465	0.3795247772080322	0.3888214996545506
0.35225	0.3770360447973561	0.3791281255920943	0.388649594800243
0.35275	0.37674571092845555	0.3788299454871801	0.3885202395490606
0.35325	0.3765530678012094	0.3786308538062734	0.3884338004542377
0.35375	0.3764570284550972	0.37853121876291396	0.3883905203836151
0.35425	0.3764570278404261	0.3785312189757472	0.38839052031481724
0.35475	0.376553066029775	0.378630854458623	0.38843380024492635
0.35525	0.37674570831649035	0.37882994576404266	0.38852023918697204
0.35575	0.37703604134093355	0.3791281234345064	0.3886495942555236
0.35625	0.37742559338527804	0.3795247716425158	0.38882149887315653
0.35675	0.37791620851575536	0.380018883050254	0.38903546016054663
0.35725	0.37850983571833446	0.3806088339984607	0.38929085560670446
0.35775	0.37920824089418886	0.3812921663186056	0.38958692915331755
0.35825	0.38001268614908584	0.38206548201411583	0.38992278686891607
0.35875	0.38092360753200455	0.3829244896957603	0.3902973924349959
0.35925	0.3819403090451343	0.3838641507393951	0.39070956271702634
0.35975	0.3830606738391323	0.3848788363996775	0.3911579637470802
0.36025	0.38428089760181783	0.38596243602617014	0.39164110749869124
0.36075	0.38559526220106594	0.3871084078170637	0.3921573498834478
0.36125	0.3869959785352399	0.3883097963460538	0.39270489043410717
0.36175	0.3884731298468495	0.3895592459620217	0.39328177414920507
0.36225	0.3900147407503239	0.39084902832415774	0.39388589598606605
0.36275	0.39160698568626073	0.39217108998124917	0.3945150083325042
0.36325	0.39323453610424447	0.3935171186006005	0.39516673150297565
0.36375	0.39488103044432726	0.3948786241280689	0.395838570304461
0.36425	0.3965296366622108	0.39624703137709183	0.3965279273925889
0.36475	0.398163665430839	0.3976137813120469	0.3972321133225677
0.36525	0.3997671850670476	0.3989704387429415	0.39794856261772205
0.36575	0.40132558807852864	0.400308804150439	0.39867481210411865
0.36625	0.40282606449844643	0.4016210271051075	0.39940806856424943
0.36675	0.40425794809280835	0.40289971852258327	0.4001453339464301
0.36725	0.40561291569530933	0.4041380585668092	0.40088375031170137
0.36775	0.4068850346276825	0.40532989200869707	0.40162057235354437
0.36825	0.4080706656770474	0.40646978065458655	0.4023531051145467
0.36875	0.40916824984495587	0.4075529775886331	0.4030786836955358
0.36925	0.41017808237125086	0.4085753413550941	0.4037946689293939
0.36975	0.4111021216115434	0.40953396397371894	0.4044984438465986
0.37025	0.41194358645320966	0.4104275924615349	0.40518740861586294
0.37075	0.4127064868326929	0.41125602245284343	0.40585897378756847
0.37125	0.413395332192172	0.4120197093683816	0.406510547978466
0.37175	0.4140148907659267	0.4127197125381189	0.4071395152784127
0.37225	0.41456998870613143	0.4133576335140686	0.40774320507231837
0.37275	0.41506535252751325	0.4139355085359496	0.40831886884603835
0.37325	0.41550549220135075	0.41445568789727366	0.4088636834016586
0.37375	0.41589461945701267	0.41492071935174313	0.40937479044868663
0.37425	0.4162365956119815	0.415333239505454	0.4098493648927771
0.37475	0.4165349027709476	0.4156958759112354	0.4102846921898181
0.37525	0.41679263232612307	0.41601116329069626	0.41067823646592977
0.37575	0.41701248556269704	0.4162814751426075	0.41102769114788973
0.37625	0.4171967821212175	0.4165089699984473	0.41133101295740915
0.37675	0.4173474728861788	0.4166955508240846	0.4115864432945361
0.37725	0.41746615465050935	0.4168428356336955	0.41179252002792394
0.37775	0.4175540846091168	0.4169521371042661	0.4119480814107979
0.37825	0.41761219329268284	0.41702444905205	0.41205226397343186
0.37875	0.417641094978626	0.41706043795518677	0.4121044970833567
0.37925	0.4176410949453191	0.4170604381146064	0.4121044972073011
0.37975	0.4176121931898611	0.41702444948982337	0.4120522643609324
0.38025	0.4175540844309994	0.4169521377176266	0.41194808209647116
0.38075	0.4174661543953088	0.41684283630473457	0.41179252103855724
0.38125	0.41734747256317417	0.41669555147158843	0.41158644463359134
0.38175	0.41719678175544395	0.416508970608274	0.4113310146131185
0.38225	0.4170124851958145	0.41628147576817	0.4110276930839091
0.38275	0.4167926320135139	0.41601116403348165	0.4106782385317805
0.38325	0.41653490258094733	0.415695876878569	0.4102846940056711
0.38375	0.4162365956327568	0.4153332407485373	0.4098493659409223
0.38425	0.41589461979577436	0.41492072086709514	0.4093747905180817
0.38475	0.41550549296143086	0.41445568970759156	0.4088636830600303
0.38525	0.41506535380897064	0.41393551057917655	0.40831886929450845
0.38575	0.4145699906541983	0.4133576354105803	0.40774320724486735
0.38625	0.41401489350973825	0.41271971402297253	0.40713951901718487
0.38675	0.41339533558889213	0.4120197105094348	0.4065105522345994
0.38725	0.412706490518014	0.4112560224433166	0.40585897765599355
0.38775	0.41194359109363693	0.4104275938009577	0.40518741203153347
0.38825	0.4111021293827606	0.4095339752165092	0.4044984472918946
0.38875	0.4101780888632254	0.4085753359976169	0.4037946727400156
0.38925	0.4091682525471998	0.4075529640560983	0.40307868778589806
0.38975	0.40807066873760567	0.4064697832233847	0.40235310919831735
0.39025	0.4068850375660766	0.4053298933303198	0.40162057628523445
0.39075	0.40561291637298397	0.404138057388845	0.4008837547607001
0.39125	0.4042579457004395	0.40289971625971593	0.40014533877761144
0.39175	0.4028260590225445	0.4016210249825181	0.3994080750330333
0.39225	0.4013255797239986	0.4003088023764526	0.3986748059932484
0.39275	0.39976717422788755	0.3989704372257001	0.39794856838668635
0.39325	0.39816365274760623	0.3976137800103596	0.39723212610096575
0.39375	0.39652962300738415	0.3962470302932124	0.39652792389268415
0.39425	0.3948810168186735	0.39487862325651935	0.3958385714475972
0.39475	0.39323452350458576	0.39351711791226496	0.3951667338882606
0.39525	0.3916069749899416	0.39217108944637447	0.39451501002348555
0.39575	0.39001473264045816	0.390849027987009	0.39388589737680313
0.39625	0.38847312477612267	0.389559246050932	0.3932817755374346
0.39675	0.38699597669450003	0.38830979729872656	0.3927048920591729
0.39725	0.38559526345502027	0.3871084100216931	0.39215735185864875
0.39775	0.3842809014138573	0.38596243923394796	0.39164110983031836
0.39825	0.3830606793111307	0.38487883924594063	0.39115796634895605
0.39875	0.38194031523109856	0.38386415121426076	0.39070956542145957
0.39925	0.38092361396247093	0.3829244868804061	0.39029739503545985
0.39975	0.38001269309038305	0.38206547775932465	0.3899227891807864
0.40025	0.3792082488014392	0.3812921645307084	0.3895869310626976
0.40075	0.3785098441536805	0.38060883718068017	0.38929085708663036
0.40125	0.37791621604377584	0.3800188895413418	0.389035461253362
0.40175	0.3774255987101349	0.3795247772080321	0.38882149965455104
0.40225	0.37703604479735614	0.3791281255920946	0.3886495948002432
0.40275	0.376745710928456	0.3788299454871803	0.38852023954906084
0.40325	0.37655306780120984	0.3786308538062735	0.38843380045423775
0.40375	0.37645702845509754	0.37853121876291396	0.3883905203836148
0.40425	0.37645702784042656	0.37853121897574715	0.3883905203148172
0.40475	0.3765530660297755	0.37863085445862277	0.38843380024492596
0.40525	0.37674570831649073	0.3788299457640426	0.3885202391869719
0.40575	0.37703604134093355	0.3791281234345065	0.3886495942555235
0.40625	0.377425593385278	0.3795247716425159	0.38882149887315653
0.40675	0.3779162085157554	0.3800188830502536	0.38903546016054635
0.40725	0.3785098357183342	0.3806088339984603	0.3892908556067044
0.40775	0.3792082408941884	0.3812921663186056	0.38958692915331755
0.40825	0.3800126861490855	0.382065482014116	0.38992278686891607
0.40875	0.3809236075320041	0.3829244896957607	0.39029739243499606
0.40925	0.38194030904513376	0.3838641507393954	0.39070956271702634
0.40975	0.383060673839132	0.3848788363996778	0.39115796374708006
0.41025	0.3842808976018179	0.3859624360261706	0.3916411074986913
0.41075	0.3855952622010664	0.3871084078170642	0.3921573498834481
0.41125	0.3869959785352402	0.3883097963460543	0.39270489043410683
0.41175	0.38847312984685006	0.38955924596202224	0.393281774149205
0.41225	0.3900147407503243	0.39084902832415797	0.3938858959860663
0.41275	0.3916069856862614	0.39217108998124933	0.3945150083325044
0.41325	0.3932345361042451	0.3935171186006003	0.395166731502976
0.41375	0.39488103044432793	0.39487862412806873	0.3958385703044615
0.41425	0.39652963666221136	0.3962470313770917	0.3965279273925894
0.41475	0.39816366543083936	0.39761378131204694	0.39723211332256797
0.41525	0.399767185067048	0.3989704387429413	0.3979485626177226
0.41575	0.4013255880785292	0.4003088041504389	0.39867481210411915
0.41625	0.40282606449844716	0.4016210271051074	0.39940806856425004
0.41675	0.4042579480928089	0.40289971852258327	0.4001453339464304
0.41725	0.4056129156953099	0.4041380585668091	0.40088375031170165
0.41775	0.40688503462768266	0.40532989200869673	0.4016205723535446
0.41825	0.4080706656770472	0.4064697806545867	0.40235310511454714
0.41875	0.40916824984495537	0.4075529775886334	0.4030786836955364
0.41925	0.4101780823712503	0.4085753413550944	0.4037946689293945
0.41975	0.4111021216115433	0.40953396397371944	0.40449844384659894
0.42025	0.4119435864532097	0.41042759246153565	0.4051874086158635
0.42075	0.41270648683269323	0.41125602245284426	0.40585897378756897
0.42125	0.4133953321921725	0.4120197093683823	0.406510547978467
0.42175	0.4140148907659272	0.4127197125381197	0.40713951527841363
0.42225	0.41456998870613215	0.4133576335140694	0.40774320507231876
0.42275	0.4150653525275136	0.41393550853595046	0.40831886884603863
0.42325	0.41550549220135113	0.41445568789727444	0.40886368340165863
0.42375	0.41589461945701334	0.41492071935174407	0.4093747904486866
0.42425	0.416236595611982	0.4153332395054551	0.409849364892777
0.42475	0.41653490277094823	0.41569587591123636	0.410284692189818
0.42525	0.4167926323261236	0.4160111632906971	0.41067823646592955
0.42575	0.41701248556269743	0.41628147514260844	0.4110276911478893
0.42625	0.417196782121218	0.4165089699984479	0.4113310129574085
0.42675	0.41734747288617896	0.4166955508240851	0.41158644329453503
0.42725	0.4174661546505095	0.41684283563369623	0.4117925200279231
0.42775	0.417554084609117	0.4169521371042666	0.4119480814107973
0.42825	0.4176121932926829	0.41702444905205033	0.4120522639734312
0.42875	0.4176410949786263	0.41706043795518705	0.4121044970833562
0.42925	0.4176410949453192	0.4170604381146068	0.4121044972073003
0.42975	0.417612193189861	0.4170244494898239	0.41205226436093156
0.43025	0.41755408443099956	0.4169521377176269	0.4119480820964706
0.43075	0.41746615439530926	0.41684283630473457	0.41179252103855646
0.43125	0.41734747256317467	0.41669555147158815	0.41158644463359045
0.43175	0.4171967817554446	0.41650897060827347	0.4113310146131179
0.43225	0.41701248519581496	0.4162814757681696	0.41102769308390885
0.43275	0.4167926320135145	0.41601116403348126	0.41067823853177987
0.43325	0.41653490258094744	0.41569587687856846	0.4102846940056706
0.43375	0.41623659563275706	0.4153332407485364	0.40984936594092186
0.43425	0.4158946197957748	0.41492072086709475	0.40937479051808146
0.43475	0.4155054929614316	0.4144556897075913	0.40886368306002985
0.43525	0.4150653538089708	0.41393551057917616	0.40831886929450784
0.43575	0.4145699906541984	0.41335763541057974	0.407743207244867
0.43625	0.41401489350973847	0.4127197140229718	0.40713951901718487
0.43675	0.41339533558889235	0.4120197105094343	0.4065105522345994
0.43725	0.41270649051801467	0.41125602244331616	0.4058589776559936
0.43775	0.4119435910936373	0.41042759380095734	0.40518741203153336
0.43825	0.41110212938276086	0.40953397521650886	0.4044984472918944
0.43875	0.4101780888632253	0.40857533599761636	0.4037946727400153
0.43925	0.4091682525471998	0.40755296405609753	0.4030786877858979
0.43975	0.40807066873760545	0.4064697832233839	0.40235310919831707
0.44025	0.4068850375660764	0.4053298933303188	0.4016205762852347
0.44075	0.4056129163729842	0.404138057388844	0.4008837547607002
0.44125	0.4042579457004398	0.4028997162597148	0.400145338777612
0.44175	0.402826059022545	0.40162102498251695	0.39940807503303405
0.44225	0.4013255797239994	0.4003088023764515	0.3986748059932487
0.44275	0.39976717422788877	0.39897043722569875	0.39794856838668635
0.44325	0.3981636527476076	0.3976137800103586	0.3972321261009659
0.44375	0.3965296230073858	0.39624703029321157	0.39652792389268415
0.44425	0.39488101681867516	0.3948786232565186	0.39583857144759743
0.44475	0.39323452350458704	0.3935171179122643	0.39516673388826096
0.44525	0.3916069749899427	0.39217108944637374	0.39451501002348627
0.44575	0.39001473264045916	0.390849027987008	0.393885897376804
0.44625	0.3884731247761235	0.3895592460509309	0.3932817755374348
0.44675	0.3869959766945007	0.3883097972987253	0.3927048920591729
0.44725	0.38559526345502093	0.3871084100216922	0.39215735185864886
0.44775	0.3842809014138577	0.38596243923394724	0.3916411098303184
0.44825	0.3830606793111316	0.38487883924593996	0.391157966348956
0.44875	0.3819403152310996	0.3838641512142601	0.3907095654214597
0.44925	0.3809236139624718	0.38292448688040553	0.3902973950354599
0.44975	0.38001269309038355	0.38206547775932415	0.3899227891807862
0.45025	0.37920824880143966	0.3812921645307079	0.3895869310626975
0.45075	0.37850984415368094	0.38060883718067956	0.38929085708663014
0.45125	0.3779162160437762	0.380018889541341	0.38903546125336186
0.45175	0.3774255987101353	0.37952477720803135	0.3888214996545507
0.45225	0.37703604479735675	0.3791281255920937	0.3886495948002431
0.45275	0.37674571092845643	0.37882994548717974	0.38852023954906084
0.45325	0.37655306780121023	0.37863085380627304	0.38843380045423814
0.45375	0.376457028455098	0.37853121876291373	0.3883905203836152
0.45425	0.3764570278404269	0.37853121897574704	0.38839052031481724
0.45475	0.3765530660297757	0.3786308544586229	0.38843380024492646
0.45525	0.37674570831649096	0.3788299457640425	0.3885202391869722
0.45575	0.37703604134093377	0.37912812343450636	0.38864959425552326
0.45625	0.377425593385278	0.3795247716425156	0.3888214988731565
0.45675	0.37791620851575525	0.38001888305025344	0.38903546016054635
0.45725	0.3785098357183343	0.3806088339984601	0.3892908556067042
0.45775	0.37920824089418864	0.3812921663186051	0.38958692915331716
0.45825	0.38001268614908545	0.38206548201411566	0.3899227868689155
0.45875	0.3809236075320042	0.3829244896957607	0.3902973924349957
0.45925	0.3819403090451339	0.38386415073939556	0.39070956271702634
0.45975	0.38306067383913217	0.3848788363996782	0.39115796374708
0.46025	0.3842808976018177	0.38596243602617053	0.39164110749869124
0.46075	0.38559526220106594	0.387108407817064	0.3921573498834478
0.46125	0.38699597853523987	0.3883097963460538	0.39270489043410683
0.46175	0.38847312984684923	0.38955924596202174	0.393281774149205
0.46225	0.3900147407503237	0.3908490283241578	0.39388589598606605
0.46275	0.39160698568626096	0.39217108998124894	0.3945150083325046
0.46325	0.39323453610424464	0.3935171186006002	0.39516673150297577
0.46375	0.3948810304443275	0.39487862412806873	0.39583857030446085
0.46425	0.39652963666221097	0.39624703137709194	0.3965279273925888
0.46475	0.39816366543083925	0.3976137813120471	0.39723211332256764
0.46525	0.39976718506704795	0.39897043874294175	0.3979485626177221
0.46575	0.40132558807852864	0.4003088041504394	0.3986748121041192
0.46625	0.40282606449844655	0.40162102710510755	0.39940806856425015
0.46675	0.40425794809280874	0.4028997185225837	0.4001453339464307
0.46725	0.40561291569531005	0.4041380585668098	0.400883750311702
0.46775	0.4068850346276828	0.4053298920086972	0.40162057235354504
0.46825	0.40807066567704775	0.40646978065458717	0.4023531051145474
0.46875	0.4091682498449556	0.4075529775886337	0.4030786836955361
0.46925	0.41017808237125053	0.4085753413550947	0.40379466892939425
0.46975	0.4111021216115434	0.4095339639737197	0.40449844384659905
0.47025	0.41194358645320994	0.41042759246153543	0.40518740861586383
0.47075	0.4127064868326931	0.4112560224528442	0.40585897378756863
0.47125	0.4133953321921721	0.4120197093683823	0.4065105479784665
0.47175	0.414014890765927	0.41271971253811995	0.40713951527841324
0.47225	0.4145699887061317	0.4133576335140699	0.40774320507231865
0.47275	0.41506535252751325	0.4139355085359508	0.4083188688460386
0.47325	0.4155054922013507	0.4144556878972749	0.40886368340165863
0.47375	0.41589461945701284	0.4149207193517443	0.4093747904486867
0.47425	0.4162365956119818	0.4153332395054552	0.4098493648927773
0.47475	0.41653490277094796	0.4156958759112368	0.41028469218981795
0.47525	0.4167926323261232	0.41601116329069787	0.4106782364659294
0.47575	0.41701248556269693	0.41628147514260905	0.4110276911478892
0.47625	0.41719678212121775	0.4165089699984486	0.4113310129574084
0.47675	0.41734747288617896	0.416695550824086	0.4115864432945353
0.47725	0.4174661546505095	0.4168428356336966	0.4117925200279233
0.47775	0.41755408460911675	0.4169521371042671	0.41194808141079753
0.47825	0.41761219329268295	0.4170244490520508	0.41205226397343137
0.47875	0.4176410949786264	0.41706043795518766	0.41210449708335634
0.47925	0.41764109494531926	0.4170604381146074	0.4121044972073007
0.47975	0.41761219318986087	0.41702444948982437	0.41205226436093223
0.48025	0.4175540844309996	0.4169521377176273	0.41194808209647127
0.48075	0.417466154395309	0.41684283630473545	0.41179252103855696
0.48125	0.41734747256317417	0.4166955514715894	0.4115864446335912
0.48175	0.41719678175544406	0.41650897060827474	0.41133101461311844
0.48225	0.4170124851958145	0.41628147576817087	0.4110276930839093
0.48275	0.4167926320135139	0.41601116403348215	0.41067823853178037
0.48325	0.4165349025809474	0.4156958768785698	0.4102846940056713
0.48375	0.41623659563275706	0.41533324074853806	0.40984936594092225
0.48425	0.415894619795775	0.41492072086709586	0.40937479051808157
0.48475	0.4155054929614314	0.4144556897075923	0.40886368306003
0.48525	0.41506535380897047	0.41393551057917727	0.40831886929450795
0.48575	0.4145699906541982	0.4133576354105809	0.40774320724486707
0.48625	0.41401489350973825	0.41271971402297297	0.4071395190171847
0.48675	0.41339533558889213	0.4120197105094355	0.4065105522345995
0.48725	0.41270649051801417	0.4112560224433172	0.40585897765599366
0.48775	0.41194359109363693	0.41042759380095833	0.40518741203153347
0.48825	0.4111021293827607	0.4095339752165099	0.40449844729189444
0.48875	0.4101780888632254	0.4085753359976176	0.4037946727400157
0.48925	0.40916825254719963	0.4075529640560989	0.4030786877858982
0.48975	0.40807066873760556	0.40646978322338523	0.40235310919831757
0.49025	0.40688503756607663	0.4053298933303202	0.4016205762852347
0.49075	0.4056129163729843	0.4041380573888455	0.4008837547607004
0.49125	0.40425794570044005	0.40289971625971654	0.40014533877761166
0.49175	0.4028260590225449	0.4016210249825189	0.39940807503303355
0.49225	0.4013255797239992	0.4003088023764532	0.39867480599324867
0.49275	0.3997671742278881	0.3989704372257005	0.39794856838668613
0.49325	0.39816365274760673	0.3976137800103603	0.3972321261009655
0.49375	0.39652962300738487	0.3962470302932133	0.39652792389268404
0.49425	0.39488101681867394	0.39487862325652023	0.39583857144759715
0.49475	0.39323452350458565	0.3935171179122658	0.39516673388826046
0.49525	0.3916069749899415	0.39217108944637535	0.3945150100234854
0.49575	0.390014732640458	0.39084902798700966	0.3938858973768032
0.49625	0.38847312477612245	0.3895592460509326	0.39328177553743454
0.49675	0.38699597669449937	0.38830979729872717	0.3927048920591728
0.49725	0.3855952634550197	0.3871084100216936	0.3921573518586487
0.49775	0.384280901413857	0.3859624392339488	0.3916411098303183
0.49825	0.383060679311131	0.38487883924594096	0.39115796634895583
0.49875	0.3819403152310991	0.3838641512142607	0.39070956542145957
0.49925	0.38092361396247143	0.3829244868804064	0.3902973950354598
0.49975	0.3800126930903834	0.38206547775932487	0.38992278918078616
0.50025	0.3792082488014394	0.3812921645307084	0.38958693106269743
0.50075	0.37850984415368066	0.38060883718068034	0.3892908570866303
0.50125	0.37791621604377607	0.3800188895413419	0.3890354612533623
0.50175	0.3774255987101352	0.3795247772080323	0.3888214996545509
0.50225	0.3770360447973563	0.37912812559209436	0.3886495948002433
0.50275	0.37674571092845605	0.37882994548718024	0.38852023954906134
0.50325	0.37655306780120984	0.37863085380627354	0.3884338004542382
0.50375	0.3764570284550976	0.37853121876291396	0.3883905203836152
0.50425	0.37645702784042673	0.3785312189757472	0.3883905203148176
0.50475	0.3765530660297756	0.378630854458623	0.3884338002449266
0.50525	0.376745708316491	0.37882994576404266	0.38852023918697254
0.50575	0.37703604134093394	0.3791281234345065	0.388649594255524
0.50625	0.3774255933852782	0.37952477164251597	0.38882149887315715
0.50675	0.3779162085157554	0.38001888305025366	0.38903546016054663
0.50725	0.3785098357183344	0.3806088339984603	0.3892908556067046
0.50775	0.37920824089418875	0.38129216631860513	0.3895869291533174
0.50825	0.38001268614908595	0.3820654820141154	0.3899227868689156
0.50875	0.38092360753200477	0.3829244896957602	0.39029739243499545
0.50925	0.3819403090451343	0.3838641507393949	0.3907095627170262
0.50975	0.38306067383913206	0.38487883639967757	0.3911579637470799
0.51025	0.384280897601818	0.3859624360261703	0.39164110749869113
0.51075	0.385595262201066	0.38710840781706335	0.3921573498834477
0.51125	0.3869959785352399	0.38830979634605306	0.39270489043410706
0.51175	0.3884731298468496	0.38955924596202096	0.39328177414920495
0.51225	0.39001474075032416	0.3908490283241572	0.3938858959860657
0.51275	0.3916069856862612	0.39217108998124856	0.3945150083325042
0.51325	0.39323453610424475	0.39351711860059985	0.39516673150297577
0.51375	0.3948810304443278	0.39487862412806823	0.39583857030446085
0.51425	0.3965296366622115	0.3962470313770912	0.39652792739258863
0.51475	0.39816366543083986	0.39761378131204667	0.39723211332256736
0.51525	0.3997671850670486	0.3989704387429413	0.3979485626177217
0.51575	0.4013255880785296	0.400308804150439	0.3986748121041185
0.51625	0.4028260644984474	0.40162102710510733	0.3994080685642492
0.51675	0.40425794809280946	0.4028997185225832	0.40014533394643
0.51725	0.4056129156953104	0.40413805856680923	0.4008837503117014
0.51775	0.4068850346276834	0.40532989200869707	0.40162057235354465
0.51825	0.40807066567704836	0.406469780654587	0.4023531051145471
0.51875	0.4091682498449566	0.4075529775886337	0.40307868369553607
0.51925	0.4101780823712516	0.40857534135509493	0.40379466892939436
0.51975	0.41110212161154447	0.40953396397371983	0.40449844384659894
0.52025	0.41194358645321083	0.41042759246153554	0.40518740861586366
0.52075	0.4127064868326942	0.4112560224528445	0.405858973787569
0.52125	0.4133953321921736	0.41201970936838256	0.4065105479784667
0.52175	0.41401489076592835	0.4127197125381197	0.4071395152784137
0.52225	0.4145699887061332	0.4133576335140695	0.4077432050723189
0.52275	0.41506535252751475	0.41393550853595057	0.4083188688460388
0.52325	0.4155054922013521	0.4144556878972746	0.40886368340165863
0.52375	0.41589461945701406	0.41492071935174446	0.40937479044868663
0.52425	0.4162365956119828	0.41533323950545514	0.4098493648927774
0.52475	0.4165349027709492	0.41569587591123663	0.4102846921898184
0.52525	0.41679263232612446	0.41601116329069776	0.41067823646592966
0.52575	0.4170124855626985	0.4162814751426089	0.41102769114788956
0.52625	0.4171967821212189	0.4165089699984488	0.4113310129574086
0.52675	0.41734747288618007	0.41669555082408605	0.41158644329453525
0.52725	0.41746615465051085	0.41684283563369684	0.41179252002792327
0.52775	0.417554084609118	0.4169521371042672	0.4119480814107974
0.52825	0.4176121932926839	0.41702444905205055	0.4120522639734314
0.52875	0.41764109497862717	0.4170604379551875	0.41210449708335645
0.52925	0.4176410949453198	0.4170604381146075	0.41210449720730086
0.52975	0.41761219318986165	0.4170244494898247	0.41205226436093223
0.53025	0.4175540844309999	0.4169521377176274	0.4119480820964709
0.53075	0.41746615439530954	0.41684283630473545	0.4117925210385566
0.53125	0.41734747256317495	0.4166955514715889	0.41158644463359084
0.53175	0.4171967817554445	0.41650897060827424	0.4113310146131184
0.53225	0.41701248519581496	0.4162814757681704	0.41102769308390924
0.53275	0.41679263201351435	0.41601116403348176	0.41067823853178026
0.53325	0.41653490258094744	0.4156958768785692	0.4102846940056712
0.53375	0.4162365956327567	0.4153332407485371	0.4098493659409225
0.53425	0.41589461979577413	0.4149207208670949	0.4093747905180818
0.53475	0.41550549296143136	0.4144556897075916	0.4088636830600302
0.53525	0.41506535380897075	0.4139355105791765	0.4083188692945081
0.53575	0.4145699906541986	0.41335763541057985	0.40774320724486696
0.53625	0.4140148935097388	0.4127197140229721	0.40713951901718437
0.53675	0.4133953355888929	0.4120197105094349	0.4065105522345992
0.53725	0.41270649051801495	0.41125602244331655	0.4058589776559934
0.53775	0.41194359109363776	0.4104275938009576	0.40518741203153286
0.53825	0.4111021293827614	0.40953397521650947	0.40449844729189405
0.53875	0.41017808886322615	0.40857533599761703	0.40379467274001485
0.53925	0.4091682525472008	0.4075529640560985	0.4030786877858976
0.53975	0.4080706687376063	0.4064697832233849	0.40235310919831696
0.54025	0.4068850375660776	0.4053298933303198	0.4016205762852343
0.54075	0.4056129163729853	0.40413805738884506	0.40088375476070015
0.54125	0.4042579457004409	0.40289971625971593	0.40014533877761144
0.54175	0.4028260590225458	0.4016210249825181	0.39940807503303327
0.54225	0.40132557972399996	0.4003088023764525	0.3986748059932482
0.54275	0.3997671742278891	0.39897043722569986	0.397948568386686
0.54325	0.3981636527476077	0.3976137800103598	0.39723212610096564
0.54375	0.39652962300738565	0.39624703029321307	0.3965279238926841
0.54425	0.39488101681867466	0.3948786232565197	0.39583857144759726
0.54475	0.3932345235045865	0.39351711791226524	0.3951667338882604
0.54525	0.39160697498994224	0.3921710894463747	0.3945150100234855
0.54575	0.3900147326404586	0.3908490279870092	0.39388589737680324
0.54625	0.38847312477612284	0.3895592460509323	0.39328177553743443
0.54675	0.38699597669450014	0.3883097972987268	0.39270489205917264
0.54725	0.38559526345502065	0.3871084100216933	0.39215735185864853
0.54775	0.38428090141385784	0.3859624392339481	0.39164110983031797
0.54825	0.38306067931113186	0.3848788392459406	0.3911579663489558
0.54875	0.38194031523109995	0.38386415121426054	0.3907095654214595
0.54925	0.3809236139624722	0.3829244868804054	0.39029739503545996
0.54975	0.3800126930903841	0.3820654777593239	0.3899227891807865
0.55025	0.3792082488014403	0.3812921645307077	0.3895869310626977
0.55075	0.37850984415368155	0.3806088371806795	0.3892908570866305
0.55125	0.3779162160437769	0.3800188895413411	0.38903546125336225
0.55175	0.3774255987101359	0.37952477720803157	0.38882149965455104
0.55225	0.37703604479735703	0.37912812559209375	0.3886495948002431
0.55275	0.37674571092845666	0.37882994548717946	0.3885202395490613
0.55325	0.3765530678012103	0.37863085380627276	0.3884338004542386
0.55375	0.37645702845509765	0.3785312187629133	0.38839052038361543
0.55425	0.37645702784042695	0.37853121897574643	0.38839052031481774
0.55475	0.3765530660297758	0.3786308544586222	0.3884338002449266
0.55525	0.37674570831649096	0.37882994576404166	0.3885202391869725
0.55575	0.3770360413409335	0.3791281234345058	0.3886495942555239
0.55625	0.377425593385278	0.37952477164251514	0.3888214988731569
0.55675	0.37791620851575525	0.38001888305025305	0.3890354601605468
0.55725	0.37850983571833424	0.38060883399845963	0.38929085560670473
0.55775	0.3792082408941884	0.3812921663186049	0.3895869291533179
0.55825	0.3800126861490854	0.3820654820141154	0.3899227868689164
0.55875	0.38092360753200416	0.38292448969576015	0.39029739243499645
0.55925	0.38194030904513404	0.3838641507393949	0.390709562717027
0.55975	0.38306067383913184	0.38487883639967757	0.39115796374708084
0.56025	0.3842808976018179	0.3859624360261701	0.39164110749869196
0.56075	0.38559526220106594	0.3871084078170633	0.3921573498834485
0.56125	0.3869959785352401	0.3883097963460533	0.3927048904341078
0.56175	0.3884731298468494	0.38955924596202113	0.393281774149206
0.56225	0.3900147407503237	0.39084902832415724	0.3938858959860668
0.56275	0.3916069856862606	0.3921710899812485	0.39451500833250525
0.56325	0.393234536104244	0.39351711860059985	0.39516673150297654
0.56375	0.39488103044432693	0.39487862412806846	0.3958385703044618
0.56425	0.39652963666221047	0.39624703137709155	0.39652792739258974
0.56475	0.3981636654308385	0.39761378131204694	0.39723211332256825
0.56525	0.39976718506704695	0.3989704387429416	0.39794856261772266
0.56575	0.40132558807852803	0.40030880415043907	0.39867481210411954
0.56625	0.4028260644984458	0.4016210271051075	0.3994080685642504
0.56675	0.404257948092808	0.4028997185225832	0.4001453339464313
0.56725	0.405612915695309	0.4041380585668094	0.400883750311703
0.56775	0.40688503462768144	0.4053298920086971	0.4016205723535461
0.56825	0.40807066567704664	0.40646978065458683	0.40235310511454825
0.56875	0.409168249844955	0.4075529775886334	0.4030786836955371
0.56925	0.41017808237124986	0.4085753413550945	0.40379466892939536
0.56975	0.41110212161154247	0.4095339639737195	0.4044984438466003
0.57025	0.41194358645320883	0.4104275924615356	0.405187408615865
0.57075	0.4127064868326922	0.4112560224528445	0.4058589737875705
0.57125	0.41339533219217184	0.41201970936838284	0.40651054797846803
0.57175	0.41401489076592657	0.4127197125381204	0.40713951527841485
0.57225	0.41456998870613104	0.41335763351407034	0.4077432050723203
0.57275	0.4150653525275125	0.41393550853595124	0.40831886884604024
0.57325	0.41550549220134986	0.4144556878972752	0.40886368340165996
0.57375	0.4158946194570117	0.41492071935174485	0.40937479044868796
0.57425	0.4162365956119806	0.4153332395054557	0.4098493648927787
0.57475	0.416534902770947	0.4156958759112372	0.4102846921898196
0.57525	0.41679263232612235	0.41601116329069815	0.4106782364659309
0.57575	0.4170124855626963	0.41628147514260905	0.4110276911478908
0.57625	0.41719678212121675	0.41650896999844816	0.41133101295741004
0.57675	0.4173474728861779	0.41669555082408527	0.4115864432945365
0.57725	0.41746615465050857	0.4168428356336962	0.41179252002792427
0.57775	0.41755408460911553	0.4169521371042666	0.4119480814107981
0.57825	0.41761219329268173	0.4170244490520503	0.41205226397343175
0.57875	0.4176410949786253	0.4170604379551871	0.4121044970833568
0.57925	0.4176410949453182	0.417060438114607	0.4121044972073013
0.57975	0.41761219318986004	0.41702444948982403	0.4120522643609329
0.58025	0.4175540844309984	0.41695213771762696	0.41194808209647177
0.58075	0.41746615439530793	0.41684283630473506	0.41179252103855774
0.58125	0.4173474725631731	0.41669555147158927	0.4115864446335918
0.58175	0.41719678175544306	0.41650897060827446	0.41133101461311916
0.58225	0.41701248519581346	0.41628147576817054	0.41102769308391013
0.58275	0.4167926320135128	0.41601116403348204	0.4106782385317816
0.58325	0.4165349025809459	0.4156958768785696	0.4102846940056721
0.58375	0.4162365956327552	0.41533324074853784	0.4098493659409235
0.58425	0.4158946197957729	0.41492072086709586	0.40937479051808295
0.58475	0.4155054929614293	0.41445568970759233	0.40886368306003135
0.58525	0.41506535380896875	0.41393551057917694	0.4083188692945094
0.58575	0.41456999065419675	0.41335763541058024	0.40774320724486846
0.58625	0.4140148935097371	0.4127197140229725	0.40713951901718587
0.58675	0.4133953355888911	0.41201971050943537	0.4065105522346005
0.58725	0.41270649051801367	0.4112560224433168	0.4058589776559947
0.58775	0.4119435910936368	0.4104275938009579	0.40518741203153447
0.58825	0.4111021293827604	0.40953397521650947	0.4044984472918958
0.58875	0.41017808886322527	0.40857533599761703	0.4037946727400172
0.58925	0.4091682525471994	0.4075529640560983	0.4030786877858994
0.58975	0.4080706687376051	0.4064697832233848	0.40235310919831857
0.59025	0.40688503756607663	0.4053298933303198	0.4016205762852358
0.59075	0.4056129163729843	0.40413805738884473	0.400883754760702
0.59125	0.4042579457004393	0.40289971625971566	0.4001453387776131
0.59175	0.402826059022544	0.40162102498251795	0.39940807503303505
0.59225	0.4013255797239982	0.40030880237645255	0.39867480599325006
0.59275	0.3997671742278873	0.3989704372257001	0.3979485683866876
0.59325	0.3981636527476059	0.3976137800103598	0.39723212610096686
0.59375	0.39652962300738387	0.39624703029321257	0.3965279238926851
0.59425	0.39488101681867294	0.3948786232565193	0.3958385714475982
0.59475	0.3932345235045848	0.39351711791226496	0.39516673388826196
0.59525	0.3916069749899407	0.39217108944637435	0.3945150100234866
0.59575	0.39001473264045694	0.39084902798700855	0.3938858973768044
0.59625	0.3884731247761217	0.3895592460509317	0.3932817755374355
0.59675	0.38699597669449926	0.3883097972987258	0.39270489205917375
0.59725	0.38559526345501954	0.3871084100216924	0.3921573518586494
0.59775	0.3842809014138568	0.38596243923394746	0.391641109830319
0.59825	0.38306067931113064	0.38487883924593985	0.3911579663489566
0.59875	0.38194031523109884	0.38386415121426004	0.39070956542146024
0.59925	0.3809236139624713	0.38292448688040515	0.3902973950354605
0.59975	0.3800126930903832	0.38206547775932365	0.38992278918078677
0.60025	0.37920824880143933	0.3812921645307077	0.3895869310626982
0.60075	0.37850984415368055	0.3806088371806796	0.3892908570866312
0.60125	0.37791621604377607	0.38001888954134105	0.38903546125336264
0.60175	0.3774255987101351	0.3795247772080317	0.38882149965455143
0.60225	0.3770360447973564	0.379128125592094	0.38864959480024375
0.60275	0.37674571092845627	0.37882994548717996	0.3885202395490616
0.60325	0.37655306780121023	0.37863085380627315	0.3884338004542388
0.60375	0.3764570284550977	0.3785312187629136	0.3883905203836156
0.60425	0.3764570278404268	0.3785312189757472	0.3883905203148181
0.60475	0.37655306602977545	0.378630854458623	0.38843380024492713
0.60525	0.3767457083164908	0.3788299457640426	0.38852023918697276
0.60575	0.3770360413409337	0.3791281234345065	0.38864959425552426
0.60625	0.37742559338527804	0.37952477164251613	0.3888214988731573
0.60675	0.37791620851575497	0.3800188830502538	0.389035460160547
0.60725	0.3785098357183342	0.3806088339984604	0.38929085560670496
0.60775	0.3792082408941887	0.3812921663186053	0.38958692915331805
0.60825	0.38001268614908595	0.38206548201411583	0.3899227868689165
0.60875	0.380923607532005	0.3829244896957606	0.39029739243499667
0.60925	0.3819403090451345	0.3838641507393957	0.39070956271702734
0.60975	0.38306067383913245	0.3848788363996782	0.3911579637470812
0.61025	0.3842808976018181	0.38596243602617086	0.39164110749869246
0.61075	0.3855952622010664	0.38710840781706407	0.39215734988344914
0.61125	0.3869959785352401	0.3883097963460541	0.3927048904341081
0.61175	0.38847312984684973	0.3895592459620221	0.39328177414920634
0.61225	0.3900147407503243	0.39084902832415824	0.3938858959860672
0.61275	0.39160698568626123	0.39217108998124967	0.3945150083325052
0.61325	0.39323453610424486	0.3935171186006009	0.39516673150297654
0.61375	0.3948810304443277	0.39487862412806907	0.3958385703044619
0.61425	0.396529636662211	0.3962470313770922	0.3965279273925897
0.61475	0.3981636654308389	0.3976137813120476	0.3972321133225681
0.61525	0.3997671850670476	0.3989704387429425	0.3979485626177224
0.61575	0.40132558807852864	0.40030880415044	0.39867481210411965
0.61625	0.40282606449844655	0.4016210271051082	0.39940806856425026
0.61675	0.40425794809280874	0.4028997185225842	0.4001453339464307
0.61725	0.40561291569530994	0.4041380585668103	0.4008837503117024
0.61775	0.40688503462768294	0.40532989200869807	0.4016205723535452
0.61825	0.40807066567704814	0.40646978065458816	0.4023531051145477
0.61875	0.4091682498449562	0.40755297758863485	0.4030786836955367
0.61925	0.4101780823712512	0.40857534135509554	0.4037946689293948
0.61975	0.41110212161154375	0.40953396397372077	0.4044984438465996
0.62025	0.4119435864532102	0.4104275924615368	0.405187408615864
0.62075	0.4127064868326939	0.4112560224528453	0.4058589737875692
0.62125	0.41339533219217334	0.4120197093683834	0.4065105479784669
0.62175	0.4140148907659283	0.4127197125381204	0.40713951527841385
0.62225	0.4145699887061331	0.41335763351407007	0.4077432050723193
0.62275	0.41506535252751475	0.4139355085359512	0.4083188688460393
0.62325	0.415505492201352	0.41445568789727516	0.4088636834016595
0.62375	0.41589461945701406	0.4149207193517447	0.4093747904486874
0.62425	0.4162365956119827	0.41533323950545553	0.409849364892778
0.62475	0.4165349027709488	0.4156958759112369	0.4102846921898188
0.62525	0.41679263232612385	0.4160111632906977	0.4106782364659302
0.62575	0.41701248556269765	0.41628147514260877	0.41102769114789
0.62625	0.4171967821212181	0.4165089699984485	0.4113310129574095
0.62675	0.41734747288617957	0.4166955508240857	0.4115864432945359
0.62725	0.4174661546505105	0.4168428356336966	0.4117925200279237
0.62775	0.41755408460911797	0.41695213710426726	0.4119480814107979
0.62825	0.41761219329268406	0.4170244490520509	0.4120522639734319
0.62875	0.41764109497862745	0.4170604379551876	0.41210449708335684
0.62925	0.41764109494532026	0.4170604381146074	0.41210449720730125
0.62975	0.41761219318986226	0.4170244494898243	0.41205226436093273
0.63025	0.41755408443100034	0.41695213771762735	0.41194808209647177
0.63075	0.4174661543953099	0.4168428363047354	0.41179252103855757
0.63125	0.417347472563175	0.416695551471589	0.4115864446335915
0.63175	0.4171967817554447	0.41650897060827435	0.4113310146131187
0.63225	0.4170124851958149	0.41628147576817043	0.41102769308390963
0.63275	0.41679263201351446	0.41601116403348176	0.41067823853178065
0.63325	0.4165349025809476	0.4156958768785693	0.41028469400567147
0.63375	0.4162365956327572	0.4153332407485373	0.40984936594092264
0.63425	0.415894619795775	0.4149207208670955	0.40937479051808207
0.63475	0.41550549296143185	0.4144556897075919	0.40886368306003024
0.63525	0.4150653538089713	0.41393551057917694	0.40831886929450817
0.63575	0.4145699906541991	0.41335763541058057	0.4077432072448674
0.63625	0.41401489350973886	0.41271971402297275	0.40713951901718504
0.63675	0.4133953355888925	0.41201971050943553	0.4065105522345994
0.63725	0.4127064905180143	0.4112560224433173	0.4058589776559935
0.63775	0.41194359109363676	0.41042759380095817	0.4051874120315332
0.63825	0.4111021293827601	0.4095339752165098	0.4044984472918943
0.63875	0.41017808886322493	0.4085753359976174	0.40379467274001574
0.63925	0.4091682525471988	0.4075529640560987	0.4030786877858986
0.63975	0.4080706687376045	0.4064697832233852	0.4023531091983174
0.64025	0.4068850375660758	0.4053298933303201	0.4016205762852347
0.64075	0.40561291637298336	0.40413805738884506	0.4008837547607005
0.64125	0.40425794570043855	0.4028997162597158	0.400145338777612
0.64175	0.4028260590225433	0.401621024982518	0.3994080750330342
0.64225	0.4013255797239976	0.40030880237645255	0.398674805993249
0.64275	0.3997671742278871	0.39897043722569964	0.3979485683866867
0.64325	0.398163652747606	0.39761378001035935	0.39723212610096614
0.64375	0.39652962300738376	0.3962470302932122	0.3965279238926845
0.64425	0.3948810168186728	0.394878623256519	0.3958385714475974
0.64475	0.39323452350458477	0.3935171179122647	0.3951667338882605
0.64525	0.39160697498994074	0.3921710894463741	0.3945150100234857
0.64575	0.39001473264045705	0.3908490279870082	0.3938858973768034
0.64625	0.38847312477612167	0.3895592460509313	0.39328177553743443
0.64675	0.3869959766944991	0.3883097972987259	0.39270489205917264
0.64725	0.38559526345501943	0.38710841002169233	0.39215735185864853
0.64775	0.38428090141385646	0.38596243923394763	0.39164110983031813
0.64825	0.38306067931113047	0.38487883924594035	0.39115796634895594
0.64875	0.38194031523109856	0.38386415121426043	0.39070956542145946
0.64925	0.38092361396247115	0.3829244868804056	0.3902973950354596
0.64975	0.38001269309038327	0.3820654777593242	0.389922789180786
0.65025	0.3792082488014394	0.3812921645307079	0.38958693106269726
0.65075	0.37850984415368066	0.3806088371806799	0.3892908570866303
0.65125	0.3779162160437761	0.38001888954134133	0.38903546125336197
0.65175	0.37742559871013504	0.37952477720803174	0.3888214996545507
0.65225	0.37703604479735636	0.3791281255920943	0.3886495948002432
0.65275	0.37674571092845593	0.37882994548717985	0.3885202395490612
0.65325	0.3765530678012095	0.37863085380627315	0.38843380045423825
0.65375	0.3764570284550974	0.3785312187629137	0.3883905203836154
0.65425	0.37645702784042645	0.3785312189757468	0.38839052031481763
0.65475	0.37655306602977523	0.37863085445862266	0.3884338002449265
0.65525	0.37674570831649035	0.3788299457640424	0.38852023918697237
0.65575	0.37703604134093305	0.3791281234345064	0.3886495942555241
0.65625	0.3774255933852775	0.3795247716425156	0.38882149887315737
0.65675	0.37791620851575475	0.3800188830502534	0.38903546016054696
0.65725	0.3785098357183337	0.3806088339984601	0.38929085560670507
0.65775	0.37920824089418786	0.3812921663186051	0.3895869291533181
0.65825	0.3800126861490849	0.3820654820141155	0.3899227868689162
0.65875	0.38092360753200344	0.38292448969576026	0.3902973924349963
0.65925	0.38194030904513304	0.38386415073939517	0.3907095627170269
0.65975	0.3830606738391314	0.38487883639967796	0.3911579637470805
0.66025	0.38428089760181694	0.3859624360261706	0.3916411074986918
0.66075	0.38559526220106516	0.387108407817064	0.3921573498834484
0.66125	0.38699597853523915	0.38830979634605367	0.3927048904341077
0.66175	0.3884731298468486	0.3895592459620216	0.3932817741492057
0.66225	0.39001474075032294	0.3908490283241578	0.3938858959860664
0.66275	0.3916069856862599	0.39217108998124917	0.39451500833250486
0.66325	0.39323453610424375	0.3935171186006005	0.395166731502976
0.66375	0.39488103044432643	0.3948786241280689	0.3958385703044613
0.66425	0.39652963666220986	0.3962470313770917	0.396527927392589
0.66475	0.39816366543083803	0.3976137813120469	0.39723211332256747
0.66525	0.39976718506704706	0.39897043874294175	0.3979485626177218
0.66575	0.4013255880785283	0.4003088041504392	0.39867481210411876
0.66625	0.4028260644984462	0.4016210271051075	0.3994080685642496
0.66675	0.40425794809280824	0.4028997185225833	0.40014533394643037
0.66725	0.40561291569530916	0.4041380585668091	0.40088375031170165
0.66775	0.4068850346276821	0.40532989200869696	0.40162057235354454
0.66825	0.40807066567704703	0.40646978065458683	0.40235310511454697
0.66875	0.40916824984495526	0.4075529775886336	0.4030786836955361
0.66925	0.41017808237125014	0.4085753413550946	0.4037946689293941
0.66975	0.411102121611543	0.4095339639737196	0.4044984438465989
0.67025	0.41194358645320944	0.4104275924615354	0.4051874086158632
0.67075	0.41270648683269284	0.41125602245284426	0.4058589737875687
0.67125	0.4133953321921719	0.4120197093683822	0.40651054797846625
0.67175	0.4140148907659265	0.4127197125381195	0.40713951527841336
0.67225	0.4145699887061311	0.41335763351406923	0.40774320507231854
0.67275	0.4150653525275128	0.4139355085359503	0.40831886884603846
0.67325	0.41550549220135036	0.4144556878972741	0.4088636834016585
0.67375	0.41589461945701245	0.4149207193517437	0.4093747904486865
0.67425	0.4162365956119813	0.4153332395054542	0.40984936489277723
0.67475	0.4165349027709475	0.415695875911236	0.41028469218981817
0.67525	0.41679263232612274	0.4160111632906967	0.4106782364659295
0.67575	0.41701248556269666	0.41628147514260755	0.4110276911478894
0.67625	0.41719678212121697	0.4165089699984472	0.4113310129574088
0.67675	0.4173474728861783	0.41669555082408444	0.4115864432945356
0.67725	0.4174661546505092	0.4168428356336952	0.4117925200279236
0.67775	0.41755408460911647	0.41695213710426554	0.4119480814107977
0.67825	0.41761219329268234	0.41702444905204944	0.4120522639734316
0.67875	0.4176410949786258	0.4170604379551864	0.4121044970833565
0.67925	0.41764109494531854	0.4170604381146062	0.4121044972073008
0.67975	0.4176121931898606	0.4170244494898232	0.412052264360932
0.68025	0.4175540844309993	0.4169521377176263	0.4119480820964708
0.68075	0.4174661543953089	0.4168428363047344	0.41179252103855685
0.68125	0.4173474725631742	0.41669555147158827	0.41158644463359095
0.68175	0.41719678175544406	0.41650897060827363	0.4113310146131184
0.68225	0.4170124851958143	0.41628147576816943	0.4110276930839089
0.68275	0.4167926320135137	0.41601116403348104	0.4106782385317802
0.68325	0.4165349025809471	0.4156958768785685	0.41028469400567086
0.68375	0.4162365956327566	0.41533324074853667	0.4098493659409219
0.68425	0.41589461979577397	0.4149207208670946	0.4093747905180817
0.68475	0.41550549296143113	0.414455689707591	0.4088636830600301
0.68525	0.41506535380897036	0.4139355105791761	0.4083188692945082
0.68575	0.41456999065419775	0.4133576354105796	0.40774320724486685
0.68625	0.4140148935097383	0.41271971402297153	0.40713951901718437
0.68675	0.41339533558889224	0.41201971050943426	0.406510552234599
0.68725	0.41270649051801406	0.41125602244331644	0.4058589776559929
0.68775	0.4119435910936368	0.41042759380095784	0.40518741203153297
0.68825	0.41110212938276036	0.40953397521650964	0.40449844729189427
0.68875	0.41017808886322504	0.40857533599761703	0.4037946727400152
0.68925	0.40916825254719924	0.40755296405609837	0.403078687785898
0.68975	0.408070668737605	0.40646978322338506	0.40235310919831724
0.69025	0.406885037566076	0.40532989333032	0.4016205762852345
0.69075	0.4056129163729836	0.40413805738884506	0.4008837547607001
0.69125	0.40425794570043877	0.4028997162597159	0.40014533877761166
0.69175	0.40282605902254376	0.40162102498251806	0.3994080750330336
0.69225	0.401325579723998	0.40030880237645244	0.39867480599324867
0.69275	0.3997671742278871	0.3989704372256994	0.39794856838668646
0.69325	0.39816365274760573	0.39761378001035913	0.39723212610096603
0.69375	0.39652962300738365	0.39624703029321207	0.39652792389268426
0.69425	0.3948810168186729	0.39487862325651885	0.3958385714475973
0.69475	0.3932345235045849	0.3935171179122645	0.3951667338882609
0.69525	0.39160697498994057	0.39217108944637386	0.39451501002348616
0.69575	0.39001473264045683	0.3908490279870084	0.39388589737680374
0.69625	0.3884731247761213	0.38955924605093123	0.3932817755374347
0.69675	0.38699597669449864	0.38830979729872556	0.3927048920591732
0.69725	0.38559526345501915	0.38710841002169216	0.3921573518586491
0.69775	0.3842809014138562	0.38596243923394724	0.3916411098303187
0.69825	0.38306067931113025	0.3848788392459397	0.39115796634895617
0.69875	0.3819403152310982	0.3838641512142599	0.39070956542145996
0.69925	0.3809236139624705	0.38292448688040504	0.3902973950354601
0.69975	0.3800126930903824	0.3820654777593235	0.38992278918078643
0.70025	0.3792082488014388	0.38129216453070686	0.38958693106269754
0.70075	0.37850984415367994	0.3806088371806787	0.38929085708663047
0.70125	0.37791621604377545	0.38001888954134033	0.3890354612533622
0.70175	0.3774255987101345	0.37952477720803085	0.38882149965455093
0.70225	0.37703604479735575	0.3791281255920933	0.388649594800243
0.70275	0.3767457109284552	0.3788299454871792	0.38852023954906095
0.70325	0.37655306780120884	0.3786308538062726	0.3884338004542379
0.70375	0.3764570284550966	0.3785312187629134	0.38839052038361477
0.70425	0.3764570278404258	0.37853121897574665	0.38839052031481724
0.70475	0.37655306602977484	0.37863085445862266	0.38843380024492624
0.70525	0.37674570831648985	0.3788299457640422	0.38852023918697204
0.70575	0.3770360413409327	0.37912812343450575	0.38864959425552337
0.70625	0.3774255933852771	0.37952477164251514	0.3888214988731566
0.70675	0.37791620851575447	0.3800188830502526	0.3890354601605462
0.70725	0.37850983571833363	0.38060883399845913	0.3892908556067041
0.70775	0.37920824089418775	0.38129216631860435	0.38958692915331733
0.70825	0.380012686149085	0.3820654820141148	0.3899227868689158
0.70875	0.3809236075320036	0.3829244896957596	0.3902973924349959
0.70925	0.38194030904513354	0.38386415073939445	0.39070956271702656
0.70975	0.3830606738391317	0.384878836399677	0.39115796374708023
0.71025	0.3842808976018179	0.3859624360261698	0.3916411074986914
0.71075	0.38559526220106605	0.38710840781706346	0.39215734988344797
0.71125	0.38699597853524004	0.38830979634605356	0.39270489043410706
0.71175	0.38847312984684973	0.38955924596202113	0.39328177414920507
0.71225	0.39001474075032383	0.3908490283241573	0.39388589598606627
0.71275	0.39160698568626084	0.39217108998124883	0.3945150083325043
0.71325	0.3932345361042441	0.3935171186006003	0.3951667315029755
0.71375	0.3948810304443269	0.3948786241280688	0.39583857030446057
0.71425	0.3965296366622103	0.39624703137709183	0.3965279273925888
0.71475	0.39816366543083814	0.3976137813120471	0.3972321133225675
0.71525	0.39976718506704717	0.39897043874294186	0.397948562617722
0.71575	0.4013255880785283	0.40030880415043935	0.3986748121041189
0.71625	0.4028260644984461	0.4016210271051079	0.39940806856424976
0.71675	0.40425794809280835	0.40289971852258355	0.4001453339464302
0.71725	0.40561291569530916	0.40413805856680957	0.40088375031170176
0.71775	0.4068850346276819	0.40532989200869707	0.4016205723535445
0.71825	0.40807066567704675	0.40646978065458667	0.40235310511454686
0.71875	0.40916824984495503	0.40755297758863335	0.40307868369553584
0.71925	0.4101780823712498	0.4085753413550942	0.40379466892939403
0.71975	0.4111021216115428	0.4095339639737194	0.4044984438465985
0.72025	0.4119435864532094	0.41042759246153554	0.40518740861586283
0.72075	0.4127064868326927	0.41125602245284437	0.4058589737875684
0.72125	0.4133953321921721	0.4120197093683825	0.4065105479784662
0.72175	0.41401489076592657	0.41271971253812	0.40713951527841286
0.72225	0.41456998870613143	0.4133576335140697	0.4077432050723181
0.72275	0.415065352527513	0.41393550853595085	0.4083188688460377
0.72325	0.41550549220135036	0.41445568789727466	0.40886368340165796
0.72375	0.41589461945701234	0.41492071935174424	0.40937479044868613
0.72425	0.4162365956119812	0.41533323950545514	0.40984936489277685
0.72475	0.4165349027709474	0.4156958759112367	0.41028469218981783
0.72525	0.41679263232612285	0.41601116329069765	0.41067823646592927
0.72575	0.41701248556269666	0.4162814751426087	0.411027691147889
0.72625	0.41719678212121725	0.4165089699984481	0.4113310129574081
0.72675	0.4173474728861782	0.4166955508240852	0.4115864432945351
0.72725	0.41746615465050885	0.4168428356336961	0.41179252002792305
0.72775	0.41755408460911586	0.41695213710426654	0.4119480814107971
0.72825	0.41761219329268195	0.4170244490520505	0.41205226397343125
0.72875	0.41764109497862534	0.41706043795518727	0.4121044970833563
0.72925	0.41764109494531826	0.4170604381146071	0.41210449720730064
0.72975	0.41761219318986004	0.41702444948982437	0.4120522643609321
0.73025	0.4175540844309984	0.4169521377176272	0.4119480820964709
0.73075	0.41746615439530793	0.416842836304735	0.41179252103855674
0.73125	0.41734747256317295	0.4166955514715889	0.4115864446335908
0.73175	0.41719678175544295	0.41650897060827424	0.4113310146131182
0.73225	0.4170124851958134	0.41628147576817004	0.41102769308390896
0.73275	0.4167926320135132	0.4160111640334813	0.41067823853178026
0.73325	0.41653490258094666	0.4156958768785689	0.410284694005671
0.73375	0.4162365956327561	0.41533324074853684	0.4098493659409222
0.73425	0.41589461979577363	0.41492072086709497	0.4093747905180816
0.73475	0.4155054929614307	0.41445568970759167	0.4088636830600302
0.73525	0.41506535380897014	0.4139355105791766	0.40831886929450834
0.73575	0.41456999065419786	0.41335763541058035	0.4077432072448674
0.73625	0.41401489350973814	0.4127197140229724	0.407139519017185
0.73675	0.4133953355888921	0.4120197105094354	0.40651055223459936
0.73725	0.4127064905180143	0.41125602244331755	0.4058589776559936
0.73775	0.41194359109363704	0.41042759380095833	0.40518741203153325
0.73825	0.4111021293827606	0.4095339752165098	0.4044984472918944
0.73875	0.4101780888632256	0.4085753359976173	0.40379467274001557
0.73925	0.4091682525471997	0.40755296405609864	0.4030786877858981
0.73975	0.4080706687376054	0.40646978322338523	0.4023531091983172
0.74025	0.4068850375660764	0.4053298933303202	0.40162057628523484
0.74075	0.40561291637298413	0.40413805738884534	0.40088375476070065
0.74125	0.40425794570043977	0.40289971625971616	0.4001453387776121
0.74175	0.40282605902254465	0.40162102498251856	0.39940807503303416
0.74225	0.4013255797239987	0.4003088023764529	0.39867480599324906
0.74275	0.3997671742278878	0.3989704372257001	0.39794856838668646
0.74325	0.3981636527476065	0.3976137800103596	0.3972321261009659
0.74375	0.39652962300738426	0.39624703029321284	0.39652792389268376
0.74425	0.39488101681867327	0.39487862325651946	0.39583857144759715
0.74475	0.3932345235045853	0.393517117912265	0.3951667338882607
0.74525	0.39160697498994124	0.3921710894463744	0.3945150100234859
0.74575	0.39001473264045766	0.39084902798700905	0.39388589737680346
0.74625	0.38847312477612217	0.3895592460509323	0.3932817755374345
0.74675	0.38699597669449953	0.38830979729872656	0.39270489205917286
0.74725	0.38559526345502004	0.38710841002169344	0.3921573518586487
0.74775	0.38428090141385696	0.38596243923394863	0.39164110983031825
0.74825	0.38306067931113064	0.38487883924594074	0.39115796634895583
0.74875	0.3819403152310986	0.3838641512142606	0.3907095654214597
0.74925	0.38092361396247104	0.38292448688040565	0.39029739503545985
0.74975	0.380012693090383	0.38206547775932403	0.3899227891807862
0.75025	0.37920824880143905	0.38129216453070813	0.38958693106269787
0.75075	0.37850984415368005	0.3806088371806798	0.3892908570866308
0.75125	0.37791621604377557	0.3800188895413413	0.38903546125336247
0.75175	0.37742559871013487	0.37952477720803196	0.38882149965455115
0.75225	0.3770360447973562	0.37912812559209413	0.38864959480024325
0.75275	0.37674571092845593	0.3788299454871801	0.38852023954906145
0.75325	0.37655306780120973	0.3786308538062735	0.38843380045423864
0.75375	0.3764570284550972	0.3785312187629139	0.3883905203836158
0.75425	0.3764570278404263	0.3785312189757473	0.388390520314818
0.75475	0.3765530660297751	0.378630854458623	0.38843380024492696
0.75525	0.3767457083164902	0.3788299457640426	0.38852023918697265
0.75575	0.37703604134093294	0.37912812343450664	0.3886495942555242
0.75625	0.37742559338527737	0.3795247716425161	0.3888214988731574
0.75675	0.3779162085157547	0.380018883050254	0.38903546016054685
0.75725	0.37850983571833396	0.3806088339984607	0.3892908556067048
0.75775	0.37920824089418814	0.3812921663186057	0.38958692915331805
0.75825	0.38001268614908545	0.38206548201411633	0.38992278686891635
0.75875	0.3809236075320043	0.38292448969576093	0.39029739243499634
0.75925	0.381940309045134	0.3838641507393956	0.3907095627170272
0.75975	0.3830606738391323	0.384878836399678	0.391157963747081
0.76025	0.3842808976018181	0.3859624360261708	0.39164110749869224
0.76075	0.38559526220106616	0.3871084078170642	0.39215734988344875
0.76125	0.3869959785352403	0.3883097963460539	0.39270489043410783
0.76175	0.3884731298468498	0.3895592459620217	0.39328177414920573
0.76225	0.3900147407503246	0.390849028324158	0.39388589598606666
0.76275	0.3916069856862615	0.39217108998124967	0.3945150083325051
0.76325	0.3932345361042453	0.3935171186006012	0.3951667315029761
0.76375	0.3948810304443281	0.3948786241280695	0.39583857030446135
0.76425	0.3965296366622115	0.39624703137709266	0.39652792739258935
0.76475	0.39816366543083953	0.39761378131204783	0.3972321133225679
0.76525	0.39976718506704834	0.3989704387429426	0.39794856261772227
0.76575	0.40132558807852897	0.40030880415044007	0.39867481210411915
0.76625	0.4028260644984467	0.40162102710510855	0.3994080685642499
0.76675	0.40425794809280885	0.40289971852258444	0.40014533394643026
0.76725	0.4056129156953098	0.4041380585668105	0.400883750311702
0.76775	0.40688503462768255	0.4053298920086978	0.40162057235354476
0.76825	0.4080706656770477	0.40646978065458733	0.4023531051145472
0.76875	0.409168249844956	0.40755297758863396	0.40307868369553634
0.76925	0.41017808237125086	0.40857534135509477	0.40379466892939475
0.76975	0.4111021216115436	0.40953396397372	0.4044984438465994
0.77025	0.4119435864532103	0.4104275924615357	0.4051874086158637
0.77075	0.41270648683269384	0.4112560224528442	0.4058589737875691
0.77125	0.4133953321921732	0.4120197093683823	0.4065105479784667
0.77175	0.41401489076592785	0.4127197125381197	0.40713951527841336
0.77225	0.41456998870613243	0.41335763351406934	0.4077432050723187
0.77275	0.4150653525275138	0.41393550853595046	0.4083188688460387
0.77325	0.4155054922013513	0.4144556878972745	0.4088636834016587
0.77375	0.41589461945701334	0.41492071935174407	0.40937479044868696
0.77425	0.4162365956119821	0.41533323950545475	0.4098493648927775
0.77475	0.41653490277094823	0.4156958759112363	0.4102846921898183
0.77525	0.4167926323261237	0.4160111632906975	0.41067823646592944
0.77575	0.41701248556269765	0.41628147514260844	0.4110276911478892
0.77625	0.4171967821212183	0.4165089699984481	0.4113310129574085
0.77675	0.4173474728861794	0.41669555082408544	0.4115864432945352
0.77725	0.41746615465051023	0.41684283563369623	0.4117925200279231
0.77775	0.4175540846091173	0.41695213710426676	0.4119480814107972
0.77825	0.41761219329268323	0.4170244490520504	0.41205226397343114
0.77875	0.4176410949786259	0.41706043795518716	0.4121044970833559
0.77925	0.4176410949453188	0.41706043811460697	0.41210449720730036
0.77975	0.4176121931898608	0.41702444948982387	0.41205226436093184
0.78025	0.41755408443099945	0.4169521377176267	0.4119480820964706
0.78075	0.4174661543953088	0.41684283630473473	0.41179252103855674
0.78125	0.41734747256317434	0.4166955514715883	0.4115864446335908
0.78175	0.41719678175544417	0.4165089706082741	0.41133101461311816
0.78225	0.4170124851958149	0.4162814757681701	0.41102769308390924
0.78275	0.41679263201351424	0.41601116403348165	0.41067823853178026
0.78325	0.416534902580947	0.41569587687856924	0.41028469400567097
0.78375	0.4162365956327562	0.4153332407485372	0.409849365940922
0.78425	0.4158946197957736	0.41492072086709536	0.4093747905180812
0.78475	0.4155054929614304	0.4144556897075918	0.4088636830600296
0.78525	0.4150653538089699	0.4139355105791766	0.4083188692945079
0.78575	0.41456999065419803	0.41335763541058035	0.407743207244867
0.78625	0.41401489350973825	0.4127197140229723	0.40713951901718476
0.78675	0.4133953355888925	0.4120197105094345	0.4065105522345994
0.78725	0.4127064905180148	0.41125602244331605	0.40585897765599327
0.78775	0.4119435910936377	0.4104275938009571	0.40518741203153313
0.78825	0.41110212938276125	0.40953397521650897	0.40449844729189394
0.78875	0.41017808886322604	0.4085753359976163	0.40379467274001524
0.78925	0.4091682525472003	0.4075529640560976	0.4030786877858977
0.78975	0.4080706687376057	0.40646978322338423	0.4023531091983172
0.79025	0.40688503756607686	0.40532989333031944	0.4016205762852343
0.79075	0.40561291637298447	0.40413805738884456	0.4008837547607002
0.79125	0.40425794570044	0.4028997162597155	0.40014533877761144
0.79175	0.40282605902254504	0.4016210249825178	0.3994080750330333
0.79225	0.4013255797239992	0.400308802376452	0.3986748059932483
0.79275	0.39976717422788816	0.39897043722569936	0.3979485683866861
0.79325	0.3981636527476069	0.39761378001035885	0.39723212610096553
0.79375	0.39652962300738503	0.39624703029321195	0.3965279238926836
0.79425	0.39488101681867427	0.3948786232565189	0.3958385714475967
0.79475	0.3932345235045862	0.3935171179122645	0.39516673388825996
0.79525	0.39160697498994174	0.3921710894463739	0.39451501002348516
0.79575	0.3900147326404583	0.3908490279870081	0.3938858973768027
0.79625	0.3884731247761227	0.38955924605093106	0.3932817755374341
0.79675	0.3869959766945	0.38830979729872545	0.3927048920591723
0.79725	0.38559526345501993	0.38710841002169205	0.39215735185864825
0.79775	0.38428090141385707	0.38596243923394746	0.3916411098303179
0.79825	0.3830606793111307	0.3848788392459401	0.39115796634895555
0.79875	0.38194031523109884	0.3838641512142603	0.3907095654214587
0.79925	0.3809236139624712	0.3829244868804054	0.3902973950354589
0.79975	0.3800126930903833	0.38206547775932376	0.3899227891807854
0.80025	0.37920824880143944	0.3812921645307074	0.38958693106269704
0.80075	0.3785098441536809	0.3806088371806794	0.38929085708663014
0.80125	0.3779162160437762	0.38001888954134094	0.38903546125336186
0.80175	0.3774255987101355	0.37952477720803135	0.3888214996545504
0.80225	0.3770360447973567	0.3791281255920938	0.3886495948002426
0.80275	0.3767457109284565	0.3788299454871797	0.38852023954906056
0.80325	0.3765530678012104	0.37863085380627315	0.38843380045423775
0.80375	0.3764570284550983	0.37853121876291373	0.3883905203836147
0.80425	0.3764570278404273	0.37853121897574704	0.38839052031481697
0.80475	0.37655306602977623	0.3786308544586226	0.388433800244926
0.80525	0.3767457083164911	0.3788299457640423	0.3885202391869718
0.80575	0.3770360413409338	0.3791281234345062	0.3886495942555233
0.80625	0.37742559338527815	0.37952477164251563	0.38882149887315626
0.80675	0.3779162085157553	0.3800188830502536	0.38903546016054597
0.80725	0.3785098357183344	0.3806088339984605	0.3892908556067039
0.80775	0.37920824089418875	0.38129216631860563	0.38958692915331716
0.80825	0.38001268614908595	0.38206548201411605	0.38992278686891524
0.80875	0.3809236075320051	0.38292448969576076	0.39029739243499517
0.80925	0.38194030904513493	0.3838641507393954	0.39070956271702584
0.80975	0.38306067383913334	0.3848788363996781	0.3911579637470794
0.81025	0.38428089760181916	0.3859624360261707	0.39164110749869047
0.81075	0.3855952622010671	0.38710840781706385	0.392157349883447
0.81125	0.38699597853524126	0.38830979634605406	0.3927048904341061
0.81175	0.3884731298468506	0.3895592459620218	0.3932817741492043
0.81225	0.3900147407503251	0.3908490283241576	0.3938858959860655
0.81275	0.3916069856862622	0.39217108998124883	0.39451500833250364
0.81325	0.3932345361042457	0.3935171186005999	0.39516673150297504
0.81375	0.39488103044432865	0.3948786241280683	0.39583857030446024
0.81425	0.39652963666221186	0.3962470313770915	0.39652792739258813
0.81475	0.39816366543083986	0.39761378131204694	0.39723211332256697
0.81525	0.39976718506704867	0.3989704387429413	0.3979485626177213
0.81575	0.4013255880785296	0.40030880415043896	0.3986748121041181
0.81625	0.40282606449844743	0.4016210271051075	0.399408068564249
0.81675	0.4042579480928093	0.4028997185225832	0.4001453339464293
0.81725	0.4056129156953104	0.40413805856680945	0.400883750311701
0.81775	0.4068850346276832	0.4053298920086968	0.4016205723535438
0.81825	0.4080706656770482	0.40646978065458655	0.402353105114546
0.81875	0.4091682498449563	0.4075529775886331	0.4030786836955351
0.81925	0.41017808237125153	0.40857534135509416	0.40379466892939336
0.81975	0.41110212161154436	0.40953396397371905	0.4044984438465979
0.82025	0.4119435864532106	0.410427592461535	0.4051874086158626
0.82075	0.41270648683269373	0.411256022452844	0.4058589737875679
0.82125	0.4133953321921729	0.4120197093683821	0.4065105479784657
0.82175	0.4140148907659279	0.4127197125381194	0.40713951527841274
0.82225	0.41456998870613276	0.4133576335140694	0.40774320507231837
0.82275	0.4150653525275142	0.4139355085359504	0.40831886884603824
0.82325	0.41550549220135136	0.4144556878972743	0.4088636834016583
0.82375	0.41589461945701356	0.4149207193517438	0.4093747904486863
0.82425	0.4162365956119821	0.4153332395054547	0.40984936489277685
0.82475	0.41653490277094796	0.4156958759112361	0.4102846921898176
0.82525	0.4167926323261233	0.4160111632906971	0.41067823646592877
0.82575	0.4170124855626969	0.4162814751426079	0.4110276911478891
0.82625	0.4171967821212174	0.4165089699984475	0.41133101295740826
0.82675	0.4173474728861785	0.41669555082408477	0.4115864432945349
0.82725	0.41746615465050896	0.41684283563369523	0.41179252002792277
0.82775	0.417554084609116	0.4169521371042659	0.411948081410797
0.82825	0.41761219329268234	0.41702444905204966	0.4120522639734307
0.82875	0.417641094978626	0.4170604379551866	0.41210449708335595
0.82925	0.417641094945319	0.41706043811460647	0.4121044972073006
0.82975	0.41761219318986104	0.41702444948982337	0.4120522643609321
0.83025	0.4175540844309995	0.41695213771762596	0.41194808209647105
0.83075	0.4174661543953094	0.41684283630473384	0.4117925210385569
0.83125	0.4173474725631747	0.41669555147158754	0.41158644463359106
0.83175	0.4171967817554445	0.4165089706082729	0.4113310146131184
0.83225	0.417012485195815	0.4162814757681691	0.4110276930839093
0.83275	0.41679263201351435	0.41601116403348076	0.41067823853178065
0.83325	0.4165349025809477	0.41569587687856824	0.4102846940056713
0.83375	0.4162365956327572	0.41533324074853656	0.40984936594092275
0.83425	0.415894619795775	0.4149207208670947	0.4093747905180823
0.83475	0.415505492961432	0.4144556897075913	0.40886368306003046
0.83525	0.4150653538089711	0.41393551057917627	0.4083188692945086
0.83575	0.41456999065419853	0.41335763541058	0.40774320724486723
0.83625	0.41401489350973875	0.41271971402297214	0.4071395190171846
0.83675	0.4133953355888923	0.4120197105094348	0.40651055223459936
0.83725	0.4127064905180144	0.4112560224433167	0.4058589776559934
0.83775	0.41194359109363743	0.4104275938009576	0.4051874120315331
0.83825	0.4111021293827611	0.4095339752165095	0.4044984472918944
0.83875	0.4101780888632257	0.4085753359976175	0.4037946727400157
0.83925	0.4091682525471998	0.4075529640560989	0.4030786877858982
0.83975	0.40807066873760545	0.4064697832233855	0.4023531091983174
0.84025	0.40688503756607636	0.4053298933303206	0.4016205762852348
0.84075	0.4056129163729839	0.4041380573888458	0.4008837547607004
0.84125	0.40425794570043944	0.4028997162597163	0.4001453387776119
0.84175	0.4028260590225447	0.40162102498251856	0.3994080750330339
0.84225	0.4013255797239991	0.40030880237645283	0.3986748059932489
0.84275	0.39976717422788816	0.39897043722569986	0.39794856838668663
0.84325	0.3981636527476065	0.39761378001035963	0.3972321261009663
0.84375	0.39652962300738465	0.3962470302932128	0.3965279238926849
0.84425	0.3948810168186735	0.3948786232565194	0.39583857144759793
0.84475	0.39323452350458565	0.393517117912265	0.39516673388826123
0.84525	0.3916069749899415	0.39217108944637474	0.39451501002348627
0.84575	0.39001473264045766	0.390849027987009	0.39388589737680374
0.84625	0.38847312477612195	0.3895592460509319	0.39328177553743493
0.84675	0.3869959766944993	0.38830979729872633	0.39270489205917347
0.84725	0.3855952634550196	0.38710841002169316	0.39215735185864903
0.84775	0.3842809014138568	0.38596243923394813	0.39164110983031875
0.84825	0.3830606793111306	0.38487883924594063	0.39115796634895655
0.84875	0.3819403152310984	0.38386415121426065	0.3907095654214601
0.84925	0.38092361396247115	0.3829244868804055	0.39029739503546007
0.84975	0.3800126930903832	0.382065477759324	0.3899227891807862
0.85025	0.3792082488014393	0.38129216453070786	0.3895869310626974
0.85075	0.3785098441536804	0.38060883718067967	0.38929085708663064
0.85125	0.37791621604377584	0.38001888954134116	0.3890354612533626
0.85175	0.37742559871013487	0.3795247772080317	0.3888214996545514
0.85225	0.3770360447973562	0.37912812559209397	0.38864959480024375
0.85275	0.3767457109284559	0.3788299454871798	0.38852023954906173
0.85325	0.3765530678012096	0.3786308538062734	0.3884338004542388
0.85375	0.3764570284550972	0.3785312187629139	0.3883905203836159
0.85425	0.3764570278404261	0.37853121897574704	0.3883905203148182
0.85475	0.37655306602977484	0.378630854458623	0.3884338002449271
0.85525	0.3767457083164899	0.3788299457640427	0.388520239186973
0.85575	0.37703604134093266	0.3791281234345067	0.38864959425552414
0.85625	0.37742559338527715	0.3795247716425162	0.38882149887315737
0.85675	0.37791620851575447	0.3800188830502541	0.3890354601605469
0.85725	0.37850983571833363	0.38060883399846085	0.3892908556067046
0.85775	0.37920824089418786	0.38129216631860585	0.38958692915331755
0.85825	0.38001268614908473	0.3820654820141162	0.3899227868689159
0.85875	0.38092360753200355	0.382924489695761	0.39029739243499567
0.85925	0.3819403090451334	0.38386415073939556	0.3907095627170265
0.85975	0.3830606738391315	0.3848788363996783	0.3911579637470803
0.86025	0.3842808976018175	0.3859624360261708	0.39164110749869135
0.86075	0.3855952622010656	0.38710840781706407	0.39215734988344797
0.86125	0.3869959785352395	0.38830979634605406	0.39270489043410733
0.86175	0.3884731298468491	0.38955924596202207	0.3932817741492056
0.86225	0.39001474075032355	0.3908490283241582	0.3938858959860667
0.86275	0.3916069856862607	0.3921710899812496	0.3945150083325049
0.86325	0.39323453610424397	0.39351711860060057	0.39516673150297615
0.86375	0.3948810304443268	0.3948786241280691	0.3958385703044615
0.86425	0.39652963666221036	0.3962470313770922	0.3965279273925892
0.86475	0.3981636654308385	0.3976137813120476	0.39723211332256775
0.86525	0.39976718506704734	0.398970438742942	0.39794856261772216
0.86575	0.40132558807852786	0.40030880415043957	0.39867481210411915
0.86625	0.40282606449844566	0.4016210271051079	0.3994080685642499
0.86675	0.4042579480928075	0.4028997185225837	0.40014533394643065
0.86725	0.40561291569530883	0.4041380585668099	0.4008837503117021
0.86775	0.4068850346276815	0.40532989200869757	0.4016205723535447
0.86825	0.40807066567704686	0.40646978065458744	0.4023531051145473
0.86875	0.4091682498449552	0.4075529775886341	0.4030786836955363
0.86925	0.4101780823712502	0.4085753413550948	0.40379466892939425
0.86975	0.41110212161154275	0.40953396397371994	0.4044984438465989
0.87025	0.41194358645320944	0.4104275924615356	0.4051874086158633
0.87075	0.4127064868326927	0.4112560224528444	0.40585897378756886
0.87125	0.4133953321921719	0.4120197093683826	0.40651054797846653
0.87175	0.4140148907659268	0.4127197125381199	0.4071395152784133
0.87225	0.4145699887061316	0.4133576335140695	0.4077432050723186
0.87275	0.41506535252751325	0.41393550853595057	0.4083188688460385
0.87325	0.41550549220135075	0.4144556878972742	0.4088636834016586
0.87375	0.415894619457013	0.41492071935174374	0.4093747904486862
0.87425	0.41623659561198184	0.4153332395054547	0.40984936489277707
0.87475	0.4165349027709482	0.4156958759112362	0.410284692189818
0.87525	0.41679263232612324	0.4160111632906972	0.4106782364659296
0.87575	0.41701248556269677	0.4162814751426084	0.41102769114788923
0.87625	0.41719678212121736	0.4165089699984481	0.41133101295740826
0.87675	0.4173474728861785	0.4166955508240855	0.4115864432945348
0.87725	0.4174661546505093	0.41684283563369623	0.4117925200279227
0.87775	0.4175540846091163	0.41695213710426676	0.41194808141079686
0.87825	0.4176121932926824	0.41702444905205066	0.4120522639734309
0.87875	0.4176410949786256	0.417060437955187	0.41210449708335595
0.87925	0.41764109494531854	0.4170604381146067	0.41210449720730047
0.87975	0.41761219318986054	0.41702444948982353	0.4120522643609318
0.88025	0.4175540844309992	0.4169521377176269	0.41194808209647066
0.88075	0.41746615439530904	0.4168428363047347	0.41179252103855685
0.88125	0.41734747256317434	0.41669555147158865	0.4115864446335911
0.88175	0.41719678175544417	0.4165089706082743	0.41133101461311844
0.88225	0.4170124851958141	0.41628147576817004	0.41102769308390946
0.88275	0.4167926320135139	0.41601116403348143	0.41067823853178065
0.88325	0.4165349025809472	0.41569587687856885	0.4102846940056713
0.88375	0.41623659563275656	0.41533324074853706	0.4098493659409225
0.88425	0.415894619795774	0.41492072086709514	0.4093747905180819
0.88475	0.41550549296143097	0.4144556897075917	0.4088636830600304
0.88525	0.4150653538089706	0.4139355105791767	0.40831886929450817
0.88575	0.4145699906541981	0.41335763541058	0.4077432072448672
0.88625	0.4140148935097383	0.41271971402297186	0.40713951901718465
0.88675	0.4133953355888924	0.4120197105094344	0.40651055223459936
0.88725	0.4127064905180145	0.4112560224433163	0.4058589776559932
0.88775	0.41194359109363726	0.4104275938009578	0.40518741203153313
0.88825	0.4111021293827609	0.4095339752165095	0.4044984472918944
0.88875	0.41017808886322554	0.40857533599761686	0.40379467274001557
0.88925	0.40916825254719974	0.40755296405609814	0.40307868778589867
0.88975	0.4080706687376057	0.4064697832233849	0.4023531091983177
0.89025	0.40688503756607663	0.4053298933303201	0.4016205762852347
0.89075	0.4056129163729842	0.4041380573888453	0.4008837547607005
0.89125	0.40425794570043966	0.4028997162597165	0.4001453387776121
0.89175	0.40282605902254465	0.4016210249825187	0.3994080750330339
0.89225	0.40132557972399874	0.4003088023764533	0.3986748059932488
0.89275	0.39976717422788793	0.3989704372257007	0.3979485683866863
0.89325	0.39816365274760623	0.3976137800103604	0.3972321261009657
0.89375	0.3965296230073842	0.39624703029321356	0.3965279238926839
0.89425	0.3948810168186734	0.39487862325652034	0.39583857144759715
0.89475	0.3932345235045855	0.393517117912266	0.39516673388826057
0.89525	0.3916069749899412	0.39217108944637546	0.3945150100234858
0.89575	0.3900147326404572	0.39084902798700966	0.3938858973768033
0.89625	0.3884731247761216	0.38955924605093256	0.39328177553743476
0.89675	0.38699597669449914	0.3883097972987269	0.392704892059173
0.89725	0.3855952634550194	0.38710841002169344	0.3921573518586489
0.89775	0.3842809014138565	0.38596243923394863	0.39164110983031847
0.89825	0.3830606793111303	0.3848788392459411	0.3911579663489561
0.89875	0.3819403152310985	0.383864151214261	0.3907095654214598
0.89925	0.3809236139624712	0.3829244868804062	0.3902973950354601
0.89975	0.38001269309038327	0.38206547775932476	0.38992278918078627
0.90025	0.37920824880143944	0.38129216453070836	0.3895869310626975
0.90075	0.37850984415368066	0.3806088371806802	0.3892908570866305
0.90125	0.37791621604377607	0.38001888954134183	0.3890354612533624
0.90175	0.3774255987101353	0.3795247772080323	0.38882149965455104
0.90225	0.3770360447973567	0.3791281255920946	0.3886495948002434
0.90275	0.3767457109284564	0.37882994548718046	0.38852023954906134
0.90325	0.37655306780121	0.37863085380627376	0.38843380045423836
0.90375	0.37645702845509765	0.3785312187629143	0.3883905203836153
0.90425	0.37645702784042673	0.37853121897574743	0.38839052031481747
0.90475	0.37655306602977556	0.37863085445862343	0.38843380024492646
0.90525	0.3767457083164907	0.37882994576404294	0.38852023918697226
0.90575	0.3770360413409334	0.37912812343450675	0.388649594255524
0.90625	0.3774255933852778	0.37952477164251625	0.3888214988731571
0.90675	0.3779162085157549	0.3800188830502544	0.38903546016054696
0.90725	0.3785098357183338	0.3806088339984611	0.3892908556067049
0.90775	0.37920824089418825	0.381292166318606	0.38958692915331816
0.90825	0.38001268614908534	0.3820654820141163	0.38992278686891657
0.90875	0.3809236075320042	0.3829244896957611	0.3902973924349964
0.90925	0.3819403090451342	0.3838641507393957	0.39070956271702695
0.90975	0.3830606738391322	0.3848788363996784	0.39115796374708056
0.91025	0.38428089760181827	0.38596243602617103	0.3916411074986915
0.91075	0.38559526220106655	0.387108407817064	0.3921573498834484
0.91125	0.38699597853524065	0.38830979634605406	0.39270489043410745
0.91175	0.38847312984685006	0.38955924596202174	0.3932817741492057
0.91225	0.39001474075032416	0.39084902832415785	0.39388589598606666
0.91275	0.39160698568626123	0.3921710899812494	0.39451500833250513
0.91325	0.3932345361042451	0.39351711860060057	0.3951667315029763
0.91375	0.39488103044432804	0.3948786241280691	0.3958385703044618
0.91425	0.3965296366622115	0.39624703137709205	0.3965279273925896
0.91475	0.3981636654308395	0.39761378131204733	0.3972321133225683
0.91525	0.3997671850670479	0.3989704387429419	0.3979485626177226
0.91575	0.40132558807852886	0.40030880415043985	0.3986748121041194
0.91625	0.40282606449844655	0.40162102710510794	0.39940806856424993
0.91675	0.40425794809280857	0.40289971852258377	0.4001453339464304
0.91725	0.4056129156953098	0.4041380585668098	0.40088375031170165
0.91775	0.40688503462768216	0.40532989200869746	0.4016205723535443
0.91825	0.40807066567704725	0.40646978065458744	0.4023531051145468
0.91875	0.40916824984495564	0.4075529775886338	0.4030786836955361
0.91925	0.4101780823712504	0.4085753413550948	0.40379466892939403
0.91975	0.41110212161154297	0.4095339639737198	0.40449844384659867
0.92025	0.41194358645320955	0.4104275924615357	0.4051874086158632
0.92075	0.412706486832693	0.4112560224528443	0.40585897378756874
0.92125	0.4133953321921725	0.41201970936838245	0.40651054797846653
0.92175	0.4140148907659273	0.41271971253811957	0.40713951527841336
0.92225	0.41456998870613204	0.413357633514069	0.40774320507231876
0.92275	0.4150653525275136	0.41393550853595024	0.40831886884603863
0.92325	0.4155054922013512	0.41445568789727427	0.40886368340165846
0.92375	0.4158946194570133	0.4149207193517439	0.4093747904486866
0.92425	0.4162365956119819	0.41533323950545487	0.4098493648927772
0.92475	0.4165349027709481	0.41569587591123625	0.41028469218981817
0.92525	0.4167926323261235	0.4160111632906975	0.41067823646592944
0.92575	0.4170124855626973	0.4162814751426084	0.4110276911478893
0.92625	0.4171967821212178	0.41650896999844783	0.41133101295740837
0.92675	0.41734747288617857	0.416695550824085	0.41158644329453514
0.92725	0.41746615465050946	0.41684283563369573	0.4117925200279233
0.92775	0.41755408460911647	0.4169521371042665	0.4119480814107978
0.92825	0.41761219329268223	0.4170244490520503	0.41205226397343186
0.92875	0.41764109497862517	0.4170604379551873	0.41210449708335684
0.92925	0.4176410949453181	0.41706043811460697	0.41210449720730136
0.92975	0.41761219318986026	0.4170244494898242	0.4120522643609327
0.93025	0.4175540844309985	0.4169521377176271	0.4119480820964715
0.93075	0.41746615439530815	0.41684283630473484	0.4117925210385575
0.93125	0.4173474725631733	0.4166955514715886	0.4115864446335917
0.93175	0.41719678175544306	0.4165089706082742	0.4113310146131189
0.93225	0.4170124851958136	0.41628147576816993	0.41102769308390935
0.93275	0.41679263201351324	0.4160111640334814	0.4106782385317802
0.93325	0.4165349025809467	0.41569587687856874	0.4102846940056709
0.93375	0.41623659563275606	0.41533324074853717	0.409849365940922
0.93425	0.4158946197957737	0.41492072086709536	0.4093747905180815
0.93475	0.4155054929614305	0.4144556897075916	0.4088636830600297
0.93525	0.41506535380897003	0.41393551057917644	0.4083188692945075
0.93575	0.4145699906541978	0.4133576354105802	0.4077432072448662
0.93625	0.41401489350973814	0.4127197140229725	0.4071395190171839
0.93675	0.4133953355888921	0.41201971050943526	0.4065105522345987
0.93725	0.412706490518014	0.41125602244331716	0.40585897765599294
0.93775	0.4119435910936368	0.4104275938009582	0.40518741203153263
0.93825	0.4111021293827605	0.4095339752165095	0.404498447291894
0.93875	0.41017808886322527	0.4085753359976172	0.4037946727400151
0.93925	0.4091682525471993	0.40755296405609853	0.40307868778589795
0.93975	0.4080706687376051	0.40646978322338506	0.4023531091983173
0.94025	0.4068850375660763	0.4053298933303202	0.40162057628523457
0.94075	0.40561291637298386	0.4041380573888455	0.4008837547607004
0.94125	0.404257945700439	0.4028997162597165	0.40014533877761177
0.94175	0.40282605902254415	0.4016210249825187	0.39940807503303344
0.94225	0.40132557972399846	0.40030880237645344	0.3986748059932483
0.94275	0.3997671742278876	0.39897043722570097	0.3979485683866858
0.94325	0.39816365274760634	0.39761378001036063	0.3972321261009653
0.94375	0.3965296230073843	0.39624703029321373	0.39652792389268354
0.94425	0.39488101681867377	0.3948786232565206	0.3958385714475968
0.94475	0.39323452350458604	0.39351711791226623	0.3951667338882602
0.94525	0.39160697498994207	0.39217108944637574	0.3945150100234853
0.94575	0.39001473264045844	0.3908490279870102	0.39388589737680324
0.94625	0.38847312477612306	0.3895592460509332	0.3932817755374343
0.94675	0.38699597669450037	0.38830979729872744	0.39270489205917275
0.94725	0.38559526345502043	0.3871084100216942	0.3921573518586484
0.94775	0.3842809014138575	0.38596243923394913	0.3916411098303181
0.94825	0.38306067931113125	0.38487883924594135	0.39115796634895583
0.94875	0.38194031523109934	0.3838641512142613	0.3907095654214592
0.94925	0.38092361396247165	0.3829244868804065	0.39029739503545935
0.94975	0.38001269309038355	0.3820654777593248	0.38992278918078593
0.95025	0.3792082488014398	0.38129216453070885	0.3895869310626974
0.95075	0.37850984415368116	0.3806088371806805	0.38929085708663036
0.95125	0.3779162160437765	0.38001888954134205	0.389035461253362
0.95175	0.3774255987101354	0.3795247772080326	0.3888214996545507
0.95225	0.3770360447973567	0.379128125592095	0.38864959480024286
0.95275	0.37674571092845643	0.3788299454871807	0.38852023954906106
0.95325	0.3765530678012101	0.37863085380627404	0.38843380045423787
0.95375	0.37645702845509754	0.3785312187629142	0.388390520383615
0.95425	0.3764570278404265	0.3785312189757474	0.38839052031481724
0.95475	0.3765530660297755	0.3786308544586233	0.3884338002449262
0.95525	0.3767457083164909	0.3788299457640429	0.388520239186972
0.95575	0.37703604134093377	0.3791281234345067	0.38864959425552337
0.95625	0.37742559338527804	0.37952477164251625	0.38882149887315653
0.95675	0.3779162085157553	0.3800188830502544	0.389035460160546
0.95725	0.37850983571833463	0.380608833998461	0.3892908556067039
0.95775	0.37920824089418886	0.3812921663186059	0.38958692915331716
0.95825	0.38001268614908595	0.38206548201411633	0.3899227868689155
0.95875	0.380923607532005	0.3829244896957611	0.39029739243499567
0.95925	0.38194030904513454	0.38386415073939584	0.3907095627170265
0.95975	0.38306067383913295	0.3848788363996785	0.3911579637470801
0.96025	0.3842808976018191	0.3859624360261711	0.3916411074986911
0.96075	0.38559526220106705	0.38710840781706435	0.39215734988344797
0.96125	0.38699597853524104	0.3883097963460544	0.39270489043410706
0.96175	0.3884731298468502	0.3895592459620222	0.393281774149205
0.96225	0.39001474075032444	0.39084902832415835	0.39388589598606594
0.96275	0.3916069856862614	0.3921710899812501	0.39451500833250436
0.96325	0.3932345361042446	0.3935171186006014	0.3951667315029758
0.96375	0.39488103044432726	0.3948786241280697	0.39583857030446135
0.96425	0.3965296366622104	0.39624703137709305	0.3965279273925891
0.96475	0.3981636654308386	0.3976137813120481	0.3972321133225675
0.96525	0.3997671850670471	0.39897043874294275	0.3979485626177221
0.96575	0.4013255880785282	0.40030880415044034	0.3986748121041191
0.96625	0.4028260644984459	0.40162102710510883	0.39940806856424993
0.96675	0.404257948092808	0.40289971852258477	0.4001453339464303
0.96725	0.4056129156953092	0.40413805856681095	0.40088375031170176
0.96775	0.4068850346276819	0.40532989200869857	0.4016205723535448
0.96825	0.40807066567704703	0.40646978065458816	0.4023531051145473
0.96875	0.4091682498449551	0.4075529775886348	0.4030786836955362
0.96925	0.41017808237124986	0.40857534135509577	0.4037946689293938
0.96975	0.41110212161154264	0.40953396397372027	0.40449844384659844
0.97025	0.4119435864532096	0.41042759246153593	0.4051874086158632
0.97075	0.4127064868326932	0.4112560224528446	0.4058589737875685
0.97125	0.41339533219217284	0.4120197093683828	0.40651054797846614
0.97175	0.4140148907659276	0.4127197125381198	0.40713951527841286
0.97225	0.4145699887061323	0.4133576335140696	0.40774320507231826
0.97275	0.4150653525275138	0.4139355085359506	0.40831886884603824
0.97325	0.41550549220135136	0.41445568789727427	0.4088636834016584
0.97375	0.4158946194570132	0.41492071935174357	0.40937479044868635
0.97425	0.416236595611982	0.4153332395054545	0.4098493648927772
0.97475	0.4165349027709481	0.4156958759112358	0.41028469218981833
0.97525	0.4167926323261237	0.41601116329069693	0.4106782364659299
0.97575	0.4170124855626975	0.41628147514260777	0.4110276911478896
0.97625	0.417196782121218	0.4165089699984474	0.41133101295740887
0.97675	0.4173474728861791	0.4166955508240847	0.41158644329453553
0.97725	0.4174661546505098	0.4168428356336957	0.41179252002792344
0.97775	0.41755408460911697	0.41695213710426615	0.41194808141079775
0.97825	0.41761219329268273	0.41702444905205	0.41205226397343175
0.97875	0.41764109497862584	0.4170604379551871	0.4121044970833569
0.97925	0.41764109494531865	0.4170604381146072	0.41210449720730113
0.97975	0.4176121931898608	0.41702444948982403	0.4120522643609323
0.98025	0.41755408443099945	0.41695213771762685	0.41194808209647077
0.98075	0.4174661543953088	0.4168428363047347	0.4117925210385567
0.98125	0.4173474725631744	0.4166955514715889	0.41158644463359084
0.98175	0.41719678175544417	0.41650897060827424	0.4113310146131184
0.98225	0.4170124851958147	0.41628147576817026	0.4110276930839093
0.98275	0.4167926320135144	0.41601116403348165	0.4106782385317804
0.98325	0.4165349025809474	0.415695876878569	0.41028469400567125
0.98375	0.416236595632757	0.4153332407485372	0.4098493659409226
0.98425	0.4158946197957744	0.41492072086709514	0.4093747905180819
0.98475	0.415505492961431	0.4144556897075916	0.4088636830600303
0.98525	0.4150653538089705	0.41393551057917666	0.4083188692945082
0.98575	0.41456999065419814	0.4133576354105801	0.4077432072448672
0.98625	0.41401489350973825	0.41271971402297203	0.407139519017185
0.98675	0.4133953355888923	0.41201971050943476	0.4065105522345997
0.98725	0.4127064905180144	0.4112560224433166	0.4058589776559937
0.98775	0.4119435910936375	0.41042759380095806	0.4051874120315336
0.98825	0.4111021293827609	0.4095339752165098	0.4044984472918948
0.98875	0.41017808886322615	0.4085753359976173	0.40379467274001596
0.98925	0.4091682525472007	0.40755296405609887	0.4030786877858985
0.98975	0.4080706687376065	0.40646978322338534	0.40235310919831785
0.99025	0.4068850375660775	0.4053298933303205	0.40162057628523523
0.99075	0.4056129163729852	0.4041380573888455	0.4008837547607011
0.99125	0.40425794570044066	0.4028997162597164	0.40014533877761227
0.99175	0.40282605902254554	0.40162102498251856	0.3994080750330342
0.99225	0.4013255797239997	0.40030880237645294	0.3986748059932489
0.99275	0.39976717422788893	0.3989704372257002	0.3979485683866864
0.99325	0.3981636527476073	0.39761378001035996	0.397232126100966
0.99375	0.39652962300738515	0.396247030293213	0.3965279238926845
0.99425	0.3948810168186745	0.3948786232565196	0.39583857144759776
0.99475	0.39323452350458643	0.39351711791226557	0.3951667338882612
0.99525	0.39160697498994207	0.39217108944637497	0.3945150100234862
0.99575	0.39001473264045816	0.3908490279870091	0.3938858973768041
0.99625	0.38847312477612306	0.38955924605093223	0.39328177553743515
0.99675	0.38699597669450037	0.3883097972987269	0.39270489205917347
0.99725	0.38559526345502054	0.3871084100216937	0.392157351858649
0.99775	0.38428090141385784	0.3859624392339489	0.3916411098303186
0.99825	0.38306067931113186	0.384878839245941	0.39115796634895617
0.99875	0.3819403152310998	0.38386415121426104	0.3907095654214599
0.99925	0.3809236139624721	0.3829244868804061	0.3902973950354601
0.99975	0.38001269309038377	0.3820654777593246	0.38992278918078666


==> data/igr_lad/lad_shock_data.csv <==
0.00025	0.040159334347348426	0.04015933434734822	0.040159334347348336
0.00075	0.04015915468360569	0.04015915468360539	0.0401591546836056
0.00125	0.04015899498771164	0.0401589949877113	0.04015899498771154
0.00175	0.04015885525900169	0.040158855259001355	0.04015885525900158
0.00225	0.04015873549689424	0.04015873549689388	0.04015873549689408
0.00275	0.04015863570089067	0.04015863570089041	0.04015863570089058
0.00325	0.04015855587057572	0.04015855587057545	0.04015855587057564
0.00375	0.040158496005616946	0.040158496005616634	0.04015849600561683
0.00425	0.04015845610576523	0.040158456105764954	0.040158456105765156
0.00475	0.040158436170854565	0.040158436170854246	0.040158436170854496
0.00525	0.04015843620080195	0.04015843620080164	0.040158436200801825
0.00575	0.040158456195607456	0.0401584561956072	0.040158456195607366
0.00625	0.04015849615535432	0.040158496155353975	0.04015849615535422
0.00675	0.04015855608020895	0.040158556080208525	0.04015855608020877
0.00725	0.040158635970420686	0.04015863597042032	0.040158635970420485
0.00775	0.040158735826322	0.04015873582632169	0.04015873582632182
0.00825	0.04015885564832873	0.0401588556483284	0.040158855648328565
0.00875	0.04015899543693946	0.040158995436939154	0.0401589954369393
0.00925	0.04015915519273609	0.04015915519273581	0.04015915519273597
0.00975	0.040159334916383745	0.0401593349163835	0.04015933491638367
0.01025	0.040159534608630476	0.04015953460863017	0.04015953460863046
0.01075	0.040159754270307636	0.04015975427030734	0.04015975427030759
0.01125	0.04015999390232952	0.04015999390232925	0.04015999390232947
0.01175	0.040160253505693716	0.0401602535056935	0.040160253505693765
0.01225	0.04016053308148114	0.04016053308148104	0.04016053308148126
0.01275	0.04016083263085582	0.0401608326308557	0.0401608326308559
0.01325	0.04016115215506486	0.04016115215506467	0.040161152155064876
0.01375	0.040161491655438586	0.04016149165543841	0.040161491655438565
0.01425	0.0401618511333908	0.040161851133390616	0.04016185113339066
0.01475	0.04016223059041818	0.040162230590418006	0.04016223059041812
0.01525	0.04016263002810108	0.04016263002810089	0.040162630028100985
0.01575	0.04016304944810267	0.040163049448102485	0.04016304944810257
0.01625	0.040163488852169846	0.040163488852169575	0.04016348885216977
0.01675	0.040163948242132874	0.040163948242132604	0.04016394824213277
0.01725	0.04016442761990515	0.040164427619904894	0.04016442761990503
0.01775	0.04016492698748354	0.04016492698748323	0.040164926987483356
0.01825	0.040165446346948436	0.04016544634694812	0.04016544634694819
0.01875	0.0401659857004633	0.04016598570046305	0.04016598570046312
0.01925	0.040166545050275324	0.04016654505027509	0.040166545050275185
0.01975	0.04016712439871526	0.04016712439871495	0.0401671243987151
0.02025	0.040167723748197	0.04016772374819672	0.040167723748196785
0.02075	0.04016834310121839	0.04016834310121811	0.04016834310121818
0.02125	0.040168982460360644	0.04016898246036034	0.04016898246036041
0.02175	0.0401696418282887	0.04016964182828836	0.04016964182828844
0.02225	0.04017032120775077	0.04017032120775051	0.040170321207750485
0.02275	0.04017102060157929	0.04017102060157897	0.04017102060157899
0.02325	0.04017174001268992	0.04017174001268965	0.040171740012689756
0.02375	0.04017247944408245	0.04017247944408225	0.040172479444082435
0.02425	0.04017323889884014	0.04017323889883992	0.04017323889884065
0.02475	0.04017401838013017	0.04017401838012996	0.04017401838013198
0.02525	0.04017481789120371	0.0401748178912035	0.04017481789120835
0.02575	0.04017563743539568	0.040175637435395394	0.040175637435407384
0.02625	0.04017647701612478	0.04017647701612453	0.04017647701615419
0.02675	0.04017733663689387	0.04017733663689366	0.04017733663696716
0.02725	0.04017821630128999	0.04017821630128979	0.04017821630147132
0.02775	0.040179116012983934	0.04017911601298371	0.04017911601343145
0.02825	0.040180035775730746	0.04018003577573045	0.04018003577683405
0.02875	0.04018097559336977	0.04018097559336942	0.040180975596089144
0.02925	0.04018193546982429	0.040181935469824036	0.04018193547652517
0.02975	0.040182915409101884	0.04018291540910158	0.04018291542560939
0.03025	0.040183915415294556	0.0401839154152942	0.04018391545594967
0.03075	0.04018493549257844	0.040184935492578275	0.04018493559268172
0.03125	0.040185975645214436	0.04018597564521432	0.040185975891635785
0.03175	0.04018703587754768	0.040187035877547565	0.04018703648401369
0.03225	0.04018811619400773	0.04018811619400761	0.04018811768622893
0.03275	0.04018921659910883	0.04018921659910871	0.04018922026989424
0.03325	0.04019033709744982	0.04019033709744977	0.04019034612528393
0.03375	0.04019147769371423	0.04019147769371405	0.04019149989117032
0.03425	0.040192638392670205	0.04019263839266999	0.040192692959688574
0.03475	0.04019381919917085	0.04019381919917067	0.040193953314896155
0.03525	0.040195020118153756	0.0401950201181536	0.04019534955928977
0.03575	0.040196241154642036	0.040196241154641744	0.04019705027043376
0.03625	0.040197482313743274	0.04019748231374302	0.04019947502703009
0.03675	0.04019874360065038	0.04019874360065002	0.04020360066338629
0.03725	0.04020002502064095	0.040200025020640594	0.040211600609124314
0.03775	0.040201326579078246	0.04020132657907788	0.04023164123162389
0.03825	0.040202648281410486	0.0402026482814101	0.040269751568464754
0.03875	0.04020399013317109	0.040203990133170726	0.0403216893499621
0.03925	0.04020535213997901	0.04020535213997882	0.04038360789323473
0.03975	0.040206734307539016	0.040206734307538745	0.040455033957935406
0.04025	0.04020813664164044	0.04020813664164023	0.040535615661374994
0.04075	0.040209559148158956	0.04020955914815864	0.040625210900096395
0.04125	0.040211001833055544	0.04021100183305537	0.04072380720099115
0.04175	0.04021246470237704	0.040212464702376834	0.040831473210784903
0.04225	0.040213947762256154	0.04021394776225596	0.04094834156336836
0.04275	0.040215451018911344	0.04021545101891104	0.041074595777396736
0.04325	0.04021697447864673	0.04021697447864648	0.041210462698005317
0.04375	0.04021851814785312	0.04021851814785293	0.041356207496707466
0.04425	0.04022008203300686	0.0402200820330066	0.041512130341648246
0.04475	0.040221666140670874	0.04022166614067059	0.041678564166778925
0.04525	0.040223270477493855	0.04022327047749362	0.04185587318829673
0.04575	0.040224895050211325	0.04022489505021108	0.042044451954670145
0.04625	0.040226539865645214	0.0402265398656449	0.04224472478998904
0.04675	0.04022820493070347	0.04022820493070314	0.042457145537504834
0.04725	0.040229890252381405	0.040229890252381044	0.04268219753977166
0.04775	0.04023159583776018	0.04023159583775982	0.04292039381114484
0.04825	0.040233321694008284	0.04023332169400804	0.043172277371461426
0.04875	0.040235067828381224	0.040235067828380926	0.043438421718806595
0.04925	0.04023683424822086	0.04023683424822053	0.04371943142557098
0.04975	0.04023862096095645	0.04023862096095628	0.0440159428465249
0.05025	0.040240427974104716	0.040240427974104466	0.0443286249311713
0.05075	0.040242255295269	0.04024225529526867	0.044658180135304516
0.05125	0.04024410293214006	0.04024410293213971	0.04500534542846632
0.05175	0.04024597089249654	0.04024597089249615	0.045370893395423585
0.05225	0.0402478591842042	0.04024785918420387	0.045755633431303844
0.05275	0.040249767815216365	0.040249767815216116	0.046160413031202045
0.05325	0.04025169679357448	0.04025169679357437	0.04658611917574116
0.05375	0.04025364612740763	0.04025364612740772	0.047033679814730604
0.05425	0.04025561582493256	0.0402556158249331	0.04750406545192187
0.05475	0.04025760589445415	0.04025760589445601	0.04799829083458256
0.05525	0.04025961634436568	0.04025961634437051	0.04851741675211397
0.05575	0.04026164718314847	0.04026164718316065	0.04906255194849468
0.05625	0.04026369841937185	0.0402636984194028	0.04963485515393444
0.05675	0.04026577006169423	0.04026577006177234	0.05023553724165479
0.05725	0.040267862118862255	0.04026786211905787	0.05086586351629519
0.05775	0.04026997459971105	0.0402699746002006	0.051527156141089714
0.05825	0.04027210751316469	0.0402721075143897	0.05222079671152783
0.05875	0.04027426086823626	0.0402742608713011	0.05294822898372833
0.05925	0.0402764346740277	0.04027643468169389	0.05371096176645895
0.05975	0.040278628939729756	0.040278628958902475	0.05451057198653063
0.06025	0.040280843674622833	0.040280843722561584	0.05534870793792298
0.06075	0.04028307888807667	0.04028307900791393	0.056227092725613895
0.06125	0.040285334589550144	0.040285334889055	0.05714752791595552
0.06175	0.04028761078859194	0.04028761153697134	0.058111897406415924
0.06225	0.04028990749484054	0.04028990936442909	0.059122171528329714
0.06275	0.04029222471802385	0.040292229387593	0.06018041139708333
0.06325	0.04029456246796008	0.04029457412836651	0.061288773525086014
0.06375	0.04029692075455721	0.04029694986539485	0.06244951471435997
0.06425	0.040299299587813794	0.04029937225020057	0.06366499724681107
0.06475	0.040301698977818545	0.04030188031220139	0.06493769438583061
0.06525	0.040304118934750596	0.04030457126909972	0.06627019622002972
0.06575	0.04030655946888008	0.04030768786478243	0.06766521586012718
0.06625	0.04030902059056883	0.04031183897985316	0.06912559601515858
0.06675	0.040311502310271086	0.040318478902781923	0.07065431597166563
0.06725	0.04031400463853725	0.040331194553812164	0.07225449900085701
0.06775	0.040316527586021535	0.040360471197922854	0.07392942022022123
0.06825	0.040319071163500336	0.04042135322227349	0.07568251493737099
0.06875	0.04032163538192145	0.0405246060028526	0.07751738750524542
0.06925	0.04032422025252316	0.0406767670821134	0.0794378207193076
0.06975	0.04032682578713872	0.04088359166724636	0.08144778578875402
0.07025	0.04032945199895664	0.04115107720680844	0.08355145291484255
0.07075	0.04033209890443797	0.04148602618176889	0.0857532025104138
0.07125	0.04033476652813196	0.04189637830272147	0.08805763709561522
0.07175	0.040337454914784146	0.042391442572478816	0.09046959390551311
0.07225	0.04034016415976588	0.04298209697092059	0.09299415824549657
0.07275	0.04034289448553602	0.04368098182023914	0.09563667763014082
0.07325	0.04034564643372907	0.04450270370842293	0.09840277674038697
0.07375	0.04034842134762206	0.04546406089868807	0.10129837323228567
0.07425	0.04035122258369341	0.04658429906539326	0.10432969442799749
0.07475	0.040354058553412536	0.0478854056619592	0.10750329491606647
0.07525	0.040356950359181944	0.04939245159058457	0.1108260750827452
0.07575	0.04035995095878411	0.05113398983886026	0.11430530058892097
0.07625	0.04036319322613793	0.05314252225369089	0.11794862279771091
0.07675	0.04036701071778972	0.05545504761736471	0.12176410014564688
0.07725	0.04037224166800501	0.05811370670070328	0.125760220434627
0.07775	0.040380968808370096	0.06116654300998136	0.12994592400155733
0.07825	0.040398397162261894	0.06466840175828206	0.13433062769724072
0.07875	0.04043781863835447	0.06868199493247018	0.13892424957450708
0.07925	0.0405302992301783	0.07327915931189029	0.143737234146208
0.07975	0.040737075505109424	0.07854235267570948	0.1487805780246729
0.08025	0.04115553758749419	0.08456642712132287	0.15406585569374112
0.08075	0.041918140273629834	0.09146072847834459	0.15960524509037846
0.08125	0.04320085242650404	0.09935157672160866	0.16541155258212006
0.08175	0.045249827420414356	0.10838518111353687	0.17149823681570586
0.08225	0.04842149267227406	0.11873103663797988	0.17787943077713297
0.08275	0.05323538435398008	0.13058582515783387	0.18456996123930686
0.08325	0.06044853748893545	0.14417779239816744	0.19158536457506326
0.08375	0.07116829752035123	0.15977146709267934	0.19894189767399215
0.08425	0.08702547054107825	0.17767239154435932	0.20665654241344858
0.08475	0.11047842089829978	0.19823117202277815	0.21474700178862383
0.08525	0.14525765704745708	0.22184552470312094	0.2232316853939925
0.08575	0.19651989129948838	0.24895793914234673	0.23212968145789842
0.08625	0.27274058995077716	0.2800447435364419	0.24146071205122105
0.08675	0.38802403372053806	0.31558928760704613	0.2512450674073039
0.08725	0.5410982605190129	0.35602832228127407	0.2615035144907912
0.08775	0.6831781883009416	0.4016559893869336	0.2722571740256338
0.08825	0.7558891199487131	0.4524589778209691	0.2835273591268739
0.08875	0.7659535085205346	0.5078540498251802	0.2953353674707662
0.08925	0.762516113427046	0.5663515735137222	0.3077022175845113
0.08975	0.7645848442631056	0.6252221632628792	0.32064831835266866
0.09025	0.7655933350203555	0.6801640727011575	0.3341930592511777
0.09075	0.7651193179745314	0.7251780851106627	0.3483543071859817
0.09125	0.7653295031841667	0.7540895258452363	0.363147794221191
0.09175	0.7656616695745955	0.7654120359249431	0.378586379063433
0.09225	0.7657730830424014	0.7663502010693076	0.3946791641171547
0.09275	0.7659264417000862	0.7660359072967642	0.4114304495487886
0.09325	0.7661207477043891	0.7666193696624071	0.42883850648246863
0.09375	0.7662900323849056	0.7668512746973947	0.44689415345594824
0.09425	0.7664567540525234	0.7669117162156727	0.4655791242168654
0.09475	0.7666300772413264	0.7671047797756043	0.4848642229710225
0.09525	0.7668012641289649	0.7672925114884062	0.5047072753310788
0.09575	0.7669709148750266	0.7674471284245615	0.5250508915991673
0.09625	0.7671410380935075	0.7676135380180132	0.545820071250196
0.09675	0.7673108172621341	0.7677837819390665	0.5669197428741568
0.09725	0.7674800172075855	0.7679492144437716	0.5882324000923858
0.09775	0.7676489228937026	0.7681147492616069	0.6096157826189618
0.09825	0.7678175011797137	0.7682809285266062	0.6309003748003426
0.09875	0.767985692537128	0.7684463331381273	0.6518878616432492
0.09925	0.7681535261950826	0.7686112994308274	0.6723528203387387
0.09975	0.7683210089712271	0.768776074660944	0.6920424340729266
0.10025	0.768488132664125	0.768940493386897	0.7106614577799137
0.10075	0.7686548995927336	0.7691045490049839	0.7278677936537514
0.10125	0.768821312430709	0.7692682864007024	0.7433503701343684
0.10175	0.7689873710891569	0.7694316935649812	0.7568607955241027
0.10225	0.769153076277522	0.7695947641934139	0.7677323227512207
0.10275	0.7693184291368872	0.7697575044075108	0.7743324242376929
0.10325	0.7694834304647985	0.7699199148358816	0.77609110420883
0.10375	0.769648081055991	0.7700819947676995	0.7758504069116016
0.10425	0.7698123817876908	0.7702437452991728	0.7760575064496984
0.10475	0.7699763335071166	0.7704051672720201	0.7763728446518193
0.10525	0.7701399370459645	0.7705662611513435	0.77649406118522
0.10575	0.7703031932439771	0.7707270275817375	0.776644341382564
0.10625	0.7704661029378472	0.770887467239299	0.7768310611538584
0.10675	0.7706286669587891	0.7710475807400531	0.7769967055114598
0.10725	0.7707908861360646	0.7712073687064991	0.7771592078983407
0.10775	0.7709527612964954	0.7713668317695296	0.7773271487729679
0.10825	0.7711142932637577	0.7715259705514083	0.7774931505613728
0.10875	0.7712754828587933	0.7716847856708838	0.7776575230553499
0.10925	0.7714363308999014	0.7718432777460106	0.7778220275944161
0.10975	0.7715968382026506	0.7720014473921469	0.7779860052543152
0.11025	0.7717570055799171	0.7721592952220632	0.7781492352229176
0.11075	0.7719168338419073	0.7723168218465695	0.7783119606936119
0.11125	0.7720763237961281	0.7724740278744457	0.7784741613600198
0.11175	0.7722354762474006	0.7726309139124818	0.7786357870147842
0.11225	0.7723942919978813	0.7727874805656315	0.7787968634904003
0.11275	0.7725527718470718	0.7729437284371153	0.7789573992083386
0.11325	0.772710916591837	0.7730996581284947	0.7791173891679213
0.11375	0.7728687270264232	0.7732552702397808	0.7792768370973665
0.11425	0.7730262039424834	0.773410565369528	0.7794357472433422
0.11475	0.7731833481290715	0.7735655441149201	0.7795941214815566
0.11525	0.7733401603726554	0.7737202070718603	0.7797519623097049
0.11575	0.7734966414571206	0.7738745548350429	0.7799092726056143
0.11625	0.7736527921637929	0.7740285879980309	0.7800660549556927
0.11675	0.7738086132714463	0.7741823071533063	0.780222311930959
0.11725	0.7739641055563227	0.7743357128923467	0.7803780461667545
0.11775	0.7741192697921508	0.7744888058056878	0.7805332602683231
0.11825	0.7742741067501563	0.774641586482984	0.7806879568209215
0.11875	0.7744286171990802	0.7747940555130894	0.780842138410205
0.11925	0.7745828019051778	0.774946213484125	0.780995807613233
0.11975	0.7747366616322313	0.7750980609835338	0.7811489669961621
0.12025	0.7748901971415576	0.7752495985981562	0.7813016191171537
0.12075	0.7750434091920052	0.77540082691428	0.7814537665260112
0.12125	0.775196298539973	0.7755517465176933	0.7816054117635386
0.12175	0.7753488659394253	0.7757023579937268	0.7817565573618278
0.12225	0.7755011121419044	0.7758526619273078	0.7819072058442987
0.12275	0.7756530378965446	0.7760026589030018	0.7820573597255812
0.12325	0.775804643950092	0.7761523495050676	0.7822070215114578
0.12375	0.775955931046914	0.7763017343174973	0.7823561936988331
0.12425	0.7761068999290107	0.7764508139240653	0.7825048787756769
0.12475	0.7762575513360255	0.7765995889083652	0.7826530792209512
0.12525	0.7764078860052468	0.7767480598538599	0.7828007975045868
0.12575	0.776557904671627	0.7768962273439093	0.7829480360874264
0.12625	0.7767076080677952	0.7770440919618152	0.7830947974211896
0.12675	0.7768569969240391	0.7771916542908527	0.7832410839484196
0.12725	0.7770060719683562	0.777338914914302	0.783386898102454
0.12775	0.7771548339264346	0.7774858744154861	0.7835322423073792
0.12825	0.7773032835216761	0.7776325333778092	0.7836771189779873
0.12875	0.7774514214752049	0.7777788923847756	0.7838215305197213
0.12925	0.777599248505885	0.7779249520200233	0.7839654793286199
0.12975	0.7777467653303219	0.7780707128673662	0.7841089677912682
0.13025	0.7778939726628793	0.7782161755108139	0.7842519982847375
0.13075	0.7780408712156899	0.77836134053461	0.7843945731765357
0.13125	0.7781874616986606	0.778506208523252	0.7845366948245689
0.13175	0.7783337448194887	0.7786507800615236	0.7846783655770792
0.13225	0.7784797212836677	0.7787950557345212	0.7848195877726244
0.13275	0.7786253917945001	0.7789390361276781	0.7849603637400181
0.13325	0.7787707570531092	0.779082721826781	0.7851006957982997
0.13375	0.7789158177584524	0.7792261134180017	0.7852405862566734
0.13425	0.7790605746073299	0.779369211487926	0.7853800374144706
0.13475	0.7792050282943951	0.7795120166235631	0.7855190515611057
0.13525	0.7793491795121658	0.7796545294123778	0.7856576309760293
0.13575	0.7794930289510431	0.7797967504423139	0.7857957779286975
0.13625	0.7796365772993132	0.7799386803018197	0.7859334946785362
0.13675	0.7797798252431694	0.7800803195798659	0.786070783474928
0.13725	0.7799227734667185	0.7802216688659632	0.7862076465571854
0.13775	0.7800654226519985	0.7803627287501885	0.7863440861545233
0.13825	0.7802077734789901	0.7805034998232065	0.7864801044860408
0.13875	0.7803498266256275	0.7806439826762904	0.7866157037606947
0.13925	0.7804915827678245	0.7807841779013421	0.7867508861772685
0.13975	0.7806330425794735	0.7809240860909092	0.7868856539243347
0.14025	0.78077420673247	0.7810637078382138	0.7870200091802539
0.14075	0.7809150758967227	0.7812030437371623	0.7871539541131334
0.14125	0.7810556507401751	0.7813420943823709	0.7872874908808235
0.14175	0.7811959319288114	0.7814808603691854	0.7874206216309005
0.14225	0.7813359201266813	0.7816193422936955	0.7875533485006619
0.14275	0.7814756159959155	0.7817575407527554	0.7876856736171214
0.14325	0.781615020196746	0.7818954563439973	0.7878175990970062
0.14375	0.7817541333875159	0.7820330896658506	0.7879491270467491
0.14425	0.7818929562247021	0.7821704413175627	0.788080259562494
0.14475	0.7820314893629355	0.7823075118992198	0.7882109987300954
0.14525	0.7821697334550249	0.7824443020117486	0.7883413466251191
0.14575	0.7823076891519755	0.7825808122569423	0.7884713053128364
0.14625	0.7824453571030133	0.782717043237473	0.7886008768482378
0.14675	0.7825827379556126	0.7828529955569123	0.7887300632760276
0.14725	0.7827198323555219	0.782988669819734	0.7888588666306279
0.14775	0.7828566409467796	0.7831240666313346	0.788987288936202
0.14825	0.7829931643717507	0.7832591865980393	0.7891153322066513
0.14875	0.7831294032711484	0.7833940303271276	0.7892429984456362
0.14925	0.7832653582840617	0.7835285984268322	0.7893702896466014
0.14975	0.7834010300479778	0.7836628915063514	0.7894972077927896
0.15025	0.7835364191988188	0.7837969101758631	0.7896237548572582
0.15075	0.7836715263709715	0.783930655046529	0.789749932802913
0.15125	0.7838063521973163	0.7840641267305105	0.7898757435825136
0.15175	0.7839408973092621	0.7841973258409668	0.7900011891387149
0.15225	0.7840751623367797	0.7843302529920724	0.7901262714040707
0.15275	0.7842091479084398	0.7844629087990124	0.7902509923010684
0.15325	0.7843428546514472	0.7845952938779976	0.7903753537421527
0.15375	0.7844762831916757	0.7847274088462587	0.790499357629755
0.15425	0.7846094341537198	0.7848592543220614	0.7906230058563088
0.15475	0.7847423081609253	0.7849908309247035	0.7907463003043
0.15525	0.7848749058354375	0.7851221392745119	0.7908692428462838
0.15575	0.7850072277982378	0.7852531799928573	0.7909918353449247
0.15625	0.7851392746691958	0.7853839537021374	0.7911140796530237
0.15675	0.7852710470671124	0.785514461025782	0.7912359776135612
0.15725	0.7854025456097672	0.7856447025882644	0.7913575310597258
0.15775	0.7855337709139691	0.7857746790150831	0.7914787418149541
0.15825	0.7856647235956079	0.7859043909327587	0.7915996116929612
0.15875	0.7857954042697017	0.7860338389688436	0.791720142497782
0.15925	0.785925813550461	0.7861630237519068	0.7918403360238105
0.15975	0.7860559520513346	0.7862919459115332	0.7919601940558325
0.16025	0.7861858203850791	0.786420606078314	0.7920797183690693
0.16075	0.7863154191638068	0.7865490048838364	0.7921989107292224
0.16125	0.7864447489990594	0.7866771429606954	0.792317772892516
0.16175	0.7865738105018552	0.7868050209424674	0.7924363066057286
0.16225	0.7867026042827711	0.786932639463713	0.7925545136062547
0.16275	0.7868311309519953	0.7870599991599542	0.7926723956221394
0.16325	0.7869593911194025	0.7871871006676862	0.7927899543721323
0.16375	0.7870873853946171	0.7873139446243452	0.7929071915657154
0.16425	0.7872151143870915	0.7874405316683057	0.7930241089031704
0.16475	0.7873425787061762	0.7875668624388737	0.793140708075614
0.16525	0.787469778961193	0.787692937576274	0.7932569907650393
0.16575	0.7875967157615126	0.7878187577216258	0.7933729586443735
0.16625	0.787723389716632	0.7879443235169418	0.7934886133775173
0.16675	0.7878498014362573	0.788069635605113	0.7936039566193956
0.16725	0.7879759515303805	0.7881946946298918	0.793718990016002
0.16775	0.7881018406093624	0.7883195012358801	0.7938337152044556
0.16825	0.7882274692840191	0.7884440560685239	0.7939481338130441
0.16875	0.7883528381657062	0.7885683597740757	0.7940622474612864
0.16925	0.7884779478664009	0.788692412999607	0.7941760577599689
0.16975	0.788602798998802	0.7888162163929747	0.7942895663112108
0.17025	0.7887273921764124	0.7889397706028097	0.794402774708503
0.17075	0.7888517280136208	0.7890630762785127	0.7945156845367735
0.17125	0.7889758071258077	0.7891861340702251	0.7946282973724331
0.17175	0.7890996301294306	0.7893089446288142	0.7947406147834372
0.17225	0.7892231976421218	0.7894315086058622	0.7948526383293321
0.17275	0.789346510282779	0.7895538266536465	0.7949643695613184
0.17325	0.7894695686716647	0.7896758994251188	0.7950758100222923
0.17375	0.7895923734304934	0.7897977275738958	0.7951869612469155
0.17425	0.7897149251825346	0.7899193117542386	0.795297824761664
0.17475	0.7898372245527066	0.7900406526210345	0.795408402084892
0.17525	0.7899592721676698	0.7901617508297777	0.795518694726883
0.17575	0.7900810686559249	0.7902826070365534	0.7956287041899137
0.17625	0.7902026146479022	0.7904032218980144	0.7957384319683007
0.17675	0.7903239107760597	0.7905235960713802	0.7958478795484707
0.17725	0.7904449576749776	0.7906437302143988	0.7959570484090127
0.17775	0.7905657559814437	0.790763624985335	0.7960659400207386
0.17825	0.7906863063345501	0.79088328104296	0.7961745558467491
0.17875	0.7908066093757768	0.791002699046524	0.796282897342482
0.17925	0.7909266657490865	0.7911218796557369	0.7963909659557717
0.17975	0.7910464761010043	0.7912408235307544	0.7964987631269285
0.18025	0.7911660410806999	0.791359531332155	0.7966062902887782
0.18075	0.7912853613400618	0.7914780037209185	0.796713548866736
0.18125	0.7914044375337814	0.7915962413584166	0.7968205402788737
0.18175	0.7915232703194248	0.7917142449063806	0.7969272659359616
0.18225	0.7916418603575002	0.7918320150268953	0.7970337272415461
0.18275	0.7917602083115154	0.7919495523823672	0.7971399255920097
0.18325	0.7918783148480468	0.7920668576355079	0.7972458623766323
0.18375	0.7919961806367891	0.7921839314493158	0.7973515389776653
0.18425	0.7921138063506052	0.7923007744870524	0.7974569567703833
0.18475	0.7922311926655722	0.7924173874122249	0.7975621171231453
0.18525	0.7923483402610143	0.792533770888564	0.7976670213974604
0.18575	0.7924652498195425	0.7926499255800061	0.7977716709480571
0.18625	0.7925819220270706	0.792765852150658	0.7978760671229452
0.18675	0.7926983575728337	0.7928815512647911	0.7979802112634717
0.18725	0.7928145571494005	0.7929970235868092	0.7980841047043996
0.18775	0.7929305214526703	0.7931122697812321	0.7981877487739514
0.18825	0.7930462511818676	0.7932272905126704	0.798291144793893
0.18875	0.7931617470395278	0.7933420864458002	0.798394294079589
0.18925	0.7932770097314715	0.7934566582453412	0.7984971979400636
0.18975	0.7933920399667647	0.7935710065760405	0.7985998576780696
0.19025	0.7935068384576779	0.7936851321026366	0.7987022745901488
0.19075	0.7936214059196405	0.7937990354898427	0.7988044499667025
0.19125	0.7937357430711657	0.7939127174023262	0.7989063850920473
0.19175	0.7938498506337741	0.7940261785046724	0.7990080812444819
0.19225	0.7939637293319298	0.7941394194613739	0.7991095396963513
0.19275	0.7940773798929233	0.7942524409367923	0.799210761714105
0.19325	0.7941908030467781	0.7943652435951524	0.7993117485583693
0.19375	0.7943039995261373	0.7944778281004901	0.7994125014840012
0.19425	0.7944169700661327	0.7945901951166475	0.7995130217401465
0.19475	0.7945297154042522	0.7947023453072414	0.7996133105703125
0.19525	0.7946422362801883	0.7948142793356368	0.7997133692124231
0.19575	0.7947545334356878	0.7949259978649158	0.7998131988988789
0.19625	0.7948666076143905	0.7950375015578559	0.7999128008566129
0.19675	0.7949784595616383	0.7951487910769071	0.8000121763071648
0.19725	0.7950900900243103	0.7952598670841549	0.8001113264667264
0.19775	0.795201499750611	0.7953707302413069	0.8002102525462084
0.19825	0.7953126894898837	0.7954813812096493	0.8003089557512915
0.19875	0.7954236599923996	0.7955918206500341	0.8004074372824921
0.19925	0.7955344120091403	0.7957020492228504	0.8005056983352186
0.19975	0.7956449462915832	0.7958120675879976	0.8006037400998217
0.20025	0.7957552635914644	0.7959218764048459	0.800701563761654
0.20075	0.7958653646605568	0.796031476332225	0.8007991705011298
0.20125	0.7959752502504472	0.7961408680283925	0.8008965614937731
0.20175	0.7960849211122852	0.7962500521510097	0.8009937379102703
0.20225	0.7961943779965505	0.7963590293571142	0.8010907009165273
0.20275	0.7963036216528243	0.7964678003030882	0.8011874516737223
0.20325	0.7964126528295546	0.7965763656446416	0.8012839913383517
0.20375	0.7965214722738212	0.7966847260367859	0.801380321062286
0.20425	0.7966300807311002	0.7967928821337954	0.801476441992818
0.20475	0.7967384789450486	0.7969008345892022	0.8015723552727059
0.20525	0.7968466676572816	0.7970085840557591	0.801668062040229
0.20575	0.796954647607166	0.7971161311854185	0.8017635634292344
0.20625	0.797062419531613	0.7972234766293069	0.8018588605691772
0.20675	0.7971699841648812	0.7973306210377042	0.8019539545851664
0.20725	0.7972773422383976	0.7974375650600237	0.8020488465980199
0.20775	0.7973844944805861	0.7975443093447873	0.8021435377242946
0.20825	0.7974914416167042	0.7976508545396038	0.8022380290763345
0.20875	0.7975981843686994	0.7977572012911492	0.8023323217623173
0.20925	0.7977047234550765	0.7978633502451457	0.8024264168862795
0.20975	0.7978110595907807	0.7979693020463456	0.802520315548176
0.21025	0.7979171934870958	0.7980750573385098	0.8026140188439074
0.21075	0.7980231258515544	0.7981806167643957	0.8027075278653586
0.21125	0.7981288573878713	0.7982859809657352	0.8028008437004287
0.21175	0.7982343887958929	0.7983911505832204	0.8028939674330839
0.21225	0.7983397207715562	0.7984961262564919	0.8029869001433694
0.21275	0.7984448540068786	0.7986009086241204	0.8030796429074648
0.21325	0.7985497891899469	0.7987054983235954	0.8031721967977034
0.21375	0.7986545270049354	0.7988098959913172	0.8032645628826133
0.21425	0.7987590681321364	0.7989141022625823	0.8033567422269302
0.21475	0.7988634132480117	0.7990181177715694	0.8034487358916459
0.21525	0.7989675630252531	0.7991219431513421	0.8035405449340342
0.21575	0.7990715181328581	0.7992255790338306	0.803632170407669
0.21625	0.7991752792362317	0.7993290260498298	0.8037236133624602
0.21675	0.7992788469972892	0.7994322848289922	0.8038148748446761
0.21725	0.7993822220745732	0.7995353559998251	0.8039059558969679
0.21775	0.7994854051233863	0.7996382401896895	0.803996857558395
0.21825	0.7995883967959425	0.7997409380247934	0.8040875808644494
0.21875	0.7996911977415102	0.7998434501301919	0.8041781268470785
0.21925	0.7997938086065791	0.7999457771297849	0.804268496534701
0.21975	0.7998962300350272	0.8000479196463283	0.8043586909522309
0.22025	0.7999984626683085	0.8001498783014274	0.8044487111210975
0.22075	0.8001005071456322	0.8002516537155433	0.8045385580592631
0.22125	0.8002023641041497	0.8003532465079934	0.8046282327812372
0.22175	0.8003040341791614	0.8004546572969641	0.8047177362980967
0.22225	0.8004055180043036	0.8005558866995133	0.8048070696175041
0.22275	0.8005068162117479	0.8006569353315861	0.8048962337437122
0.22325	0.8006079294324145	0.8007578038080057	0.8049852296775935
0.22375	0.8007088582961619	0.800858492742508	0.8050740584166421
0.22425	0.8008096034319978	0.8009590027477356	0.805162720954989
0.22475	0.8009101654682775	0.8010593344352634	0.805251218283418
0.22525	0.8010105450329069	0.801159488415604	0.8053395513893713
0.22575	0.8011107427535402	0.8012594652982266	0.805427721256965
0.22625	0.8012107592577786	0.8013592656915723	0.8055157288669929
0.22675	0.8013105951733508	0.8014588902030738	0.8056035751969418
0.22725	0.8014102511283104	0.8015583394391782	0.8056912612209977
0.22775	0.8015097277512213	0.801657614005353	0.8057787879100552
0.22825	0.8016090256713262	0.8017567145061232	0.8058661562317193
0.22875	0.8017081455187322	0.8018556415450885	0.8059533671503141
0.22925	0.8018070879245696	0.8019543957249472	0.8060404216268944
0.22975	0.8019058535211597	0.8020529776475179	0.8061273206192429
0.23025	0.8020044429421646	0.802151387913773	0.8062140650818822
0.23075	0.8021028568227401	0.8022496271238655	0.8063006559660719
0.23125	0.8022010957996853	0.8023476958771547	0.8063870942198136
0.23175	0.8022991605115674	0.8024455947722382	0.8064733807878598
0.23225	0.8023970515988583	0.8025433244069895	0.8065595166117111
0.23275	0.8024947697040693	0.8026408853785888	0.8066455026296245
0.23325	0.8025923154718492	0.8027382782835597	0.8067313397766077
0.23375	0.8026896895491024	0.8028355037178008	0.806817028984423
0.23425	0.8027868925850974	0.8029325622766336	0.8069025711815913
0.23475	0.8028839252315547	0.8030294545548369	0.8069879672933918
0.23525	0.8029807881427499	0.8031261811466969	0.80707321824186
0.23575	0.803077481975583	0.8032227426460442	0.8071583249457955
0.23625	0.8031740073896607	0.803319139646302	0.8072432883207428
0.23675	0.80327036504738	0.8034153727405381	0.8073281092790061
0.23725	0.8033665556139692	0.803511442521515	0.8074127887296516
0.23775	0.8034625797575677	0.8036073495817367	0.8074973275784908
0.23825	0.8035584381492665	0.8037030945135127	0.807581726728093
0.23875	0.803654131463157	0.8037986779090064	0.8076659870777732
0.23925	0.8037496603763717	0.8038941003602953	0.8077501095235937
0.23975	0.8038450255691264	0.8039893624594406	0.8078340949583638
0.24025	0.8039402277247369	0.8040844647985327	0.8079179442716363
0.24075	0.8040352675296579	0.8041794079697839	0.8080016583497047
0.24125	0.8041301456734858	0.8042741925655691	0.8080852380756045
0.24175	0.8042248628489802	0.8043688191785116	0.8081686843291048
0.24225	0.804319419752082	0.8044632884015593	0.8082519979867092
0.24275	0.8044138170819024	0.8045576008280467	0.8083351799216539
0.24325	0.8045080555407309	0.8046517570517794	0.8084182310039004
0.24375	0.8046021358340217	0.8047457576671134	0.8085011521001492
0.24425	0.804696058670395	0.804839603269036	0.8085839440738198
0.24475	0.8047898247616162	0.8049332944532497	0.8086666077850599
0.24525	0.8048834348225744	0.8050268318162562	0.8087491440907376
0.24575	0.8049768895712701	0.8051202159554419	0.8088315538444533
0.24625	0.80507018972878	0.8052134474691673	0.8089138378965284
0.24675	0.805163336019224	0.8053065269568777	0.8089959970940128
0.24725	0.8052563291697411	0.8053994550191581	0.8090780322806854
0.24775	0.8053491699104466	0.805492232257846	0.8091599442970588
0.24825	0.8054418589743918	0.8055848592761357	0.8092417339803817
0.24875	0.8055343970975172	0.8056773366786544	0.8093234021646447
0.24925	0.805626785018603	0.8057696650715677	0.8094049496805967
0.24975	0.8057190234792271	0.8058618450626729	0.809486377355742
0.25025	0.8058111132237029	0.805953877261491	0.8095676860143582
0.25075	0.8059030549990258	0.8060457622793709	0.8096488764775186
0.25125	0.8059948495548144	0.8061375007295855	0.8097299495630971
0.25175	0.8060864976432515	0.8062290932274192	0.8098109060857935
0.25225	0.8061780000190096	0.8063205403902589	0.8098917468571558
0.25275	0.8062693574391937	0.8064118428376964	0.8099724726856058
0.25325	0.8063605706632748	0.8065030011916171	0.8100530843764834
0.25375	0.806451640453007	0.8065940160762841	0.8101335827320622
0.25425	0.8065425675723626	0.8066848881184226	0.810213968551598
0.25475	0.8066333527874574	0.8067756179473111	0.8102942426313706
0.25525	0.8067239968664692	0.8068662061948614	0.810374405764734
0.25575	0.8068145005795654	0.8069566534956939	0.8104544587421609
0.25625	0.8069048646988204	0.8070469604872051	0.810534402351311
0.25675	0.8069950899981343	0.8071371278096452	0.81061423737708
0.25725	0.8070851772531473	0.8072271561061811	0.8106939646016685
0.25775	0.8071751272411606	0.8073170460229475	0.8107735848046447
0.25825	0.8072649407410522	0.8074067982091124	0.8108530987630187
0.25875	0.8073546185331848	0.8074964133169221	0.810932507251312
0.25925	0.8074441613993218	0.8075858920017406	0.811011811041623
0.25975	0.8075335701225353	0.807675234922086	0.8110910109037119
0.26025	0.8076228454871306	0.8077644427396627	0.811170107605061
0.26075	0.8077119882785395	0.8078535161193843	0.8112491019109501
0.26125	0.8078009992832429	0.8079424557293777	0.8113279945845221
0.26175	0.8078898792886722	0.8080312622410004	0.8114067863868483
0.26225	0.8079786290831199	0.8081199363288432	0.8114854780769869
0.26275	0.8080672494556493	0.8082084786707054	0.8115640704120367
0.26325	0.8081557411960041	0.8082968899475925	0.8116425641471824
0.26375	0.8082441050945005	0.8083851708436864	0.8117209600357456
0.26425	0.8083323419419577	0.8084733220463124	0.811799258829213
0.26475	0.8084204525295877	0.8085613442458887	0.8118774612772652
0.26525	0.8085084376489035	0.8086492381358924	0.8119555681278003
0.26575	0.8085962980916304	0.8087370044127871	0.8120335801269459
0.26625	0.8086840346496065	0.8088246437759689	0.8121114980190706
0.26675	0.808771648114688	0.8089121569276813	0.8121893225467838
0.26725	0.8088591392786574	0.8089995445729413	0.8122670544509426
0.26775	0.8089465089331256	0.8090868074194549	0.8123446944706293
0.26825	0.8090337578694392	0.8091739461775121	0.8124222433431671
0.26875	0.8091208868785797	0.8092609615598919	0.8124997018040883
0.26925	0.8092078967510761	0.8093478542817568	0.8125770705871386
0.26975	0.8092947882769042	0.8094346250605396	0.8126543504242647
0.27025	0.8093815622453926	0.8095212746158233	0.8127315420456062
0.27075	0.8094682194451274	0.8096078036692267	0.8128086461794954
0.27125	0.8095547606638568	0.8096942129442739	0.8128856635524511
0.27175	0.8096411866883951	0.8097805031662644	0.8129625948891885
0.27225	0.8097274983045268	0.8098666750621436	0.8130394409126201
0.27275	0.8098136962969131	0.8099527293603693	0.8131162023438829
0.27325	0.8098997814489971	0.8100386667907734	0.8131928799023518
0.27375	0.8099857545429099	0.8101244880844292	0.8132694743056752
0.27425	0.8100716163593712	0.8102101939735045	0.8133459862697971
0.27475	0.8101573676776026	0.8102957851911292	0.813422416509018
0.27525	0.8102430092752315	0.8103812624712552	0.8134987657360417
0.27575	0.810328541928197	0.8104666265485191	0.8135750346620245
0.27625	0.8104139664106574	0.8105518781581044	0.8136512239966601
0.27675	0.8104992834949016	0.8106370180356082	0.813727334448248
0.27725	0.810584493951263	0.8107220469169049	0.8138033667237811
0.27775	0.810669598548025	0.8108069655380158	0.8138793215290462
0.27825	0.8107545980513353	0.8108917746349903	0.8139551995687145
0.27875	0.8108394932251253	0.8109764749437669	0.8140310015464599
0.27925	0.8109242848310237	0.811061067200068	0.8141067281650661
0.27975	0.8110089736282787	0.8111455521392744	0.8141823801265509
0.28025	0.8110935603736757	0.8112299304963155	0.8142579581322782
0.28075	0.8111780458214631	0.8113142030055649	0.8143334628830764
0.28125	0.8112624307232904	0.811398370400739	0.8144088950793565
0.28175	0.8113467158281144	0.8114824334147905	0.8144842554212344
0.28225	0.8114309018821584	0.8115663927798225	0.8145595446086369
0.28275	0.8115149896288325	0.8116502492270062	0.814634763341421
0.28325	0.8115989798086842	0.8117340034864866	0.8147099123194889
0.28375	0.8116828731593334	0.8118176562873265	0.8147849922429204
0.28425	0.8117666704154296	0.8119012083574142	0.8148600038120911
0.28475	0.811850372308599	0.8119846604234238	0.8149349477278329
0.28525	0.811933979567401	0.8120680132107471	0.815009824691601
0.28575	0.8120174929172969	0.8121512674434531	0.8150846354056593
0.28625	0.8121009130806187	0.812234423844248	0.8151593805733032
0.28675	0.812184240776534	0.8123174831344556	0.8152340608990963
0.28725	0.8122674767210372	0.8124004460339854	0.815308677089139
0.28775	0.8123506216269363	0.8124833132613367	0.8153832298513608
0.28825	0.8124336762038334	0.8125660855335974	0.8154577198958008
0.28875	0.8125166411581437	0.8126487635664551	0.8155321479349071
0.28925	0.8125995171930878	0.8127313480742193	0.8156065146838101
0.28975	0.8126823050087106	0.8128138397698564	0.8156808208605686
0.29025	0.8127650053019081	0.8128962393650147	0.8157550671863713
0.29075	0.8128476187664354	0.812978547570074	0.8158292543856964
0.29125	0.8129301460929472	0.813060765094191	0.8159033831863972
0.29175	0.8130125879690262	0.8131428926453589	0.8159774543197398
0.29225	0.8130949450792168	0.8132249309304455	0.8160514685203981
0.29275	0.8131772181050669	0.8133068806552561	0.8161254265264128
0.29325	0.8132594077251698	0.813388742524584	0.8161993290791558
0.29375	0.8133415146151949	0.8134705172422635	0.8162731769233298
0.29425	0.8134235394479455	0.8135522055112406	0.8163469708070423
0.29475	0.8135054828934074	0.8136338080336398	0.8164207114820065
0.29525	0.8135873456187993	0.8137153255108196	0.8164943997039122
0.29575	0.8136691282886291	0.8137967586434819	0.8165680362330009
0.29625	0.8137508315647785	0.8138781081317633	0.8166416218348649
0.29675	0.8138324561065695	0.8139593746753624	0.8167151572815184
0.29725	0.8139140025708742	0.8140405589736993	0.8167886433526848
0.29775	0.8139954716121995	0.81412166172608	0.8168620808373094
0.29825	0.8140768638828302	0.8142026836319185	0.8169354705352425
0.29875	0.8141581800329448	0.8142836253909633	0.8170088132589961
0.29925	0.814239420710774	0.8143644877035653	0.8170821098355083
0.29975	0.8143205865627564	0.8144452712709818	0.8171553611077811
0.30025	0.8144016782336897	0.8145259767956731	0.8172285679363099
0.30075	0.8144826963668895	0.8146066049816356	0.8173017312001373
0.30125	0.8145636416043468	0.8146871565347176	0.8173748517974658
0.30175	0.8146445145868774	0.8147676321629357	0.8174479306457134
0.30225	0.8147253159542056	0.8148480325767647	0.817520968680959
0.30275	0.8148060463450888	0.8149283584893882	0.8175939668567256
0.30325	0.8148867063973688	0.8150086106169186	0.8176669261421259
0.30375	0.8149672967480072	0.8150887896785451	0.8177398475194011
0.30425	0.8150478180330845	0.8151688963966334	0.8178127319809455
0.30475	0.8151282708877887	0.8152489314967434	0.8178855805259354
0.30525	0.8152086559463645	0.8153288957075939	0.8179583941566964
0.30575	0.815288973842089	0.8154087897609538	0.8180311738750042
0.30625	0.815369225207213	0.815488614391474	0.8181039206784596
0.30675	0.815449410672985	0.8155683703364862	0.8181766355571775
0.30725	0.8155295308696676	0.8156480583357394	0.8182493194908692
0.30775	0.8156095864266343	0.8157276791311457	0.8183219734465224
0.30825	0.8156895779725416	0.8158072334664935	0.8183945983767403
0.30875	0.8157695061355825	0.8158867220872194	0.8184671952188245
0.30925	0.8158493715438232	0.8159661457401526	0.8185397648945995
0.30975	0.8159291748256293	0.8160455051733448	0.8186123083109687
0.31025	0.8160089166101733	0.8161248011359609	0.8186848263611216
0.31075	0.8160885975279858	0.8162040343781877	0.8187573199262818
0.31125	0.8161682182115483	0.8162832056512714	0.8188297898778917
0.31175	0.8162477792958864	0.8163623157075923	0.8189022370800435
0.31225	0.816327281419095	0.8164413653008086	0.8189746623920404
0.31275	0.8164067252228198	0.8165203551860724	0.8190470666709124
0.31325	0.816486111352566	0.8165992861202863	0.819119450773748
0.31375	0.8165654404578766	0.8166781588624096	0.819191815559751
0.31425	0.8166447131923033	0.8167569741737721	0.8192641618918964
0.31475	0.8167239302131329	0.8168357328184217	0.8193364906381687
0.31525	0.8168030921809128	0.8169144355634543	0.8194088026723249
0.31575	0.8168821997587373	0.8169930831793258	0.8194810988742117
0.31625	0.8169612536113148	0.8170716764401639	0.8195533801296422
0.31675	0.8170402544038906	0.8171502161240151	0.8196256473299092
0.31725	0.8171192028010419	0.8172287030130779	0.8196979013709866
0.31775	0.817198099465429	0.8173071378938833	0.8197701431524906
0.31825	0.8172769450565764	0.8173855215574554	0.8198423735764887
0.31875	0.8173557402297644	0.8174638547994103	0.8199145935462117
0.31925	0.8174344856351183	0.8175421384200382	0.8199868039647407
0.31975	0.8175131819169591	0.8176203732243655	0.8200590057337062
0.32025	0.8175918297135111	0.8176985600221868	0.8201311997520451
0.32075	0.8176704296569748	0.8177766996280936	0.8202033869148296
0.32125	0.8177489823740354	0.8178547928614934	0.82027556811217
0.32175	0.8178274884867912	0.8179328405466416	0.8203477442282006
0.32225	0.8179059486140954	0.8180108435126628	0.8204199161401139
0.32275	0.8179843633732613	0.8180888025935893	0.8204920847172404
0.32325	0.8180627333820613	0.8181667186284133	0.820564250820159
0.32375	0.8181410592609689	0.8182445924611468	0.8206364152997996
0.32425	0.8182193416354713	0.8183224249408833	0.8207085789965166
0.32475	0.8182975811384283	0.8184002169218745	0.8207807427391448
0.32525	0.8183757784123042	0.8184779692636144	0.8208529073440005
0.32575	0.8184539341111656	0.8185556828309124	0.8209250736138458
0.32625	0.8185320489024097	0.8186333584939877	0.8209972423367933
0.32675	0.818610123468046	0.8187109971285297	0.8210694142851793
0.32725	0.8186881585055684	0.818788599615773	0.8211415902143939
0.32775	0.8187661547282992	0.8188661668425592	0.8212137708616807
0.32825	0.8188441128652831	0.8189436997013868	0.8212859569449369
0.32875	0.8189220336606757	0.819021199090445	0.8213581491614887
0.32925	0.8189999178727347	0.8190986659136635	0.8214303481868838
0.32975	0.8190777662724401	0.8191761010807358	0.8215025546736682
0.33025	0.8191555796418575	0.8192535055071399	0.821574769250212
0.33075	0.8192333587723349	0.819330880114159	0.8216469925195194
0.33125	0.819311104462637	0.8194082258289227	0.8217192250580712
0.33175	0.8193888175171176	0.8194855435844142	0.8217914674146843
0.33225	0.8194664987440264	0.8195628343195244	0.8218637201093874
0.33275	0.8195441489540441	0.8196400989790796	0.8219359836323138
0.33325	0.8196217689590923	0.8197173385139195	0.8220082584426072
0.33375	0.8196993595714692	0.8197945538809527	0.8220805449673435
0.33425	0.8197769216033516	0.8198717460432482	0.8221528436004522
0.33475	0.8198544558666374	0.8199489159701374	0.8222251547016775
0.33525	0.8199319631731261	0.8200260646373222	0.8222974785955215
0.33575	0.820009444334998	0.8201031930270007	0.8223698155702192
0.33625	0.8200869001655451	0.8201803021280265	0.8224421658767308
0.33675	0.8201643314800766	0.8202573929360498	0.8225145297277325
0.33725	0.820241739096953	0.8203344664536907	0.8225869072966383
0.33775	0.8203191238386767	0.820411523690711	0.8226592987166342
0.33825	0.8203964865329706	0.8204885656642182	0.8227317040797493
0.33875	0.8204738280138044	0.8205655933988423	0.8228041234359232
0.33925	0.8205511491223035	0.8206426079269505	0.8228765567921099
0.33975	0.8206284507075312	0.8207196102888541	0.822949004111406
0.34025	0.8207057336270989	0.8207966015330314	0.8230214653122028
0.34075	0.8207829987476393	0.8208735827163429	0.823093940267352
0.34125	0.8208602469450873	0.8209505549042728	0.8231664288033649
0.34175	0.8209374791048457	0.8210275191711653	0.8232389306996387
0.34225	0.8210146961218081	0.8211044766004669	0.8233114456877005
0.34275	0.8210918989002916	0.8211814282849915	0.823383973450476
0.34325	0.8211690883538965	0.821258375327173	0.8234565136215926
0.34375	0.8212462654053306	0.8213353188393474	0.8235290657846949
0.34425	0.8213234309862008	0.8214122599440309	0.8236016294728024
0.34475	0.8214005860368196	0.8214891997742155	0.823674204167686
0.34525	0.8214777315060142	0.8215661394736531	0.8237467892992746
0.34575	0.8215548683509751	0.8216430801971806	0.8238193842450986
0.34625	0.8216319975371126	0.8217200231110188	0.823891988329761
0.34675	0.8217091200379546	0.8217969693930922	0.8239646008244503
0.34725	0.8217862368350343	0.82187392023334	0.8240372209464691
0.34775	0.8218633489178189	0.821950876834038	0.8241098478588387
0.34825	0.821940457283618	0.8220278404101024	0.8241824806699084
0.34875	0.8220175629374682	0.8221048121893743	0.824255118433034
0.34925	0.822094666892037	0.8221817934129224	0.8243277601462714
0.34975	0.8221717701674721	0.8222587853352873	0.8244004047521496
0.35025	0.8222488737912568	0.8223357892247218	0.8244730511374699
0.35075	0.8223259787980451	0.8224128063633757	0.8245456981331575
0.35125	0.8224030862294955	0.8224898380474517	0.8246183445141775
0.35175	0.8224801971341336	0.8225668855872951	0.8246909889994748
0.35225	0.8225573125672275	0.82264395030742	0.8247636302520048
0.35275	0.8226344335907281	0.8227210335464452	0.8248362668787927
0.35325	0.8227115612732677	0.822798136656941	0.8249088974310438
0.35375	0.8227886966902284	0.8228752610051568	0.8249815204043457
0.35425	0.8228658409239007	0.8229524079706034	0.8250541342388843
0.35475	0.8229429950636946	0.823029578945486	0.8251267373197426
0.35525	0.8230201602064325	0.8231067753339458	0.8251993279772682
0.35575	0.8230973374566458	0.8231839985510898	0.82527190448747
0.35625	0.8231745279268827	0.8232612500217793	0.8253444650725067
0.35675	0.8232517327379425	0.8233385311791327	0.8254170079012052
0.35725	0.823328953018993	0.8234158434627326	0.8254895310896706
0.35775	0.823406189907514	0.823493188316475	0.8255620327019361
0.35825	0.8234834445489662	0.8235705671860399	0.8256345107506818
0.35875	0.823560718096164	0.8236479815159374	0.8257069631980205
0.35925	0.823638011708249	0.8237254327460898	0.8257793879563355
0.35975	0.8237153265492646	0.8238029223079192	0.8258517828891722
0.36025	0.8237926637862812	0.8238804516199052	0.8259241458122137
0.36075	0.8238700245870774	0.8239580220825765	0.8259964744942873
0.36125	0.8239474101174272	0.8240356350728822	0.8260687666584425
0.36175	0.8240248215380434	0.8241132919379809	0.8261410199830983
0.36225	0.8241022600013013	0.8241909939883507	0.8262132321032087
0.36275	0.8241797266478519	0.8242687424902624	0.8262854006115109
0.36325	0.8242572226033386	0.8243465386575806	0.8263575230598249
0.36375	0.8243347489753705	0.8244243836429179	0.8264295969603667
0.36425	0.8244123068509929	0.8245022785281182	0.8265016197871576
0.36475	0.8244898972948786	0.8245802243141254	0.8265735889774385
0.36525	0.8245675213484188	0.8246582219102678	0.8266455019331441
0.36575	0.824645180029939	0.8247362721229641	0.8267173560224041
0.36625	0.8247228743361508	0.8248143756439427	0.8267891485810894
0.36675	0.8248006052449317	0.8248925330380313	0.826860876914387
0.36725	0.824878373719463	0.824970744730593	0.8269325382984167
0.36775	0.8249561807135937	0.8250490109946724	0.8270041299818492
0.36825	0.8250340271782981	0.8251273319380159	0.8270756491875699
0.36875	0.8251119140688715	0.8252057074899778	0.8271470931143694
0.36925	0.825189842352486	0.8252841373885313	0.8272184589386274
0.36975	0.8252678130155761	0.8253626211674191	0.8272897438160381
0.37025	0.8253458270703837	0.8254411581436463	0.8273609448833327
0.37075	0.8254238855600001	0.8255197474053916	0.8274320592600183
0.37125	0.8255019895610776	0.8255983878005063	0.8275030840501292
0.37175	0.8255801401834022	0.825677077925744	0.8275740163439633
0.37225	0.8256583385654811	0.8257558161168257	0.8276448532198355
0.37275	0.8257365858653954	0.8258346004394939	0.8277155917458309
0.37325	0.8258148832461334	0.8259134286816673	0.8277862289815415
0.37375	0.8258932318548605	0.8259922983468478	0.8278567619798042
0.37425	0.8259716327956379	0.8260712066488309	0.8279271877884147
0.37475	0.8260500870953487	0.8261501505078698	0.8279975034518451
0.37525	0.8261285956627777	0.8262291265483508	0.828067706012931
0.37575	0.8262071592411037	0.8263081310980445	0.8281377925145498
0.37625	0.8262857783542459	0.8263871601889876	0.8282077600012682
0.37675	0.8263644532478319	0.8264662095600377	0.8282776055209702
0.37725	0.8264431838258322	0.8265452746611124	0.8283473261264575
0.37775	0.826521969584098	0.8266243506591007	0.8284169188770024
0.37825	0.8266008095423186	0.8267034324454341	0.8284863808399163
0.37875	0.8266797021760849	0.8267825146452653	0.8285557090920223
0.37925	0.8267586453508584	0.8268615916282135	0.8286249007211398
0.37975	0.8268376362597294	0.8269406575205882	0.8286939528275091
0.38025	0.8269166713669303	0.8270197062189805	0.8287628625251799
0.38075	0.8269957463588704	0.8270987314051454	0.8288316269433601
0.38125	0.8270748561045257	0.8271777265620319	0.8289002432277155
0.38175	0.8271539946266733	0.8272566849908316	0.8289687085416402
0.38225	0.8272331550853437	0.8273355998288993	0.8290370200674613
0.38275	0.8273123297744391	0.8274144640683992	0.8291051750076098
0.38325	0.8273915101322759	0.8274932705755214	0.8291731705857431
0.38375	0.827470686766309	0.8275720121100819	0.8292410040478099
0.38425	0.8275498494919844	0.8276506813453909	0.8293086726630811
0.38475	0.8276289873852439	0.8277292708881842	0.8293761737251196
0.38525	0.8277080888478312	0.827807773298497	0.8294435045527048
0.38575	0.8277871416842084	0.8278861811092878	0.8295106624907069
0.38625	0.8278661331885387	0.8279644868457021	0.8295776449109048
0.38675	0.8279450502399578	0.8280426830438403	0.8296444492127697
0.38725	0.8280238794041178	0.8281207622688778	0.8297110728241802
0.38775	0.8281026070388593	0.8281987171324332	0.8297775132021084
0.38825	0.8281812194017663	0.8282765403091088	0.8298437678332365
0.38875	0.8282597027574069	0.8283542245520803	0.8299098342345395
0.38925	0.8283380434820016	0.8284317627076697	0.8299757099538128
0.38975	0.8284162281635994	0.828509147728868	0.8300413925701651
0.39025	0.8284942436957496	0.8285863726877197	0.8301068796944536
0.39075	0.828572077363184	0.8286634307865727	0.8301721689696692
0.39125	0.8286497169180411	0.8287403153681567	0.8302372580712969
0.39175	0.8287271506456764	0.828817019924474	0.8303021447076194
0.39225	0.8288043674192319	0.8288935381045376	0.8303668266199883
0.39275	0.8288813567426425	0.8289698637209557	0.8304313015830468
0.39325	0.8289581087819531	0.8290459907553848	0.8304955674049118
0.39375	0.8290346143851369	0.8291219133628953	0.8305596219273378
0.39425	0.8291108650909396	0.8291976258753008	0.8306234630258195
0.39475	0.8291868531274268	0.829273122803485	0.8306870886096756
0.39525	0.8292625714012054	0.8293483988388003	0.8307504966220848
0.39575	0.8293380134783437	0.829423448853583	0.8308136850401191
0.39625	0.8294131735582206	0.8294982679008605	0.8308766518747037
0.39675	0.8294880464415432	0.8295728512133164	0.830939395170589
0.39725	0.8295626274938026	0.8296471942015706	0.83100191300626
0.39775	0.8296369126054439	0.8297212924518631	0.8310642034938479
0.39825	0.8297108981499319	0.8297951417231729	0.8311262647789973
0.39875	0.8297845809408502	0.8298687379438825	0.831188095040718
0.39925	0.8298579581890374	0.8299420772080146	0.8312496924912026
0.39975	0.8299310274606315	0.8300151557711294	0.8313110553756466
0.40025	0.8300037866367845	0.8300879700459075	0.8313721819720297
0.40075	0.8300762338756423	0.8301605165975209	0.8314330705908721
0.40125	0.8301483675770271	0.8302327921388009	0.8314937195750047
0.40175	0.8302201863501267	0.8303047935252578	0.8315541272992769
0.40225	0.8302916889844225	0.8303765177500373	0.8316142921702949
0.40275	0.8303628744238802	0.8304479619387753	0.8316742126261107
0.40325	0.8304337417443618	0.8305191233444807	0.8317338871359217
0.40375	0.8305042901341653	0.8305899993423804	0.8317933141997476
0.40425	0.830574518877464	0.8306605874248509	0.8318524923480923
0.40475	0.8306444273404386	0.8307308851963584	0.8319114201416066
0.40525	0.8307140149598061	0.8308008903685514	0.8319700961707416
0.40575	0.8307832812334482	0.8308706007553953	0.8320285190553699
0.40625	0.8308522257128304	0.8309400142684552	0.8320866874444384
0.40675	0.830920847996952	0.8310091289123138	0.8321446000155784
0.40725	0.8309891477275023	0.831077942780095	0.8322022554747449
0.40775	0.831057124584994	0.8311464540491792	0.8322596525558094
0.40825	0.8311247782856431	0.8312146609770342	0.8323167900201969
0.40875	0.8311921085787896	0.8312825618972247	0.8323736666564642
0.40925	0.8312591152447052	0.8313501552155708	0.8324302812799284
0.40975	0.8313257980926417	0.8314174394064678	0.8324866327322638
0.41025	0.831392156959026	0.8314844130093587	0.8325427198810921
0.41075	0.8314581917057307	0.8315510746253776	0.8325985416195961
0.41125	0.8315239022183609	0.8316174229141309	0.8326540968661118
0.41175	0.8315892884045266	0.8316834565906379	0.8327093845637364
0.41225	0.8316543501920904	0.8317491744224275	0.8327644036799156
0.41275	0.8317190875274109	0.831814575226754	0.832819153206049
0.41325	0.8317835003735472	0.8318796578679867	0.8328736321570996
0.41375	0.831847588708487	0.8319444212551018	0.8329278395711893
0.41425	0.8319113525233715	0.8320088643393142	0.8329817745092092
0.41475	0.8319747918207779	0.832072986111855	0.833035436054425
0.41525	0.8320379066130628	0.8321367856018279	0.8330888233120869
0.41575	0.8321006969207615	0.8322002618742153	0.8331419354090526
0.41625	0.8321631627711119	0.8322634140279694	0.8331947714933942
0.41675	0.8322253041966322	0.8323262411942312	0.8332473307340251
0.41725	0.8322871212338308	0.8323887425346143	0.8332996123203211
0.41775	0.8323486139220277	0.8324509172396207	0.8333516154617505
0.41825	0.832409782302262	0.8325127645271201	0.8334033393875094
0.41875	0.8324706264163212	0.8325742836409202	0.833454783346153
0.41925	0.8325311463058496	0.8326354738494227	0.8335059466052426
0.41975	0.8325913420115469	0.8326963344443519	0.8335568284509894
0.42025	0.8326512135724652	0.8327568647395475	0.8336074281879099
0.42075	0.8327107610253482	0.8328170640698382	0.8336577451384725
0.42125	0.8327699844040448	0.8328769317899835	0.8337077786427658
0.42175	0.8328288837389729	0.8329364672736421	0.8337575280581616
0.42225	0.8328874590566363	0.832995669912449	0.8338069927589815
0.42275	0.8329457103791439	0.8330545391151198	0.8338561721361863
0.42325	0.8330036377237814	0.833113074306582	0.8339050655970464
0.42375	0.8330612411026205	0.8331712749271901	0.8339536725648304
0.42425	0.8331185205220903	0.8332291404319845	0.8340019924784897
0.42475	0.8331754759826412	0.8332866702899651	0.8340500247923734
0.42525	0.8332321074783553	0.8333438639834364	0.8340977689759121
0.42575	0.8332884149966145	0.8334007210073681	0.8341452245133363
0.42625	0.8333443985177388	0.8334572408688043	0.8341923909033774
0.42675	0.8334000580146697	0.8335134230862956	0.8342392676590032
0.42725	0.8334553934526475	0.8335692671893712	0.8342858543071199
0.42775	0.8335104047889063	0.8336247727180488	0.8343321503883164
0.42825	0.8335650919723714	0.8336799392223335	0.8343781554565853
0.42875	0.8336194549433721	0.833734766261796	0.8344238690790702
0.42925	0.8336734936333865	0.8337892534051401	0.8344692908357972
0.42975	0.833727207964762	0.8338434002298	0.8345144203194281
0.43025	0.833780597850489	0.8338972063215675	0.8345592571350217
0.43075	0.833833663193961	0.8339506712742367	0.8346038008997648
0.43125	0.8338864038887649	0.8340037946892511	0.834648051242762
0.43175	0.8339388198184877	0.8340565761754022	0.8346920078047841
0.43225	0.8339909108565159	0.8341090153485166	0.8347356702380422
0.43275	0.8340426768658787	0.8341611118311679	0.8347790382059611
0.43325	0.8340941176990883	0.8342128652523997	0.8348221113829613
0.43375	0.834145233197999	0.8342642752474756	0.834864889454234
0.43425	0.83419602319367	0.8343153414576391	0.8349073721155416
0.43475	0.8342464875062631	0.8343660635298659	0.8349495590729915
0.43525	0.8342966259449335	0.8344164411166554	0.8349914500428395
0.43575	0.8343464383077459	0.8344664738758156	0.8350330447512907
0.43625	0.8343959243815916	0.8345161614702648	0.8350743429342914
0.43675	0.8344450839421363	0.8345655035678514	0.8351153443373421
0.43725	0.834493916753759	0.8346144998411577	0.8351560487153097
0.43775	0.8345424225695166	0.8346631499673377	0.8351964558322221
0.43825	0.8345906011311259	0.834711453627964	0.8352365654611026
0.43875	0.8346384521689391	0.8347594105088607	0.8352763773837771
0.43925	0.8346859754019519	0.8348070202999593	0.8353158913906964
0.43975	0.8347331705378016	0.8348542826951639	0.835355107280764
0.44025	0.8347800372728036	0.834901197392212	0.8353940248611587
0.44075	0.8348265752919721	0.8349477640925514	0.8354326439471619
0.44125	0.8348727842690901	0.8349939825012227	0.8354709643619946
0.44175	0.8349186638667456	0.8350398523267368	0.8355089859366506
0.44225	0.8349642137364078	0.8350853732809691	0.8355467085097339
0.44275	0.8350094335185184	0.835130545079058	0.8355841319272937
0.44325	0.8350543228425735	0.8351753674393038	0.8356212560426703
0.44375	0.8350988813272375	0.8352198400830824	0.8356580807163263
0.44425	0.8351431085804515	0.8352639627347406	0.8356946058157109
0.44475	0.8351870041995617	0.835307735121518	0.8357308312150972
0.44525	0.8352305677714639	0.8353511569734702	0.8357667567954273
0.44575	0.8352737988727373	0.8353942280233874	0.8358023824441724
0.44625	0.8353166970698112	0.835436948006721	0.8358377080551808
0.44675	0.8353592619191422	0.835479316661516	0.8358727335285255
0.44725	0.8354014929673782	0.8355213337283411	0.8359074587703724
0.44775	0.8354433897515475	0.8355629989502361	0.835941883692828
0.44825	0.8354849517992649	0.8356043120726333	0.8359760082138045
0.44875	0.8355261786289359	0.8356452728433195	0.83600983225688
0.44925	0.8355670697499672	0.8356858810123787	0.836043355751152
0.44975	0.8356076246630035	0.8357261363321311	0.8360765786311163
0.45025	0.8356478428601464	0.8357660385571025	0.8361095008365129
0.45075	0.8356877238252045	0.8358055874439603	0.836142122312205
0.45125	0.8357272670339508	0.8358447827514887	0.8361744430080428
0.45175	0.8357664719543713	0.835883624240532	0.8362064628787319
0.45225	0.8358053380469288	0.8359221116739809	0.836238181883696
0.45275	0.8358438647648329	0.835960244816709	0.8362695999869592
0.45325	0.835882051554334	0.8359980234355608	0.83630071715701
0.45375	0.8359198978549905	0.8360354472993192	0.8363315333666776
0.45425	0.8359574030999727	0.8360725161786638	0.8363620485930042
0.45475	0.8359945667163401	0.8361092298461591	0.8363922628171236
0.45525	0.8360313881253691	0.8361455880762263	0.8364221760241335
0.45575	0.8360678667428384	0.8361815906451212	0.8364517882029744
0.45625	0.8361040019793522	0.8362172373309121	0.8364810993463078
0.45675	0.8361397932406374	0.8362525279134617	0.8365101094504032
0.45725	0.8361752399278775	0.8362874621744153	0.8365388185150118
0.45775	0.8362103414380311	0.8363220398971815	0.8365672265432453
0.45825	0.8362450971641524	0.8363562608669233	0.8365953335414731
0.45875	0.8362795064957204	0.8363901248705355	0.8366231395191888
0.45925	0.8363135688189572	0.8364236316966557	0.8366506444889189
0.45975	0.8363472835171721	0.8364567811356385	0.8366778484660885
0.46025	0.8363806499710792	0.8364895729795575	0.8367047514689323
0.46075	0.8364136675591389	0.8365220070221955	0.8367313535183581
0.46125	0.8364463356578814	0.8365540830590378	0.8367576546378581
0.46175	0.8364786536422365	0.8365858008872838	0.8367836548533993
0.46225	0.8365106208858748	0.8366171603058316	0.8368093541933032
0.46275	0.8365422367615216	0.8366481611152817	0.8368347526881648
0.46325	0.8365735006412865	0.8366788031179416	0.836859850370723
0.46375	0.8366044118969983	0.8367090861178212	0.8368846472757822
0.46425	0.8366349699005156	0.836739009920649	0.8369091434400971
0.46475	0.8366651740240566	0.836768574333862	0.8369333389022858
0.46525	0.836695023640502	0.8367977791666196	0.8369572337027233
0.46575	0.8367245181237254	0.8368266242298074	0.8369808278834437
0.46625	0.8367536568488994	0.8368551093360506	0.8370041214880594
0.46675	0.8367824391927968	0.8368832342997107	0.8370271145616598
0.46725	0.8368108645341015	0.8369109989369048	0.837049807150715
0.46775	0.8368389322537118	0.8369384030655151	0.8370721993029995
0.46825	0.8368666417350319	0.8369654465051929	0.8370942910675012
0.46875	0.8368939923642646	0.8369921290773802	0.837116082494327
0.46925	0.8369209835307169	0.8370184506053104	0.8371375736346235
0.46975	0.8369476146270687	0.837044410914034	0.8371587645405074
0.47025	0.8369738850496538	0.8370700098304208	0.8371796552649601
0.47075	0.8369997941987481	0.8370952471831843	0.837200245861763
0.47125	0.8370253414788397	0.8371201228028918	0.8372205363854236
0.47175	0.8370505262988874	0.8371446365219771	0.8372405268910884
0.47225	0.8370753480725792	0.8371687881747644	0.8372602174344781
0.47275	0.8370998062185985	0.837192577597479	0.8372796080718183
0.47325	0.8371239001608601	0.8372160046282655	0.8372986988597452
0.47375	0.8371476293287582	0.837239069107204	0.8373174898552687
0.47425	0.8371709931573919	0.8372617708763324	0.8373359811156851
0.47475	0.8371939910878057	0.837284109779663	0.8373541726985153
0.47525	0.8372166225671913	0.8373060856632047	0.8373720646614466
0.47575	0.8372388870491185	0.8373276983749645	0.837389657062259
0.47625	0.8372607839937245	0.8373489477649906	0.8374069499587773
0.47675	0.8372823128679214	0.8373698336853703	0.8374239434088024
0.47725	0.8373034731455801	0.8373903559902738	0.8374406374700613
0.47775	0.8373242643077156	0.8374105145359471	0.8374570322001397
0.47825	0.8373446858426626	0.8374303091807533	0.8374731276564431
0.47875	0.8373647372462554	0.8374497397851725	0.8374889238961368
0.47925	0.837384418021983	0.837468806211843	0.8375044209760898
0.47975	0.8374037276811473	0.8374875083255725	0.8375196189528289
0.48025	0.8374226657430145	0.8375058459933545	0.8375345178824971
0.48075	0.837441231734967	0.8375238190843842	0.8375491178207942
0.48125	0.8374594251926276	0.8375414274701	0.8375634188229486
0.48175	0.8374772456600098	0.8375586710241766	0.8375774209436587
0.48225	0.8374946926896404	0.8375755496225736	0.8375911242370567
0.48275	0.8375117658426663	0.8375920631435289	0.8376045287566624
0.48325	0.8375284646889835	0.8376082114675949	0.8376176345553586
0.48375	0.8375447888073476	0.837623994477647	0.8376304416853334
0.48425	0.8375607377854656	0.8376394120589195	0.8376429501980548
0.48475	0.8375763112200902	0.837654464099012	0.8376551601442366
0.48525	0.8375915087171243	0.83766915048791	0.837667071573797
0.48575	0.8376063298916844	0.8376834711180119	0.8376786845358262
0.48625	0.8376207743682021	0.8376974258841348	0.8376899990785596
0.48675	0.8376348417804661	0.8377110146835501	0.8377010152493417
0.48725	0.8376485317717234	0.8377242374159852	0.8377117330946048
0.48775	0.8376618439947107	0.8377370939836496	0.8377221526598232
0.48825	0.8376747781117212	0.8377495842912528	0.8377322739895047
0.48875	0.8376873337946625	0.83776170824602	0.8377420971271509
0.48925	0.8376995107250933	0.8377734657577135	0.8377516221152462
0.48975	0.8377113085942666	0.837784856738646	0.8377608489952115
0.49025	0.8377227271031827	0.8377958811036942	0.8377697778073985
0.49075	0.8377337659625953	0.8378065387703215	0.8377784085910697
0.49125	0.8377444248930724	0.8378168296585872	0.8377867413843597
0.49175	0.8377547036249949	0.8378267536911658	0.8377947762242715
0.49225	0.8377646018986037	0.8378363107933585	0.8378025131466391
0.49275	0.837774119463992	0.8378455008931207	0.8378099521861337
0.49325	0.8377832560811558	0.8378543239210586	0.8378170933762226
0.49375	0.837792011519979	0.8378627798104484	0.8378239367491693
0.49425	0.8378003855602563	0.8378708684972574	0.837830482336002
0.49475	0.8378083779916968	0.8378785899201481	0.8378367301665067
0.49525	0.8378159886139321	0.837885944020492	0.8378426802692218
0.49575	0.837823217236514	0.8378929307423832	0.8378483326713978
0.49625	0.8378300636789279	0.8378995500326465	0.8378536873990108
0.49675	0.8378365277705744	0.8379058018408542	0.8378587444767349
0.49725	0.8378426093507806	0.8379116861193248	0.8378635039279403
0.49775	0.8378483082687946	0.8379172028231495	0.8378679657746718
0.49825	0.8378536243837778	0.8379223519101913	0.8378721300376519
0.49875	0.8378585575647909	0.837927133341086	0.8378759967362609
0.49925	0.8378631076908087	0.8379315470792674	0.8378795658885249
0.49975	0.8378672746506926	0.8379355930909598	0.837882837511122
0.50025	0.8378710583431945	0.8379392713451947	0.8378858116193686
0.50075	0.8378744586769473	0.8379425818138084	0.8378884882272062
0.50125	0.8378774755704521	0.8379455244714553	0.8378908673472
0.50175	0.8378801089520795	0.8379480992956119	0.8378929489905337
0.50225	0.8378823587600468	0.8379503062665697	0.837894733167004
0.50275	0.8378842249424288	0.8379521453674584	0.8378962198850191
0.50325	0.8378857074571266	0.8379536165842343	0.8378974091515904
0.50375	0.8378868062718732	0.8379547199056931	0.8378983009723299
0.50425	0.8378875213642317	0.8379554553234595	0.8378988953514549
0.50475	0.8378878527215722	0.8379558228319961	0.8378991922917745
0.50525	0.8378878003410741	0.8379558224286047	0.837899191794699
0.50575	0.837887364229714	0.837955454113434	0.837898893860233
0.50625	0.8378865444042622	0.8379547178894693	0.8378982984869788
0.50675	0.837885340891267	0.8379536137625268	0.8378974056721311
0.50725	0.8378837537270569	0.8379521417412628	0.8378962154114907
0.50775	0.8378817829577355	0.8379503018371701	0.8378947276994465
0.50825	0.8378794286391693	0.8379480940645697	0.8378929425290013
0.50875	0.837876690836982	0.8379455184406097	0.8378908598917554
0.50925	0.8378735696265588	0.8379425749852668	0.8378884797779216
0.50975	0.8378700650930367	0.8379392637213418	0.8378858021763218
0.51025	0.8378661773312974	0.8379355846744468	0.8378828270743991
0.51075	0.8378619064459752	0.8379315378729997	0.8378795544582207
0.51125	0.8378572525514459	0.8379271233482268	0.8378759843124816
0.51175	0.8378522157718246	0.8379223411341555	0.837872116620513
0.51225	0.8378467962409666	0.8379171912675943	0.8378679513642917
0.51275	0.8378409941024684	0.8379116737881391	0.8378634885244393
0.51325	0.8378348095096544	0.8379057887381529	0.8378587280802507
0.51375	0.8378282426255907	0.837899536162772	0.8378536700096803
0.51425	0.8378212936230657	0.8378929161098856	0.8378483142893678
0.51475	0.8378139626845985	0.8378859286301255	0.8378426608946413
0.51525	0.8378062500024299	0.8378785737768578	0.8378367097995327
0.51575	0.837798155778523	0.8378708516061707	0.8378304609767877
0.51625	0.8377896802245473	0.8378627621768673	0.8378239143978838
0.51675	0.8377808235618731	0.8378543055504529	0.8378170700330378
0.51725	0.8377715860215702	0.8378454817911173	0.8378099278512218
0.51775	0.8377619678443832	0.8378362909657239	0.8378024878201835
0.51825	0.8377519692807242	0.8378267331437994	0.8377947499064575
0.51875	0.8377415905906583	0.8378168083975198	0.8377867140753831
0.51925	0.8377308320438823	0.8378065168016892	0.8377783802911277
0.51975	0.8377196939197011	0.8377958584337342	0.8377697485166924
0.52025	0.8377081765070067	0.837784833373687	0.8377608187139438
0.52075	0.8376962801042409	0.8377734417041663	0.8377515908436319
0.52125	0.8376840050193837	0.83776168351036	0.8377420648654103
0.52175	0.8376713515698962	0.8377495588800166	0.8377322407378549
0.52225	0.837658320082692	0.837737067903417	0.8377221184184972
0.52275	0.8376449108941036	0.837724210673378	0.8377116978638376
0.52325	0.8376311243498247	0.8377109872852122	0.8377009790293749
0.52375	0.8376169608048685	0.8376973978367181	0.8376899618696397
0.52425	0.8376024206235054	0.83768344242817	0.8376786463382063
0.52475	0.8375875041792135	0.8376691211622918	0.8376670323877378
0.52525	0.8375722118546064	0.8376544341442427	0.8376551199700086
0.52575	0.8375565440413725	0.8376393814815944	0.8376429090359265
0.52625	0.8375405011401985	0.8376239632843113	0.8376303995355813
0.52675	0.8375240835606946	0.837608179664743	0.8376175914182683
0.52725	0.8375072917213137	0.8375920307375939	0.8376044846325209
0.52775	0.8374901260492481	0.8375755166199009	0.8375910791261546
0.52825	0.8374725869803551	0.8375586374310282	0.8375773748462926
0.52875	0.8374546749590365	0.8375413932926328	0.8375633717394166
0.52925	0.8374363904381522	0.8375237843286567	0.8375490697513951
0.52975	0.8374177338788956	0.8375058106652996	0.8375344688275304
0.53025	0.8373987057506772	0.8374874724309986	0.8375195689126017
0.53075	0.8373793065309949	0.8374687697564124	0.8375043699509025
0.53125	0.8373595367053125	0.8374497027743972	0.8374888718862934
0.53175	0.8373393967669144	0.8374302716199897	0.8374730746622425
0.53225	0.8373188872167638	0.8374104764303871	0.837456978221882
0.53275	0.8372980085633503	0.8373903173449296	0.8374405825080492
0.53325	0.8372767613225222	0.8373697945050728	0.8374238874633387
0.53375	0.8372551460173386	0.837348908054371	0.837406893030158
0.53425	0.8372331631778843	0.8373276581384633	0.8373895991507796
0.53475	0.8372108133410948	0.8373060449050502	0.8373720057674043
0.53525	0.8371880970505623	0.8372840685038707	0.8373541128222041
0.53575	0.8371650148563629	0.8372617290866903	0.8373359202573963
0.53625	0.8371415673148318	0.8372390268072758	0.8373174280152931
0.53675	0.8371177549883764	0.837215961821384	0.8372986360383733
0.53725	0.8370935784452455	0.8371925342867355	0.8372795442693374
0.53775	0.8370690382593254	0.8371687443629959	0.837260152651179
0.53825	0.8370441350099013	0.8371445922117704	0.837240461127248
0.53875	0.8370188692814261	0.8371200779965706	0.8372204696413237
0.53925	0.8369932416632859	0.8370952018828112	0.837200178137682
0.53975	0.836967252749548	0.8370699640377891	0.8371795865611702
0.54025	0.8369409031387125	0.8370443646306635	0.8371586948572765
0.54075	0.8369141934334507	0.8370184038324427	0.8371375029722141
0.54125	0.8368871242403412	0.836992081815972	0.8371160108529969
0.54175	0.8368596961696076	0.8369653987559087	0.8370942184475052
0.54225	0.8368319098348337	0.8369383548287329	0.8370721257045853
0.54275	0.8368037658526966	0.8369109502127077	0.837049732574122
0.54325	0.8367752648426628	0.8368831850878763	0.8370270390071223
0.54375	0.8367464074267155	0.8368550596360574	0.8370040449558054
0.54425	0.8367171942290528	0.8368265740408248	0.8369807503736856
0.54475	0.8366876258757878	0.8367977284875041	0.8369571552156686
0.54525	0.8366577029946429	0.8367685231631576	0.8369332594381356
0.54575	0.8366274262146536	0.8367389582565807	0.8369090629990394
0.54625	0.8365967961658574	0.8367090339582892	0.8368845658579938
0.54675	0.8365658134789675	0.8366787504605289	0.8368597679763785
0.54725	0.8365344787850678	0.8366481079572445	0.8368346693174294
0.54775	0.8365027927152895	0.8366171066440928	0.8368092698463275
0.54825	0.8364707559004895	0.836585746718437	0.8367835695303227
0.54875	0.8364383689709302	0.8365540283793349	0.8367575683388204
0.54925	0.8364056325559537	0.8365219518275483	0.8367312662434807
0.54975	0.8363725472836498	0.8364895172655411	0.8367046632183336
0.55025	0.8363391137805326	0.8364567248974816	0.8366777592398773
0.55075	0.8363053326712108	0.8364235749292392	0.8366505542871873
0.55125	0.8362712045780601	0.8363900675683895	0.8366230483420313
0.55175	0.836236730120895	0.8363562030242179	0.8365952413889708
0.55225	0.8362019099166353	0.8363219815077413	0.8365671334154801
0.55275	0.8361667445789843	0.8362874032316957	0.8365387244120465
0.55325	0.8361312347180985	0.836252468410559	0.8365100143722944
0.55375	0.8360953809402653	0.8362171772605497	0.8364810032930975
0.55425	0.8360591838475768	0.8361815299996611	0.8364516911747008
0.55475	0.8360226440376126	0.8361455268476539	0.8364220780208236
0.55525	0.8359857621031273	0.8361091680260827	0.8363921638387904
0.55575	0.8359485386317214	0.8360724537583162	0.8363619486396545
0.55625	0.8359109742055442	0.8360353842695547	0.8363314324383081
0.55675	0.8358730694009858	0.8359979597868545	0.8363006152536084
0.55725	0.835834824788365	0.8359601805391397	0.8362694971085016
0.55775	0.8357962409316476	0.835922046757243	0.8362380780301507
0.55825	0.8357573183881376	0.8358835586739312	0.836206358050052
0.55875	0.8357180577081984	0.8358447165239274	0.8361743372041762
0.55925	0.8356784594349744	0.835805520543946	0.836142015533088
0.55975	0.8356385241041091	0.8357659709727407	0.8361093930820727
0.56025	0.835598252243486	0.8357260680511257	0.8360764699012696
0.56075	0.8355576443729589	0.8356858120220133	0.8360432460458048
0.56125	0.8355167010040979	0.8356452031304735	0.8360097215759297
0.56175	0.8354754226399527	0.8356042416237666	0.8359758965571437
0.56225	0.8354338097748044	0.8355629277513892	0.8359417710603343
0.56275	0.8353918628939419	0.8355212617651311	0.8359073451619232
0.56325	0.8353495824734334	0.8354792439191229	0.8358726189439819
0.56375	0.8353069689799236	0.8354368744699001	0.835837592494396
0.56425	0.8352640228704183	0.8353941536764516	0.8358022659069955
0.56475	0.8352207445921048	0.8353510818002925	0.8357666392816951
0.56525	0.8351771345821574	0.835307659105522	0.8357307127246422
0.56575	0.8351331932675675	0.8352638858588955	0.8356944863483602
0.56625	0.8350889210649782	0.8352197623299028	0.8356579602718949
0.56675	0.8350443183805436	0.8351752887908394	0.8356211346209693
0.56725	0.8349993856097655	0.8351304655168924	0.8355840095281245
0.56775	0.8349541231373864	0.8350852927862217	0.8355465851328863
0.56825	0.834908531337246	0.8350397708800497	0.8355088615819053
0.56875	0.8348626105721981	0.8349939000827499	0.8354708390291263
0.56925	0.8348163611939972	0.83494768068197	0.8354325176359351
0.56975	0.8347697835432147	0.8349011129687038	0.8353938975713313
0.57025	0.8347228779491738	0.8348541972374209	0.8353549790120907
0.57075	0.8346756447298846	0.8348069337861804	0.8353157621429149
0.57125	0.8346280841919913	0.8347593229167433	0.8352762471566237
0.57175	0.8345801966307362	0.8347113649347007	0.8352364342543027
0.57225	0.8345319823299343	0.8346630601496127	0.8351963236454978
0.57275	0.8344834415619587	0.8346144088751412	0.8351559155483762
0.57325	0.8344345745877403	0.834565411429199	0.8351152101899127
0.57375	0.8343853816567657	0.8345160681341113	0.8350742078060698
0.57425	0.8343358630071077	0.8344663793167668	0.8350329086419809
0.57475	0.8342860188654525	0.8344163453087927	0.8349913129521422
0.57525	0.8342358494471419	0.8343659664467366	0.8349494210005994
0.57575	0.8341853549562183	0.8343152430722577	0.8349072330611503
0.57625	0.8341345355855154	0.8342641755323116	0.8348647494175361
0.57675	0.8340833915167097	0.8342127641793801	0.834821970363641
0.57725	0.8340319229204337	0.8341610093716747	0.8347788962037108
0.57775	0.8339801299563735	0.8341089114733773	0.8347355272525491
0.57825	0.8339280127733805	0.8340564708548882	0.8346918638357368
0.57875	0.8338755715096271	0.8340036878930783	0.8346479062898476
0.57925	0.8338228062927415	0.8339505629715581	0.8346036549626648
0.57975	0.833769717239973	0.833897096480974	0.8345591102134221
0.58025	0.833716304458396	0.8338432888193085	0.8345142724130166
0.58075	0.8336625680451049	0.8337891403922064	0.834469141944256
0.58125	0.83360850808743	0.8337346516132988	0.8344237192020855
0.58175	0.8335541246631881	0.8336798229045753	0.8343780045938454
0.58225	0.8334994178409297	0.8336246546967557	0.8343319985395002
0.58275	0.8334443876802214	0.8335691474296962	0.8342857014719148
0.58325	0.8333890342319353	0.8335133015528075	0.8342391138370945
0.58375	0.8333333575385526	0.8334571175255029	0.8341922360944501
0.58425	0.8332773576344737	0.8334005958176707	0.8341450687170746
0.58475	0.8332210345463413	0.833343736910184	0.8340976121920064
0.58525	0.833164388293382	0.8332865412954225	0.8340498670205211
0.58575	0.8331074188877268	0.833229009477843	0.8340018337183885
0.58625	0.8330501263347524	0.8331711419745672	0.8339535128161767
0.58675	0.8329925106334083	0.8331129393160231	0.8339049048595544
0.58725	0.8329345717765656	0.8330544020466001	0.8338560104095678
0.58775	0.8328763097513501	0.8329955307253814	0.833806830042961
0.58825	0.832817724539468	0.8329363259268732	0.8337573643524697
0.58875	0.8327588161175635	0.8328767882418098	0.8337076139471518
0.58925	0.8326995844575829	0.8328169182780115	0.8336575794526966
0.58975	0.83264002952715	0.8327567166612676	0.8336072615117499
0.59025	0.8325801512899852	0.8326961840362749	0.8335566607842427
0.59075	0.8325199497063724	0.8326353210676716	0.8335057779477119
0.59125	0.8324594247336802	0.8325741284410961	0.8334546136976686
0.59175	0.8323985763269792	0.8325126068643042	0.8334031687479255
0.59225	0.8323374044397267	0.8324507570683861	0.8333514438309357
0.59275	0.832275909024594	0.8323885798090449	0.8332994396981697
0.59325	0.8322140900343946	0.8323260758679254	0.8332471571204584
0.59375	0.8321519474231449	0.8322632460540513	0.8331945968883511
0.59425	0.8320894811473224	0.832200091205336	0.83314175981249
0.59475	0.8320266911672167	0.8321366121901991	0.8330886467239927
0.59525	0.8319635774484472	0.8320728099092496	0.833035258474816
0.59575	0.8319001399636418	0.8320086852970721	0.8329815959381298
0.59625	0.8318363786942191	0.8319442393241444	0.8329276600086993
0.59675	0.8317722936322635	0.8318794729988417	0.8328734516032876
0.59725	0.8317078847825008	0.8318143873695485	0.8328189716610392
0.59775	0.8316431521642761	0.8317489835269234	0.8327642211438588
0.59825	0.8315780958135415	0.8316832626062238	0.8327092010368112
0.59875	0.8315127157847901	0.8316172257898309	0.8326539123485219
0.59925	0.8314470121528883	0.8315508743098691	0.8325983561115823
0.59975	0.8313809850148002	0.8314842094509788	0.8325425333829274
0.60025	0.8313146344911522	0.8314172325532159	0.8324864452442462
0.60075	0.8312479607276221	0.8313499450151146	0.8324300928023972
0.60125	0.831180963896196	0.8312823482969057	0.8323734771897963
0.60175	0.8311136441962946	0.8312144439238657	0.8323165995648062
0.60225	0.8310460018558093	0.8311462334898466	0.8322594611121471
0.60275	0.8309780371322315	0.831077718660959	0.8322020630433036
0.60325	0.8309097503139038	0.8310089011794017	0.8321444065969111
0.60375	0.8308411417216451	0.8309397828674726	0.8320864930391303
0.60425	0.8307722117109356	0.8308703656317041	0.832028323664064
0.60475	0.8307029606749022	0.8308006514671938	0.8319698997941336
0.60525	0.8306333890484224	0.8307306424620439	0.831911222780439
0.60575	0.8305634973136102	0.8306603408019656	0.8318522940031609
0.60625	0.8304932860071125	0.8305897487750007	0.8317931148719198
0.60675	0.8304227557294586	0.8305188687763817	0.8317336868261267
0.60725	0.8303519071568776	0.8304477033134692	0.8316740113353387
0.60775	0.8302807410558781	0.8303762550108017	0.8316140898996122
0.60825	0.8302092583008911	0.8303045266151876	0.831553924049815
0.60875	0.830137459895191	0.8302325210008679	0.8314935153479588
0.60925	0.8300653469952767	0.8301602411746533	0.8314328653875286
0.60975	0.8299929209387776	0.8300876902810699	0.8313719757937462
0.61025	0.8299201832758516	0.8300148716074445	0.8313108482238638
0.61075	0.8298471358038828	0.8299417885888951	0.8312494843674401
0.61125	0.8297737806052415	0.8298684448131753	0.8311878859465907
0.61175	0.8297001200876385	0.8297948440253374	0.8311260547162073
0.61225	0.8296261570264767	0.8297209901321425	0.8310639924641834
0.61275	0.8295518946084961	0.8296468872062024	0.8310017010116155
0.61325	0.8294773364758387	0.8295725394897553	0.8309391822129484
0.61375	0.8294024867695482	0.8294979513980063	0.8308764379561518
0.61425	0.829327350171377	0.8294231275220281	0.8308134701628496
0.61475	0.829251931942754	0.8293480726310736	0.8307502807883997
0.61525	0.8291762379596841	0.8292727916742905	0.8306868718219749
0.61575	0.8291002747423201	0.8291972897817671	0.8306232452866298
0.61625	0.8290240494779647	0.8291215722648002	0.8305594032392878
0.61675	0.828947570036398	0.8290456446153681	0.8304953477707409
0.61725	0.8288708449764125	0.8289695125047014	0.8304310810056055
0.61775	0.8287938835427026	0.8288931817809212	0.8303666051022545
0.61825	0.8287166956523179	0.8288166584656756	0.8303019222526753
0.61875	0.8286392918702444	0.8287399487497421	0.8302370346823373
0.61925	0.8285616833738021	0.8286630589874733	0.8301719446500132
0.61975	0.8284838819058902	0.8285859956902235	0.8301066544475334
0.62025	0.8284058997173827	0.8285087655185245	0.8300411663995244
0.62075	0.8283277494992541	0.8284313752731043	0.8299754828631001
0.62125	0.8282494443053173	0.828353831884763	0.82990960622752
0.62175	0.8281709974667402	0.828276142403089	0.8298435389137908
0.62225	0.828092422499712	0.8281983139839774	0.8297772833742211
0.62275	0.8280137330078974	0.8281203538760823	0.8297108420919408
0.62325	0.8279349425814588	0.8280422694061709	0.8296442175803661
0.62375	0.8278560646945876	0.8279640679634711	0.8295774123826263
0.62425	0.827777112603493	0.827885756983165	0.8295104290709435
0.62475	0.8276980992469197	0.8278073439289443	0.8294432702459394
0.62525	0.8276190371511074	0.8277288362748927	0.8293759385359234
0.62575	0.8275399383410775	0.827650241486731	0.8293084365961159
0.62625	0.8274608142599761	0.8275715670025703	0.8292407671078151
0.62675	0.8273816756979491	0.8274928202133008	0.8291729327775358
0.62725	0.827302532731824	0.8274140084427808	0.8291049363360813
0.62775	0.8272233946765926	0.8273351389279529	0.8290367805375768
0.62825	0.8271442700493191	0.8272562187990563	0.8289684681584245
0.62875	0.8270651665458253	0.8271772550600898	0.8289000019962521
0.62925	0.8269860910302126	0.8270982545696813	0.8288313848687876
0.62975	0.8269070495368466	0.8270192240225498	0.82876261961269
0.63025	0.8268280472842457	0.8269401699316848	0.8286937090823469
0.63075	0.8267490886999536	0.8268610986113675	0.8286246561486041
0.63125	0.826670177455279	0.8267820161612766	0.8285554636974544
0.63175	0.8265913165086234	0.826702928451677	0.8284861346286978
0.63225	0.8265125081558214	0.826623841109931	0.8284166718545676
0.63275	0.8264337540860339	0.8265447595083372	0.8283470782982801
0.63325	0.8263550554415072	0.8264656887534741	0.8282773568925695
0.63375	0.8262764128795927	0.8263866336770587	0.8282075105782097
0.63425	0.8261978266354808	0.8263075988284369	0.8281375423024443
0.63475	0.8261192965841756	0.8262285884686803	0.8280674550174476
0.63525	0.8260408223003965	0.826149606566363	0.8279972516787115
0.63575	0.8259624031152366	0.8260706567950087	0.8279269352434171
0.63625	0.8258840381686191	0.8259917425321583	0.8278565086687925
0.63675	0.8258057264567833	0.82591286686011	0.8277859749104349
0.63725	0.8257274668742882	0.8258340325681651	0.8277153369206223
0.63775	0.8256492582501589	0.8257552421564104	0.8276445976465944
0.63825	0.8255710993781075	0.8256764978409228	0.8275737600288335
0.63875	0.8254929890408589	0.8255978015602771	0.8275028269993423
0.63925	0.8254149260288263	0.8255191549832838	0.8274318014798864
0.63975	0.8253369091535685	0.825440559517855	0.827360686380245
0.64025	0.8252589372564383	0.825362016320808	0.827289484596474
0.64075	0.825181009213119	0.8252835263085679	0.8272181990091502
0.64125	0.8251031239346021	0.8252050901685511	0.827146832481622
0.64175	0.825025280365361	0.825126708371167	0.8270753878582733
0.64225	0.824947477479332	0.8250483811822503	0.8270038679627874
0.64275	0.8248697142743506	0.8249701086758201	0.8269322755964361
0.64325	0.8247919897657281	0.8248918907470344	0.8268606135363662
0.64375	0.8247143029793679	0.8248137271251975	0.8267888845339383
0.64425	0.8246366529450267	0.8247356173867445	0.8267170913130474
0.64475	0.8245590386899905	0.8246575609680593	0.8266452365684935
0.64525	0.8244814592335196	0.8245795571780222	0.8265733229643724
0.64575	0.8244039135822673	0.8245016052102488	0.8265013531324931
0.64625	0.8243264007267338	0.8244237041548894	0.8264293296708455
0.64675	0.8242489196388884	0.8243458530099395	0.8263572551420787
0.64725	0.8241714692708972	0.8242680506920055	0.8262851320720369
0.64775	0.824094048554901	0.8241902960465071	0.826212962948322
0.64825	0.8240166564036886	0.8241125878572468	0.826140750218925
0.64875	0.8239392917121631	0.8240349248553114	0.8260684962908792
0.64925	0.8238619533594322	0.8239573057273459	0.8259962035289653
0.64975	0.8237846402113616	0.823879729123183	0.8259238742544787
0.65025	0.8237073511233806	0.8238021936627586	0.8258515107440483
0.65075	0.8236300849434083	0.8237246979424296	0.8257791152285001
0.65125	0.8235528405147886	0.8236472405406521	0.825706689891778
0.65175	0.8234756166790528	0.8235698200230646	0.8256342368699249
0.65225	0.8233984122784771	0.8234924349469628	0.8255617582501484
0.65275	0.8233212261583159	0.8234150838652836	0.8254892560698921
0.65325	0.8232440571687318	0.8233377653300515	0.8254167323160112
0.65375	0.8231669041663032	0.8232604778953664	0.8253441889240006
0.65425	0.8230897660152385	0.8231832201199575	0.8252716277772802
0.65475	0.8230126415881878	0.8231059905693365	0.8251990507065224
0.65525	0.8229355297667693	0.8230287878176041	0.825126459489093
0.65575	0.8228584294418508	0.8229516104489406	0.825053855848512
0.65625	0.8227813395135813	0.8228744570588099	0.8249812414539672
0.65675	0.8227042588912583	0.8227973262549098	0.8249086179199342
0.65725	0.8226271864930926	0.8227202166579135	0.8248359868058179
0.65775	0.8225501212458992	0.8226431269020196	0.8247633496156613
0.65825	0.8224730620847494	0.8225660556353313	0.8246907077979195
0.65875	0.8223960079526347	0.8224890015201036	0.8246180627453059
0.65925	0.8223189578001614	0.8224119632328805	0.8245454157946366
0.65975	0.8222419105852937	0.8223349394645332	0.824472768226795
0.66025	0.8221648652731506	0.8222579289202103	0.8244001212667273
0.66075	0.8220878208358698	0.8221809303192088	0.8243274760834783
0.66125	0.8220107762525707	0.8221039423948369	0.824254833790274
0.66175	0.821933730509328	0.8220269638941952	0.8241821954446961
0.66225	0.8218566825992114	0.8219499935779383	0.8241095620488426
0.66275	0.8217796315223852	0.8218730302199907	0.8240369345495816
0.66325	0.8217025762862137	0.8217960726072872	0.8239643138388407
0.66375	0.8216255159053787	0.8217191195394621	0.8238917007539103
0.66425	0.821548449402021	0.8216421698285428	0.8238190960778375
0.66475	0.8214713758058504	0.8215652222986257	0.8237465005398416
0.66525	0.8213942941542525	0.8214882757855616	0.8236739148157297
0.66575	0.8213172034923677	0.8214113291366436	0.8236013395284052
0.66625	0.8212401028731412	0.8213343812102808	0.8235287752483816
0.66675	0.8211629913573545	0.8212574308756991	0.8234562224943428
0.66725	0.8210858680136298	0.82118047701262	0.8233836817337252
0.66775	0.8210087319183863	0.8211035185109764	0.8233111533833202
0.66825	0.8209315821557795	0.8210265542706029	0.8232386378099369
0.66875	0.8208544178176442	0.820949583200949	0.8231661353310946
0.66925	0.8207772380033866	0.8208726042208229	0.8230936462157047
0.66975	0.8207000418198735	0.8207956162581164	0.8230211706847873
0.67025	0.8206228283813355	0.820718618249536	0.8229487089122431
0.67075	0.8205455968092245	0.8206416091403832	0.8228762610256478
0.67125	0.8204683462320905	0.8205645878842962	0.8228038271070367
0.67175	0.820391075785466	0.8204875534430498	0.8227314071937459
0.67225	0.8203137846117339	0.8204105047863325	0.8226590012792682
0.67275	0.8202364718600096	0.8203334408915507	0.8225866093140978
0.67325	0.8201591366860254	0.8202563607436355	0.8225142312066414
0.67375	0.8200817782520141	0.8201792633348707	0.8224418668241469
0.67425	0.8200043957266144	0.8201021476647317	0.8223695159936218
0.67475	0.8199269882847494	0.8200250127397164	0.8222971785027834
0.67525	0.8198495551075287	0.8199478575732159	0.8222248541010074
0.67575	0.8197720953821646	0.8198706811853638	0.8221525425003083
0.67625	0.8196946083018573	0.8197934826029192	0.8220802433763646
0.67675	0.8196170930657081	0.8197162608591464	0.8220079563694972
0.67725	0.8195395488786266	0.8196390149937254	0.8219356810856875
0.67775	0.8194619749512302	0.8195617440526323	0.821863417097656
0.67825	0.8193843704997508	0.8194844470880603	0.8217911639459018
0.67875	0.8193067347459444	0.8194071231583375	0.8217189211397746
0.67925	0.819229066916985	0.8193297713278426	0.8216466881586123
0.67975	0.8191513662453727	0.8192523906669331	0.8215744644528543
0.68025	0.8190736319688381	0.8191749802518816	0.8215022494451985
0.68075	0.8189958633302405	0.819097539164802	0.8214300425317909
0.68125	0.8189180595774639	0.8190200664935816	0.8213578430834164
0.68175	0.8188402199633216	0.8189425613318069	0.8212856504467473
0.68225	0.8187623437454549	0.8188650227787038	0.8212134639455497
0.68275	0.8186844301862316	0.8187874499390674	0.8211412828819376
0.68325	0.8186064785526425	0.8187098419231799	0.8210691065375867
0.68375	0.8185284881162034	0.8186321978467387	0.8209969341749602
0.68425	0.8184504581528494	0.8185545168307737	0.820924765038504
0.68475	0.8183723879428306	0.8184767980015769	0.820852598355786
0.68525	0.8182942767706177	0.8183990404906195	0.8207804333386017
0.68575	0.8182161239247948	0.8183212434344813	0.8207082691840588
0.68625	0.8181379286979704	0.8182434059747838	0.8206361050755729
0.68675	0.8180596903866673	0.8181655272581362	0.8205639401838555
0.68725	0.81798140829123	0.8180876064360825	0.8204917736678534
0.68775	0.8179030817157243	0.8180096426650488	0.8204196046756711
0.68825	0.8178247099678406	0.8179316351063295	0.8203474323454985
0.68875	0.8177462923588088	0.8178535829260603	0.8202752558065401
0.68925	0.8176678282032949	0.8177754852952174	0.8202030741799846
0.68975	0.817589316819309	0.8176973413896073	0.8201308865800611
0.69025	0.8175107575281159	0.8176191503898657	0.8200586921151246
0.69075	0.8174321496541367	0.8175409114814606	0.8199864898888354
0.69125	0.8173534925248549	0.8174626238546802	0.8199142790014297
0.69175	0.8172747854707163	0.8173842867046084	0.8198420585510341
0.69225	0.8171960278250396	0.8173058992310943	0.819769827635048
0.69275	0.8171172189239072	0.817227460638673	0.8196975853514815
0.69325	0.8170383581060647	0.817148970136479	0.8196253308002918
0.69375	0.8169594447128096	0.8170704269381253	0.8195530630846174
0.69425	0.8168804780878881	0.8169918302615282	0.8194807813118274
0.69475	0.8168014575773781	0.8169131793287198	0.8194084845943508
0.69525	0.8167223825295759	0.8168344733656054	0.8193361720502297
0.69575	0.8166432522948709	0.8167557116017093	0.8192638428033169
0.69625	0.8165640662256382	0.8166768932698806	0.8191914959830723
0.69675	0.8164848236761192	0.8165980176059993	0.8191191307239876
0.69725	0.8164055240022939	0.8165190838486605	0.8190467461645484
0.69775	0.816326166561776	0.8164400912388746	0.8189743414458223
0.69825	0.8162467507136882	0.8163610390197961	0.8189019157097326
0.69875	0.8161672758185577	0.8162819264364574	0.8188294680969997
0.69925	0.8160877412382075	0.8162027527355421	0.8187569977449339
0.69975	0.816008146335653	0.8161235171652139	0.8186845037851608
0.70025	0.8159284904750119	0.8160442189749902	0.8186119853413614
0.70075	0.8158487730214141	0.815964857415687	0.8185394415272259
0.70125	0.815768993340905	0.8158854317394059	0.8184668714446796
0.70175	0.8156891508003722	0.8158059411995954	0.8183942741825487
0.70225	0.8156092447674612	0.8157263850511469	0.818321648815722
0.70275	0.8155292746105088	0.8156467625505447	0.8182489944048966
0.70325	0.815449239698465	0.8155670729560529	0.8181763099969546
0.70375	0.8153691394008133	0.815487315527915	0.8181035946259647
0.70425	0.8152889730874979	0.815407489528573	0.8180308473147883
0.70475	0.8152087401288454	0.8153275942228903	0.8179580670772597
0.70525	0.8151284398954847	0.815247628878339	0.8178852529207713
0.70575	0.8150480717582558	0.8151675927651747	0.8178124038492759
0.70625	0.81496763508812	0.8150874851565688	0.8177395188664616
0.70675	0.8148871292560526	0.8150073053287004	0.8176665969790227
0.70725	0.8148065536329444	0.8149270525607775	0.8175936371998663
0.70775	0.8147259075894879	0.814846726135029	0.8175206385511151
0.70825	0.8146451904960497	0.8147663253366161	0.8174476000668076
0.70875	0.814564401722551	0.814685849453514	0.8173745207951623
0.70925	0.8144835406383435	0.8146052977763195	0.8173013998003924
0.70975	0.814402606612062	0.8145246695980413	0.8172282361639631
0.71025	0.8143215990114993	0.8144439642138508	0.8171550289853117
0.71075	0.8142405172034585	0.8143631809207873	0.8170817773820422
0.71125	0.8141593605536168	0.8142823190174835	0.8170084804896459
0.71175	0.8140781284263922	0.8142013778038576	0.8169351374607627
0.71225	0.8139968201847995	0.8141203565808156	0.8168617474641322
0.71275	0.8139154351903163	0.8140392546499732	0.8167883096832712
0.71325	0.8138339728027565	0.813958071313374	0.8167148233149819
0.71375	0.8137524323801354	0.8138768058732558	0.8166412875677856
0.71425	0.8136708132785596	0.8137954576318143	0.8165677016603684
0.71475	0.8135891148520953	0.8137140258910104	0.8164940648200972
0.71525	0.8135073364526649	0.8136325099524003	0.8164203762816713
0.71575	0.813425477429935	0.8135509091169738	0.8163466352859566
0.71625	0.8133435371312182	0.8134692226850357	0.8162728410789918
0.71675	0.813261514901364	0.8133874499561073	0.8161989929112088
0.71725	0.8131794100826844	0.8133055902288211	0.816125090036861
0.71775	0.8130972220148539	0.8132236428008627	0.816051131713618
0.71825	0.8130149500348315	0.8131416069688933	0.8159771172022873
0.71875	0.8129325934767834	0.8130594820284932	0.8159030457666838
0.71925	0.8128501516720062	0.8129772672741133	0.8158289166735729
0.71975	0.8127676239488733	0.8128949619990282	0.8157547291926686
0.72025	0.8126850096327627	0.8128125654952923	0.8156804825966318
0.72075	0.8126023080460071	0.8127300770537025	0.8156061761610766
0.72125	0.8125195185078432	0.8126474959637479	0.8155318091645426
0.72175	0.812436640334369	0.8125648215135856	0.8154573808884491
0.72225	0.812353672838507	0.8124820529900108	0.8153828906169887
0.72275	0.8122706153299832	0.8123991896784228	0.8153083376369816
0.72325	0.8121874671152908	0.8123162308628087	0.8152337212376766
0.72375	0.8121042274976846	0.8122331758257368	0.8151590407105461
0.72425	0.8120208957771774	0.8121500238483434	0.8150842953490228
0.72475	0.8119374712505338	0.8120667742103355	0.8150094844482604
0.72525	0.8118539532112802	0.8119834261900115	0.8149346073048606
0.72575	0.811770340949719	0.811899979064273	0.8148596632166201
0.72625	0.8116866337529605	0.8118164321086606	0.8147846514822822
0.72675	0.8116028309049409	0.8117327845973923	0.8147095714012978
0.72725	0.8115189316864774	0.81164903580341	0.8146344222736285
0.72775	0.8114349353753019	0.8115651849984409	0.8145592033995569
0.72825	0.8113508412461281	0.811481231453059	0.8144839140795105
0.72875	0.8112666485707012	0.8113971744367601	0.8144085536139244
0.72925	0.811182356617868	0.8113130132180364	0.8143331213030892
0.72975	0.8110979646536522	0.8112287470644666	0.8142576164470425
0.73025	0.8110134719413362	0.8111443752428115	0.8141820383454418
0.73075	0.8109288777415469	0.8110598970190983	0.8141063862974616
0.73125	0.8108441813123455	0.8109753116587238	0.8140306596016781
0.73175	0.8107593819093306	0.8108906184265747	0.81395485755597
0.73225	0.8106744787857348	0.8108058165871292	0.8138789794574124
0.73275	0.8105894711925266	0.8107209054045738	0.8138030246021816
0.73325	0.8105043583785263	0.8106358841429255	0.8137269922854397
0.73375	0.81041913959052	0.8105507520661397	0.8136508818012446
0.73425	0.8103338140733635	0.8104655084382647	0.8135746924424483
0.73475	0.8102483810701088	0.8103801525235478	0.8134984235006042
0.73525	0.8101628398221227	0.8102946835865737	0.8134220742658768
0.73575	0.810077189569215	0.810209100892404	0.8133456440269663
0.73625	0.80999142954973	0.8101234037067029	0.8132691320710297
0.73675	0.8099055590006965	0.81003759129589	0.8131925376836286
0.73725	0.809819577157921	0.8099516629272676	0.8131158601486534
0.73775	0.809733483256125	0.8098656178691617	0.8130390987482937
0.73825	0.8096472765290403	0.8097794553910672	0.8129622527629918
0.73875	0.8095609562095214	0.8096931747637771	0.812885321471414
0.73925	0.8094745215296537	0.8096067752595318	0.8128083041504351
0.73975	0.8093879717208493	0.8095202561521436	0.812731200075124
0.74025	0.8093013060139317	0.8094336167171404	0.812654008518724
0.74075	0.8092145236392342	0.8093468562318884	0.8125767287526691
0.74125	0.8091276238266628	0.8092599739757296	0.8124993600465694
0.74175	0.8090406058057686	0.8091729692300967	0.8124219016682361
0.74225	0.8089534688058037	0.8090858412786408	0.8123443528836768
0.74275	0.8088662120557653	0.8089985894073399	0.8122667129571097
0.74325	0.8087788347844295	0.8089112129046085	0.8121889811509722
0.74375	0.8086913362203706	0.8088237110614138	0.8121111567259404
0.74425	0.8086037155919711	0.8087360831713657	0.8120332389409334
0.74475	0.8085159721274158	0.8086483285308019	0.811955227053118
0.74525	0.8084281050546609	0.808560446438881	0.8118771203179042
0.74575	0.8083401136014066	0.8084724361976572	0.8117989179889581
0.74625	0.8082519969950268	0.808384297112145	0.8117206193181793
0.74675	0.8081637544625128	0.8082960284903842	0.811642223555684
0.74725	0.8080753852303757	0.8082076296434976	0.8115637299498053
0.74775	0.8079868885245504	0.8081190998857289	0.811485137747045
0.74825	0.8078982635702536	0.8080304385344773	0.811406446192051
0.74875	0.8078095095918555	0.8079416449103308	0.8113276545275672
0.74925	0.8077206258127245	0.8078527183370703	0.8112487619943922
0.74975	0.8076316114550381	0.8077636581417004	0.8111697678313182
0.75025	0.8075424657395871	0.8076744636544343	0.8110906712750823
0.75075	0.8074531878855904	0.8075851342086826	0.8110114715602972
0.75125	0.8073637771104518	0.807495669141051	0.8109321679193914
0.75175	0.8072742326295202	0.8074060677913047	0.8108527595825156
0.75225	0.8071845536558514	0.8073163295023288	0.8107732457775012
0.75275	0.8070947393999347	0.8072264536201024	0.8106936257297586
0.75325	0.8070047890694169	0.8071364394936399	0.8106138986622272
0.75375	0.8069147018688295	0.8070462864749246	0.8105340637952858
0.75425	0.8068244769992988	0.8069559939188623	0.810454120346702
0.75475	0.8067341136582485	0.8068655611832034	0.8103740675315353
0.75525	0.8066436110391086	0.8067749876284618	0.8102939045620999
0.75575	0.8065529683310272	0.8066842726178364	0.8102136306478782
0.75625	0.8064621847185821	0.8065934155171168	0.8101332449954932
0.75675	0.806371259381482	0.8065024156945987	0.8100527468086294
0.75725	0.8062801914943056	0.8064112725209791	0.8099721352879806
0.75775	0.8061889802262387	0.8063199853692512	0.8098914096312191
0.75825	0.8060976247408214	0.8062285536145997	0.8098105690329533
0.75875	0.8060061241957315	0.8061369766342813	0.8097296126846882
0.75925	0.8059144777425777	0.8060452538075228	0.8096485397747905
0.75975	0.8058226845267237	0.8059533845153958	0.8095673494884656
0.76025	0.8057307436871355	0.8058613681406921	0.8094860410077368
0.76075	0.8056386543562681	0.8057692040678133	0.8094046135114124
0.76125	0.8055464156599901	0.8056768916826256	0.8093230661750909
0.76175	0.805454026717553	0.8055844303723515	0.8092413981711221
0.76225	0.8053614866415945	0.8054918195254442	0.8091596086686185
0.76275	0.8052687945381932	0.8053990585314635	0.8090776968334423
0.76325	0.8051759495069686	0.8053061467809363	0.8089956618281962
0.76375	0.8050829506412381	0.8052130836652437	0.8089135028122202
0.76425	0.8049897970282309	0.8051198685764925	0.8088312189416066
0.76475	0.8048964877493654	0.805026500907404	0.8087488093691894
0.76525	0.8048030218805697	0.8049329800511879	0.8086662732445518
0.76575	0.8047093984926718	0.8048393054014297	0.8085836097140342
0.76625	0.8046156166518604	0.8047454763519755	0.8085008179207475
0.76675	0.8045216754201888	0.804651492296827	0.8084178970045722
0.76725	0.804427573856171	0.804557352630026	0.8083348461021752
0.76775	0.8043333110154108	0.8044630567455742	0.8082516643470318
0.76825	0.8042388859513016	0.8043686040373152	0.808168350869425
0.76875	0.8041442977158031	0.8042739938988682	0.808084904796461
0.76925	0.8040495453602695	0.804179225723536	0.808001325252097
0.76975	0.8039546279363189	0.8040842989042275	0.8079176113571462
0.77025	0.8038595444967773	0.8039892128333844	0.8078337622292994
0.77075	0.8037642940966615	0.8038939669029209	0.8077497769831401
0.77125	0.8036688757942042	0.8037985605041671	0.8076656547301609
0.77175	0.8035732886519342	0.8037029930278289	0.8075813945787832
0.77225	0.803477531737789	0.8036072638639291	0.8074969956343819
0.77275	0.8033816041262375	0.8035113724017839	0.8074124569992894
0.77325	0.8032855048994477	0.8034153180299637	0.8073277777728193
0.77375	0.8031892331484723	0.8033191001362885	0.8072429570512828
0.77425	0.8030927879744328	0.803222718107804	0.8071579939280006
0.77475	0.8029961684897067	0.8031261713307857	0.8070728874933155
0.77525	0.8028993738191124	0.8030294591907342	0.806987636834599
0.77575	0.8028024031010772	0.8029325810723807	0.8069022410362702
0.77625	0.8027052554887636	0.8028355363597177	0.8068166991797957
0.77675	0.8026079301512029	0.8027383244360071	0.8067310103436854
0.77725	0.8025104262743558	0.8026409446838219	0.8066451736035012
0.77775	0.802412743062124	0.8025433964850619	0.8065591880318494
0.77825	0.8023148797373216	0.8024456792209985	0.8064730526983753
0.77875	0.8022168355425612	0.8023477922723329	0.8063867666697416
0.77925	0.8021186097410619	0.8022497350192226	0.8063003290096221
0.77975	0.8020202016173744	0.8021515068413464	0.8062137387786796
0.78025	0.8019216104780217	0.8020531071179561	0.8061269950345356
0.78075	0.8018228356520437	0.8019545352279301	0.8060400968317442
0.78125	0.8017238764913964	0.8018557905498428	0.8059530432217612
0.78175	0.8016247323712749	0.8017568724620252	0.8058658332529008
0.78225	0.8015254026903084	0.8016577803426261	0.8057784659702906
0.78275	0.8014258868706341	0.8015585135696575	0.8056909404158258
0.78325	0.8013261843578214	0.8014590715210799	0.8056032556281247
0.78375	0.8012262946206821	0.8013594535748636	0.8055154106424515
0.78425	0.8011262171509487	0.8012596591090412	0.8054274044906748
0.78475	0.801025951462814	0.8011596875017648	0.8053392362011981
0.78525	0.8009254970923203	0.8010595381313783	0.8052509047989003
0.78575	0.8008248535966449	0.8009592103764636	0.8051624093050526
0.78625	0.8007240205532437	0.8008587036159076	0.8050737487372613
0.78675	0.8006229975588361	0.8007580172289337	0.804984922109391
0.78725	0.8005217842283271	0.8006571505951636	0.8048959284315009
0.78775	0.8004203801935617	0.8005561030946612	0.8048067667097623
0.78825	0.800318785101981	0.8004548741079647	0.804717435946395
0.78875	0.8002169986151954	0.800353463016132	0.8046279351396004
0.78925	0.8001150204074546	0.8002518692007707	0.804538263283493
0.78975	0.8000128501640107	0.8001500920440648	0.8044484193680402
0.79025	0.7999104875794351	0.8000481309287985	0.8043584023790017
0.79075	0.7998079323558825	0.7999459852383825	0.8042682112978878
0.79125	0.7997051842012698	0.799843654356875	0.8041778451018956
0.79175	0.7996022428274474	0.7997411376689821	0.8040873027638712
0.79225	0.799499107948352	0.7996384345600713	0.8039965832522816
0.79275	0.799395779278126	0.7995355444161691	0.8039056855311835
0.79325	0.799292256529243	0.7994324666239566	0.8038146085602047
0.79375	0.7991885394106889	0.7993292005707556	0.8037233512945197
0.79425	0.7990846276261506	0.7992257456445175	0.8036319126848498
0.79475	0.79898052087223	0.7991221012338113	0.8035402916774685
0.79525	0.7988762188367426	0.799018266727788	0.80344848721421
0.79575	0.7987717211970807	0.7989142415161488	0.8033564982324863
0.79625	0.7986670276186807	0.798810024989115	0.8032643236653032
0.79675	0.7985621377535506	0.7987056165373815	0.8031719624413013
0.79725	0.7984570512389302	0.7986010155520644	0.8030794134847892
0.79775	0.7983517676960401	0.7984962214246545	0.8029866757157839
0.79825	0.7982462867289905	0.7983912335469395	0.8028937480500661
0.79875	0.7981406079237882	0.7982860513109462	0.802800629399218
0.79925	0.798034730847508	0.7981806741088588	0.8027073186706911
0.79975	0.7979286550475744	0.7980751013329448	0.8026138147678611
0.80025	0.7978223800512022	0.7979693323754636	0.8025201165900733
0.80075	0.7977159053649817	0.797863366628571	0.8024262230327052
0.80125	0.797609230474601	0.7977572034842184	0.8023321329872354
0.80175	0.7975023548447162	0.7976508423340526	0.8022378453412856
0.80225	0.7973952779189686	0.7975442825693123	0.8021433589786673
0.80275	0.7972879991201244	0.797437523580704	0.8020486727794365
0.80325	0.797180517850372	0.7973305647582862	0.8019537856199421
0.80375	0.7970728334917244	0.7972234054913461	0.8018586963728409
0.80425	0.7969649454065207	0.7971160451682954	0.8017634039071454
0.80475	0.7968568529380619	0.7970084831765167	0.8016679070882401
0.80525	0.7967485554113347	0.7969007189022622	0.8015722047778933
0.80575	0.7966400521338459	0.7967927517305103	0.8014762958342635
0.80625	0.7965313423965273	0.796684581044857	0.8013801791118829
0.80675	0.7964224254746578	0.7965762062273741	0.8012838534616681
0.80725	0.7963133006289059	0.7964676266585012	0.8011873177308813
0.80775	0.7962039671064044	0.7963588417169377	0.8010905707630877
0.80825	0.7960944241418402	0.796249850779513	0.8009936113981221
0.80875	0.7959846709585601	0.7961406532211076	0.8008964384720305
0.80925	0.7958747067697078	0.7960312484145377	0.8007990508170204
0.80975	0.7957645307793665	0.7959216357304726	0.8007014472613679
0.81025	0.7956541421836719	0.7958118145373656	0.8006036266293528
0.81075	0.7955435401718951	0.7957017842013759	0.8005055877411646
0.81125	0.7954327239275442	0.7955915440863177	0.8004073294128067
0.81175	0.7953216926293898	0.7954810935536125	0.8003088504560024
0.81225	0.7952104454524437	0.7953704319622583	0.8002101496780835
0.81275	0.7950989815689352	0.7952595586688078	0.8001112258818827
0.81325	0.7949873001491933	0.7951484730273689	0.8000120778656095
0.81375	0.7948754003624685	0.7950371743896028	0.7999127044227542
0.81425	0.7947632813777248	0.7949256621047514	0.7998131043419441
0.81475	0.7946509423643513	0.7948139355196742	0.7997132764068401
0.81525	0.7945383824928156	0.7947019939788827	0.7996132193959932
0.81575	0.7944256009352301	0.7945898368246129	0.799512932082747
0.81625	0.7943125968658801	0.7944774633968906	0.799412413235096
0.81675	0.7941993694617155	0.7943648730336186	0.7993116616155751
0.81725	0.7940859179027178	0.794252065070665	0.7992106759811418
0.81775	0.7939722413722681	0.7941390388419687	0.7991094550830458
0.81825	0.793858339057415	0.7940257936796535	0.7990079976667419
0.81875	0.7937442101491281	0.7939123289141498	0.7989063024717522
0.81925	0.7936298538425134	0.793798643874325	0.7988043682315857
0.81975	0.7935152693369459	0.7936847378876127	0.7987021936736213
0.82025	0.7934004558361933	0.7935706102801433	0.7985997775190268
0.82075	0.7932854125484979	0.7934562603769043	0.7984971184826541
0.82125	0.7931701386866324	0.7933416875018613	0.7983942152729563
0.82175	0.7930546334679334	0.7932268909781195	0.7982910665919044
0.82225	0.792938896114316	0.7931118701280593	0.7981876711349173
0.82275	0.7928229258522658	0.7929966242734846	0.7980840275907698
0.82325	0.7927067219128314	0.7928811527357645	0.7979801346415327
0.82375	0.7925902835315931	0.7927654548359624	0.7978759909625059
0.82425	0.7924736099486346	0.7926495298949675	0.7977715952221494
0.82475	0.7923567004085048	0.7925333772336327	0.7976669460820239
0.82525	0.7922395541601831	0.7924169961728954	0.7975620421967384
0.82575	0.7921221704570504	0.7923003860338841	0.7974568822138771
0.82625	0.7920045485568475	0.792183546138033	0.7973514647739668
0.82675	0.791886687721649	0.7920664758071804	0.797245788510413
0.82725	0.7917685872178275	0.7919491743636577	0.7971398520494561
0.82775	0.7916502463160423	0.7918316411303766	0.7970336540101192
0.82825	0.7915316642912122	0.7917138754309044	0.7969271930041537
0.82875	0.7914128404225013	0.7915958765895338	0.7968204676360089
0.82925	0.791293773993294	0.7914776439313441	0.7967134765027686
0.82975	0.7911744642912012	0.7913591767822501	0.7966062181941139
0.83025	0.7910549106080362	0.7912404744690433	0.7964986912922765
0.83075	0.7909351122398001	0.7911215363194364	0.7963908943719886
0.83125	0.7908150684866687	0.7910023616620991	0.7962828260004292
0.83175	0.7906947786529861	0.7908829498266761	0.7961744847371832
0.83225	0.7905742420472331	0.7907633001437975	0.7960658691341944
0.83275	0.7904534579820028	0.7906434119451141	0.7959569777357195
0.83325	0.790332425773971	0.7905232845632856	0.7958478090782731
0.83375	0.7902111447438704	0.7904029173319903	0.7957383616905722
0.83425	0.7900896142164292	0.7902823095859319	0.7956286340935042
0.83475	0.7899678335203202	0.7901614606608313	0.7955186248000614
0.83525	0.7898458019881041	0.7900403698934203	0.7954083323152991
0.83575	0.7897235189561461	0.78991903662144	0.7952977551362729
0.83625	0.7896009837645226	0.7897974601836192	0.7951868917520044
0.83675	0.7894781957569623	0.7896756399196733	0.7950757406434025
0.83725	0.7893551542807122	0.7895535751702845	0.7949643002832375
0.83775	0.7892318586864434	0.7894312652770987	0.7948525691360805
0.83825	0.7891083083281234	0.789308709582709	0.7947405456582441
0.83875	0.7889845025628802	0.789185907430641	0.7946282282977295
0.83925	0.7888604407508769	0.789062858165349	0.7945156154941837
0.83975	0.7887361222551739	0.7889395611321859	0.7944027056788366
0.84025	0.7886115464415726	0.7888160156774193	0.7942894972744612
0.84075	0.7884867126784646	0.7886922211482085	0.7941759886953134
0.84125	0.7883616203366693	0.7885681768926018	0.7940621783470709
0.84175	0.7882362687892867	0.7884438822595315	0.7939480646267922
0.84225	0.7881106574115436	0.7883193365988089	0.7938336459228755
0.84275	0.7879847855806321	0.7881945392611215	0.7937189206149879
0.84325	0.7878586526755443	0.7880694895980351	0.7936038870740261
0.84375	0.7877322580769156	0.7879441869619939	0.7934885436620718
0.84425	0.7876056011668872	0.787818630706324	0.7933728887323435
0.84475	0.7874786813289408	0.787692820185244	0.7932569206291343
0.84525	0.7873514979477783	0.787566754753858	0.793140637687767
0.84575	0.7872240504091589	0.7874404337681696	0.7930240382345606
0.84625	0.787096338099788	0.7873138565850949	0.7929071205867723
0.84675	0.786968360407163	0.7871870225624621	0.792789883052551
0.84725	0.7868401167194612	0.7870599310590206	0.7926723239308937
0.84775	0.7867116064254243	0.7869325814344537	0.7925544415115957
0.84825	0.7865828289142294	0.7868049730494008	0.7924362340752096
0.84875	0.7864537835753922	0.786677105265448	0.7923176998929983
0.84925	0.7863244697986619	0.7865489774451507	0.7921988372268934
0.84975	0.7861948869738972	0.7864205889520469	0.7920796443294494
0.85025	0.786065034491001	0.7862919391506665	0.7919601194438013
0.85075	0.7859349117397914	0.7861630274065456	0.7918402608036363
0.85125	0.7858045181099211	0.7860338530862307	0.7917200666331374
0.85175	0.7856738529907913	0.7859044155572998	0.7915995351469569
0.85225	0.7855429157714512	0.7857747141883772	0.791478664550167
0.85275	0.7854117058405151	0.7856447483491391	0.7913574530382285
0.85325	0.7852802225860757	0.7855145174103259	0.7912358987969421
0.85375	0.7851484653956092	0.7853840207437566	0.7911140000024224
0.85425	0.7850164336558677	0.7852532577223236	0.7909917548210512
0.85475	0.7848841267527829	0.7851222277200216	0.7908691614094384
0.85525	0.7847515440713893	0.7849909301119399	0.7907462179144026
0.85575	0.7846186849957184	0.7848593642742632	0.7906229224729131
0.85625	0.7844855489086747	0.784727529584289	0.790499273212075
0.85675	0.7843521351919566	0.7845954254204152	0.7903752682490862
0.85725	0.7842184432259435	0.7844630511621505	0.7902509056912113
0.85775	0.7840844723896037	0.7843304061901208	0.7901261836357535
0.85825	0.7839502220603852	0.7841974898860546	0.7900011001700192
0.85875	0.7838156916141071	0.7840643016328016	0.7898756533712916
0.85925	0.7836808804248793	0.7839308408143171	0.7897498413067948
0.85975	0.783545787865005	0.783797106815666	0.7896236620336905
0.86025	0.7834104133048897	0.783663099023022	0.7894971135990297
0.86075	0.783274756112949	0.7835288168236567	0.7893701940397364
0.86125	0.7831388156555366	0.7833942596059332	0.7892429013825892
0.86175	0.7830025912968844	0.7832594267593069	0.7891152336442017
0.86225	0.7828660823990425	0.7831243176743157	0.7889871888310052
0.86275	0.782729288321819	0.7829889317425631	0.7888587649392208
0.86325	0.782592208422747	0.782853268356722	0.7887299599548326
0.86375	0.7824548420570454	0.7827173269105114	0.788600771853598
0.86425	0.7823171885776092	0.782581106798683	0.7884711986010071
0.86475	0.7821792473350025	0.7824446074169998	0.788341238152277
0.86525	0.7820410176774492	0.7823078281622369	0.7882108884523514
0.86575	0.7819024989508433	0.7821707684321414	0.7880801474358773
0.86625	0.7817636904987691	0.7820334276254209	0.7879490130271993
0.86675	0.781624591662533	0.7818958051417224	0.7878174831403609
0.86725	0.7814852017811889	0.7817579003816095	0.7876855556791
0.86775	0.7813455201915906	0.7816197127465478	0.7875532285368423
0.86825	0.7812055462284239	0.7814812416388709	0.7874204995967069
0.86875	0.7810652792242692	0.781342486461788	0.7872873667315099
0.86925	0.7809247185096503	0.7812034466193435	0.7871538278037628
0.86975	0.7807838634131032	0.7810641215164106	0.7870198806656742
0.87025	0.7806427132612402	0.7809245105586711	0.7868855231591739
0.87075	0.7805012673788202	0.7807846131526003	0.7867507531159192
0.87125	0.7803595250888462	0.7806444287054547	0.7866155683573024
0.87175	0.7802174857126642	0.7805039566252452	0.7864799666944676
0.87225	0.7800751485700974	0.7803631963207205	0.786343945928329
0.87275	0.7799325129795822	0.7802221472013323	0.7862075038495928
0.87325	0.7797895782583631	0.7800808086772207	0.7860706382387711
0.87375	0.7796463437226753	0.7799391801591795	0.7859333468662028
0.87425	0.779502808687949	0.779797261058627	0.7857956274920929
0.87475	0.7793589724689927	0.7796550507875616	0.7856574778665245
0.87525	0.779214834380116	0.7795125487585243	0.7855188957294864
0.87575	0.7790703937351299	0.7793697543845485	0.7853798788109112
0.87625	0.7789256498472287	0.7792266670791221	0.7852404248307155
0.87675	0.7787806020286516	0.7790832862561337	0.7851005314988404
0.87725	0.7786352495901591	0.7789396113298238	0.7849601965152959
0.87775	0.7784895918402472	0.7787956417147437	0.7848194175702295
0.87825	0.7783436280842195	0.7786513768257183	0.7846781923439516
0.87875	0.778197357623184	0.7785068160777845	0.7845365185069823
0.87925	0.7780507797530466	0.7783619588861594	0.7843943937200882
0.87975	0.7779038937636921	0.778216804666202	0.7842518156343129
0.88025	0.7777566989384703	0.7780713528333675	0.7841087818909848
0.88075	0.7776091945540891	0.7779256028031667	0.7839652901217613
0.88125	0.777461379880969	0.7777795539911334	0.783821337948659
0.88175	0.777313254184098	0.7776332058127718	0.7836769229841102
0.88225	0.7771648167242542	0.7774865576835114	0.7835320428310404
0.88275	0.7770160667595001	0.7773396090186645	0.7833866950829584
0.88325	0.7768670035467393	0.7771923592333861	0.7832408773240495
0.88375	0.7767176263431597	0.7770448077426328	0.783094587129239
0.88425	0.7765679344073646	0.7768969539611268	0.7829478220642806
0.88475	0.7764179270000792	0.7767487973032949	0.7828005796857861
0.88525	0.7762676033843233	0.7766003371832381	0.7826528575412525
0.88575	0.7761169628250677	0.7764515730146724	0.7825046531690616
0.88625	0.7759660045884379	0.7763025042108848	0.7823559640985224
0.88675	0.7758147279405839	0.7761531301846708	0.7822067878499015
0.88725	0.7756631321463635	0.7760034503483069	0.7820571219344973
0.88775	0.7755112164680789	0.7758534641134847	0.7819069638546483
0.88825	0.7753589801643446	0.775703170891275	0.7817563111038751
0.88875	0.7752064224892284	0.7755525700921001	0.7816051611670113
0.88925	0.7750535426917834	0.7754016611256775	0.7814535115200236
0.88975	0.7749003400158943	0.7752504434009935	0.7813013596299174
0.89025	0.7747468137004772	0.7750989163262628	0.7811487029557173
0.89075	0.7745929629799083	0.7749470793088925	0.7809955389481956
0.89125	0.774438787084609	0.7747949317554212	0.780841865046654
0.89175	0.7742842852416894	0.7746424730714718	0.780687678682373
0.89225	0.774129456675568	0.7744897026616986	0.7805329772879057
0.89275	0.7739743006085197	0.774336619929737	0.7803777582777855
0.89325	0.7738188162610861	0.7741832242781402	0.7802220190296706
0.89375	0.7736630028523575	0.7740295151083401	0.7800657569688617
0.89425	0.7735068596001546	0.7738754918206034	0.7799089695721764
0.89475	0.7733503857210787	0.7737211538140105	0.7797516540589788
0.89525	0.7731935804304758	0.773566500486406	0.7795938076150739
0.89575	0.7730364429423338	0.7734115312343951	0.779435428337236
0.89625	0.7728789724691238	0.7732562454532957	0.7792765136890073
0.89675	0.7727211682216133	0.7731006425370752	0.7791170582904525
0.89725	0.7725630294086111	0.7729447218783019	0.7789570612322972
0.89775	0.7724045552367168	0.7727884828680462	0.7787965283063053
0.89825	0.7722457449100304	0.7726319248958275	0.7786354438228666
0.89875	0.7720865976298589	0.7724750473494929	0.7784737849180257
0.89925	0.7719271125944267	0.7723178496151036	0.7783116118843587
0.89975	0.7717672889985696	0.7721603310770717	0.7781489442989025
0.90025	0.7716071260334143	0.7720024911180162	0.777985534652834
0.90075	0.7714466228860234	0.7718443291178965	0.777821497487096
0.90125	0.771285778739182	0.771685844454566	0.7776576162442425
0.90175	0.7711245927712241	0.7715270365058121	0.7774928270151329
0.90225	0.7709630641554578	0.771367904644959	0.7773251649249276
0.90275	0.7708011920600791	0.7712084482361702	0.7771600493756793
0.90325	0.7706389756494638	0.7710486666534095	0.7770000685071641
0.90375	0.77047641408308	0.7708885592824802	0.7768235792853115
0.90425	0.7703135065115284	0.7707281254502535	0.7766391037352635
0.90475	0.7701502520837824	0.770567364471238	0.7765168599180231
0.90525	0.7699866499567536	0.7704062758672312	0.7763658956701984
0.90575	0.7698226992629335	0.7702448590271408	0.7760039991463946
0.90625	0.7696583991021234	0.770083112676674	0.775885163471534
0.90675	0.7694937486669677	0.7699210365241954	0.7761421065986516
0.90725	0.7693287471786526	0.7697586318836467	0.774286919379746
0.90775	0.76916339348469	0.7695958952309035	0.7677047356498813
0.90825	0.7689976866065362	0.7694328210608955	0.7568600585689026
0.90875	0.7688316267711477	0.769269422895027	0.7433112090858267
0.90925	0.7686652126268408	0.7691057061772041	0.7278049600665608
0.90975	0.7684984397029335	0.7689416141634533	0.7106029986654137
0.91025	0.768331311687967	0.7687771692998823	0.6919867342337026
0.91075	0.7681638370737011	0.76861255421273	0.6722925583643466
0.91125	0.7679959910955424	0.7684475361612851	0.6518238277988062
0.91175	0.7678277581897378	0.7682816434853572	0.6308353871218085
0.91225	0.7676592353591654	0.7681160955909627	0.6095506374795167
0.91275	0.7674903960112893	0.7679515851657364	0.588167172879689
0.91325	0.7673209076017717	0.7677831524616783	0.5668548477674507
0.91375	0.76715113038772	0.7676123993578186	0.5457560119327669
0.91425	0.7669819635860268	0.7674558113633289	0.524988013337798
0.91475	0.7668113734405982	0.7672938864779091	0.5046458180682645
0.91525	0.7666377860476632	0.7670835581880058	0.48480438530136943
0.91575	0.7664697990678174	0.7669302397391059	0.4655210627242915
0.91625	0.766305977967006	0.766896922137963	0.44683797807809134
0.91675	0.7661166209380152	0.766541272685105	0.42878428861657514
0.91725	0.7659315053735218	0.7659674966202158	0.4113782304234811
0.91775	0.7658323965384631	0.7664708430988783	0.3946289599160606
0.91825	0.7656439571959102	0.7654415396289131	0.3785381852233555
0.91875	0.7652188656808345	0.7539246609865355	0.36310158957870786
0.91925	0.7653051860545929	0.7250435365578595	0.34831005755556804
0.91975	0.7657808635253628	0.6800781585025767	0.334150720379382
0.92025	0.7639977447198317	0.6250895861351875	0.3206078383918188
0.92075	0.7623631673856827	0.5661701806282986	0.3076635391614213
0.92125	0.7668834634783381	0.5076700590419998	0.2952984293915875
0.92175	0.755628544127783	0.4522915795070772	0.28349209776766676
0.92225	0.6818175526030055	0.40150453734387226	0.27222352445778575
0.92275	0.5408219269878694	0.35589278093222537	0.26147141138291835
0.92325	0.38809290372559646	0.3154703889487651	0.251214445739608
0.92375	0.27206372557946756	0.27994126289882176	0.2414315076737752
0.92425	0.19592140330445065	0.24886791704628194	0.23210183151977995
0.92475	0.14506713722047723	0.22176725453943488	0.22320512866606143
0.92525	0.11036729187140622	0.19816314486293746	0.21472167889929752
0.92575	0.08692801157727321	0.1776132344448652	0.20663239601382102
0.92625	0.07110615081746882	0.15971998017253952	0.19891887254588275
0.92675	0.060407193564970416	0.1441329438228774	0.1915634076932453
0.92725	0.053206816145191085	0.13054672688269725	0.18454902179730528
0.92775	0.048402326612683066	0.11869692542236665	0.1778594601844644
0.92825	0.04523719925769641	0.10835540162091395	0.17147918867291786
0.92875	0.04319272595725518	0.09932556573245743	0.16539338263868714
0.92925	0.041913122151936925	0.09143800117536705	0.15958791118966328
0.92975	0.04115267382030124	0.08454656538749705	0.1540493177086381
0.93025	0.040735624491282936	0.07852499513663223	0.14876479778684817
0.93075	0.04052960902793113	0.07326399291668352	0.1437221753710865
0.93125	0.04043747663024934	0.06866874784036678	0.1389098777836027
0.93175	0.04039822906364517	0.06465683695460687	0.1343169101392547
0.93225	0.04038088808195691	0.061156453441867126	0.12993282957348953
0.93275	0.040372203640133345	0.058104912467745046	0.12574771960381478
0.93325	0.040366989401509595	0.055447391191532185	0.12175216487327467
0.93375	0.04036317914136753	0.05313586545903756	0.11793722646425857
0.93425	0.040359940076644486	0.051128211349602146	0.11429441792204328
0.93475	0.04035694086111543	0.04938744479536211	0.11081568208787392
0.93525	0.04035404967694703	0.047881076852853074	0.10749336880971795
0.93575	0.040351214005843954	0.04658056589639031	0.10432021357376288
0.93625	0.040348412931399194	0.04546085106998288	0.10128931707971135
0.93675	0.04034563812141688	0.044499953839741105	0.09839412576692018
0.93725	0.04034288625287582	0.0436786364814037	0.09562841328602588
0.93775	0.04034015599657516	0.04298010784156804	0.09298626290140105
0.93825	0.040337446816789135	0.042389767702941485	0.09046205080282065
0.93875	0.040334758493531464	0.04189498145106407	0.08805043029940099
0.93925	0.04033209093246308	0.04148487619054402	0.08574631686502894
0.93975	0.04032944408926853	0.041150147307104035	0.0835448740019467
0.94025	0.040326817939577216	0.04088285907848652	0.08144149988765517
0.94075	0.04032421246700295	0.04067621018953813	0.07943181476951468
0.94125	0.040321627658387614	0.040524207053864385	0.07751164907115156
0.94175	0.0403190635019112	0.0404210915562799	0.07567703217498464
0.94225	0.04031651998634076	0.04036038133596903	0.07392418184582374
0.94275	0.04031399710073111	0.04033115682140212	0.07224949426142746
0.94325	0.04031149483430652	0.04031841920361275	0.07064953461696231
0.94375	0.040309013176414055	0.04031182056204353	0.06912102827142383
0.94425	0.04030655211650352	0.040307675364260685	0.06766085240537083
0.94475	0.04030411164412097	0.04030456148399499	0.06626602816075301
0.94525	0.04030169174890492	0.04030187209239211	0.0649337132350619
0.94575	0.04029929242058546	0.04029936466664112	0.06366119490336337
0.94625	0.04029691364898376	0.040296942583554554	0.06244588344307104
0.94675	0.04029455542401135	0.04029456701077672	0.06128530593769528
0.94725	0.0402922177356702	0.04029222237447992	0.06017710043721837
0.94775	0.040289900574052184	0.040289902430805886	0.05911901045405715
0.94825	0.04028760392933965	0.040287604672375986	0.058108879774679906
0.94875	0.04028532779180474	0.0402853280890892	0.057144647568072846
0.94925	0.04028307215180942	0.040283072270725535	0.056224343773500114
0.94975	0.04028083699980531	0.04028083704736245	0.05534608475116764
0.95025	0.040278622326333675	0.04027862234534863	0.0545080691803046
0.95075	0.04027642812202505	0.040276428129626285	0.05370857419007431
0.95125	0.04027425437759949	0.04027425438063755	0.05294595170975805
0.95175	0.04027210108386632	0.04027210108508018	0.05221862502556008
0.95225	0.04026996823172368	0.04026996823220853	0.051525085532101896
0.95275	0.04026785581215917	0.04026785581235269	0.050863889667548415
0.95325	0.04026576381624874	0.04026576381632597	0.050233656022118316
0.95375	0.040263692235157515	0.04026369223518833	0.04963306261024112
0.95425	0.04026164106013895	0.04026164106015138	0.04906084429728475
0.95475	0.04025961028253551	0.04025961028254053	0.048515790372741
0.95525	0.04025759989377774	0.04025759989377978	0.04799674226234567
0.95575	0.04025560988538457	0.04025560988538522	0.047502591371806124
0.95625	0.04025364024896291	0.040253640248963315	0.047032277055388205
0.95675	0.04025169097620843	0.040251690976208745	0.04658478470364969
0.95725	0.04024976205890441	0.040249762058904584	0.04615914394526605
0.95775	0.04024785348892203	0.040247853488922174	0.04575442695800882
0.95825	0.04024596525822031	0.04024596525822038	0.04536974688426859
0.95875	0.04024409735884602	0.040244097358846084	0.045004256347496156
0.95925	0.04024224978293357	0.04024224978293361	0.04465714606692329
0.95975	0.04024042252270491	0.040240422522704905	0.04432764356838059
0.96025	0.04023861557046934	0.04023861557046934	0.044015011989458556
0.96075	0.04023682891862362	0.04023682891862363	0.0437185489782653
0.96125	0.0402350625596514	0.04023506255965136	0.04343758568632603
0.96175	0.04023331648612379	0.04023331648612387	0.04317148585740326
0.96225	0.04023159069069909	0.04023159069069911	0.04291964501543834
0.96275	0.040229885166122074	0.04022988516612204	0.04268148975678787
0.96325	0.04022819990522472	0.04022819990522468	0.0424564771545516
0.96375	0.04022653490092577	0.04022653490092571	0.0422440942861865
0.96425	0.04022489014623047	0.040224890146230416	0.042043857900168166
0.96475	0.040223265634230926	0.04022326563423084	0.041855314243805626
0.96525	0.040221661358105454	0.04022166135810541	0.0416780390833283
0.96575	0.040220077311119054	0.040220077311118985	0.04151163796041359
0.96625	0.04021851348662297	0.040218513486622816	0.041355746748690234
0.96675	0.04021696987805478	0.04021696987805463	0.04121003260353707
0.96725	0.0402154464789381	0.04021544647893796	0.0410741954455786
0.96775	0.04021394328288269	0.04021394328288255	0.04094797019502196
0.96825	0.04021246028358456	0.04021246028358441	0.04083113010458533
0.96875	0.04021099747482556	0.04021099747482536	0.04072349177350578
0.96925	0.04020955485047299	0.04020955485047282	0.04062492286786964
0.96975	0.040208132404480665	0.04020813240448049	0.04053535449031206
0.97025	0.04020673013088759	0.04020673013088751	0.04045480260547964
0.97075	0.04020534802381854	0.04020534802381851	0.04038340476725359
0.97125	0.04020398607748405	0.04020398607748404	0.04032153229889362
0.97175	0.04020264428617998	0.040202644286179985	0.04026956689524985
0.97225	0.04020132264428777	0.0402013226442877	0.040231589211711036
0.97275	0.04020002114627386	0.040200021146273884	0.04021161630797633
0.97325	0.040198739786690516	0.04019873978669045	0.040203542191240185
0.97375	0.04019747856017481	0.040197478560174776	0.040199469773326314
0.97425	0.04019623746144908	0.04019623746144904	0.04019704456398001
0.97475	0.040195016485320874	0.04019501648532083	0.040195344872687166
0.97525	0.04019381562668269	0.04019381562668258	0.04019394947610658
0.97575	0.04019263488051204	0.040192634880511925	0.04019268935689569
0.97625	0.0401914742418713	0.04019147424187117	0.040191496409040336
0.97675	0.04019033370590777	0.04019033370590764	0.04019034272549853
0.97725	0.04018921326785334	0.04018921326785327	0.040189216936792255
0.97775	0.040188112923024856	0.040188112923024766	0.04018811441509661
0.97825	0.04018703266682373	0.04018703266682364	0.04018703327348162
0.97875	0.04018597249473599	0.040185972494735905	0.04018597274133848
0.97925	0.040184932402332285	0.04018493240233218	0.04018493250255154
0.97975	0.04018391238526766	0.04018391238526742	0.04018391242598751
0.98025	0.040182912439281626	0.04018291243928144	0.04018291245582266
0.98075	0.04018193256019835	0.04018193256019818	0.04018193256691604
0.98125	0.040180972743926	0.04018097274392595	0.040180972746653644
0.98175	0.04018003298645716	0.040180032986457136	0.04018003298756457
0.98225	0.040179113283868965	0.04017911328386893	0.04017911328431843
0.98275	0.04017821363232219	0.04017821363232209	0.04017821363250458
0.98325	0.04017733402806208	0.04017733402806198	0.04017733402813617
0.98375	0.04017647446741811	0.040176474467418045	0.04017647446744818
0.98425	0.04017563494680354	0.040175634946803485	0.04017563494681573
0.98475	0.04017481546271591	0.04017481546271572	0.04017481546272075
0.98525	0.040174016011736334	0.04017401601173619	0.040174016011738325
0.98575	0.04017323659053036	0.040173236590530265	0.04017323659053114
0.98625	0.04017247719584712	0.04017247719584707	0.04017247719584742
0.98675	0.04017173782451975	0.04017173782451965	0.04017173782451976
0.98725	0.040171018473465	0.04017101847346489	0.040171018473464916
0.98775	0.04017031913968359	0.040170319139683386	0.04017031913968339
0.98825	0.040169639820259825	0.040169639820259645	0.040169639820259714
0.98875	0.04016898051236197	0.04016898051236177	0.04016898051236187
0.98925	0.040168341213241775	0.04016834121324155	0.04016834121324167
0.98975	0.04016772192023445	0.04016772192023421	0.040167721920234344
0.99025	0.040167122630759104	0.04016712263075889	0.040167122630758924
0.99075	0.04016654334231828	0.04016654334231815	0.040166543342318145
0.99125	0.040165984052498306	0.040165984052498174	0.04016598405249813
0.99175	0.04016544475896865	0.0401654447589685	0.04016544475896853
0.99225	0.04016492545948234	0.040164925459482165	0.040164925459482206
0.99275	0.040164426151876084	0.04016442615187591	0.040164426151875994
0.99325	0.040163946834069854	0.04016394683406973	0.04016394683406978
0.99375	0.04016348750406704	0.04016348750406692	0.040163487504066994
0.99425	0.04016304815995441	0.04016304815995419	0.04016304815995432
0.99475	0.04016262879990208	0.04016262879990189	0.040162628799901956
0.99525	0.04016222942216362	0.04016222942216349	0.0401622294221635
0.99575	0.04016185002507577	0.04016185002507564	0.040161850025075774
0.99625	0.040161490607058675	0.04016149060705852	0.040161490607058634
0.99675	0.0401611511666158	0.040161151166615575	0.04016115116661568
0.99725	0.040160831702333255	0.04016083170233308	0.040160831702333186
0.99775	0.04016053221288137	0.04016053221288115	0.0401605322128813
0.99825	0.040160252697012955	0.04016025269701275	0.04016025269701288
0.99875	0.04015999315356457	0.04015999315356432	0.040159993153564444
0.99925	0.04015975358145528	0.040159753581455064	0.04015975358145522
0.99975	0.04015953397968795	0.040159533979687766	0.040159533979687884


==> data/igr_lad/ref_osc_data.csv <==
0.00025	0.3789275846079266
0.00075	0.37823365648777557
0.00125	0.3776452610298893
0.00175	0.3771599482831374
0.00225	0.3767752515552546
0.00275	0.3764889253912587
0.00325	0.376299130482264
0.00375	0.3762045681366816
0.00425	0.3762045675679704
0.00475	0.37629912876227894
0.00525	0.37648892248184546
0.00575	0.3767752474044504
0.00625	0.3771599428434671
0.00675	0.3776452542851216
0.00725	0.3782336484880037
0.00775	0.3789275755110577
0.00825	0.3797291771743474
0.00875	0.38063994546240865
0.00925	0.38166034043800795
0.00975	0.3827893852037716
0.01025	0.38402426467985007
0.01075	0.3853599641489443
0.01125	0.3867889906682725
0.01175	0.3883012231090411
0.01225	0.3898839323598545
0.01275	0.3915220005691018
0.01325	0.39319834736182663
0.01375	0.39489454420711045
0.01425	0.3965915702138857
0.01475	0.3982706395497118
0.01525	0.39991401797025117
0.01575	0.4015057469764614
0.01625	0.40303220883309443
0.01675	0.40448249058399904
0.01725	0.40584853449220104
0.01775	0.4071250897880466
0.01825	0.4083095013486289
0.01875	0.4094013824877449
0.01925	0.41040222145417893
0.01975	0.4113149664249248
0.02025	0.41214362452213177
0.02075	0.41289289943186214
0.02125	0.41356788170079684
0.02175	0.41417379704615986
0.02225	0.4147158115780257
0.02275	0.4151988886816022
0.02325	0.4156276900915299
0.02375	0.41600651293099966
0.02425	0.41633925470800015
0.02475	0.4166293990553266
0.02525	0.4168800160658435
0.02575	0.41709377220254906
0.02625	0.4172729458275433
0.02675	0.41741944532875674
0.02725	0.41753482760286215
0.02775	0.4176203152776007
0.02825	0.417676811541469
0.02875	0.41770491181509195
0.02925	0.4177049117708421
0.02975	0.41767681140982865
0.03025	0.4176203150621588
0.03075	0.4175348273104643
0.03125	0.41741944497077205
0.03175	0.41727294542158744
0.03225	0.41709377177463114
0.03275	0.4168800156528933
0.03325	0.4166293987080045
0.03375	0.41633925449358766
0.03425	0.4160065129359901
0.03475	0.41562769042328346
0.03525	0.4151988894680735
0.03575	0.41471581296418064
0.03625	0.4141737991852899
0.03675	0.4135678847386546
0.03725	0.4128929034816513
0.03775	0.41214362962924445
0.03825	0.4113149725224157
0.03875	0.410402228313622
0.03925	0.40940138967522927
0.03975	0.40830950820113543
0.04025	0.4071250954290453
0.04075	0.40584853790372305
0.04125	0.4044824907427079
0.04175	0.40303220489939606
0.04225	0.40150573850239096
0.04275	0.39991400507255903
0.04325	0.39827062299003513
0.04375	0.3965915513452249
0.04425	0.39489452478283105
0.04475	0.39319832924723475
0.04525	0.39152198542814837
0.04575	0.3898839213965232
0.04625	0.3883012169220787
0.04675	0.3867889892394059
0.04725	0.38535996694534996
0.04775	0.3840242708257644
0.04825	0.3827893936696016
0.04875	0.38166035020504535
0.04925	0.38063995563928343
0.04975	0.37972918705941694
0.05025	0.3789275846079271
0.05075	0.3782336564877763
0.05125	0.3776452610298898
0.05175	0.37715994828313804
0.05225	0.3767752515552548
0.05275	0.37648892539125883
0.05325	0.37629913048226415
0.05375	0.376204568136682
0.05425	0.37620456756797105
0.05475	0.3762991287622794
0.05525	0.3764889224818457
0.05575	0.3767752474044504
0.05625	0.37715994284346704
0.05675	0.37764525428512175
0.05725	0.3782336484880043
0.05775	0.3789275755110579
0.05825	0.3797291771743474
0.05875	0.3806399454624088
0.05925	0.38166034043800834
0.05975	0.3827893852037719
0.06025	0.38402426467985046
0.06075	0.3853599641489447
0.06125	0.3867889906682729
0.06175	0.3883012231090415
0.06225	0.3898839323598548
0.06275	0.3915220005691018
0.06325	0.39319834736182635
0.06375	0.39489454420711034
0.06425	0.3965915702138854
0.06475	0.3982706395497114
0.06525	0.3999140179702506
0.06575	0.40150574697646146
0.06625	0.4030322088330944
0.06675	0.40448249058399893
0.06725	0.4058485344922008
0.06775	0.4071250897880462
0.06825	0.4083095013486284
0.06875	0.40940138248774427
0.06925	0.4104022214541781
0.06975	0.4113149664249243
0.07025	0.4121436245221312
0.07075	0.41289289943186164
0.07125	0.4135678817007968
0.07175	0.41417379704615953
0.07225	0.4147158115780249
0.07275	0.4151988886816013
0.07325	0.41562769009152856
0.07375	0.4160065129309983
0.07425	0.41633925470799893
0.07475	0.41662939905532526
0.07525	0.41688001606584224
0.07575	0.41709377220254756
0.07625	0.41727294582754165
0.07675	0.41741944532875536
0.07725	0.41753482760286087
0.07775	0.4176203152775995
0.07825	0.41767681154146796
0.07875	0.41770491181509106
0.07925	0.4177049117708413
0.07975	0.4176768114098279
0.08025	0.41762031506215813
0.08075	0.41753482731046365
0.08125	0.41741944497077144
0.08175	0.4172729454215869
0.08225	0.4170937717746307
0.08275	0.41688001565289334
0.08325	0.41662939870800436
0.08375	0.4163392544935875
0.08425	0.41600651293599
0.08475	0.4156276904232841
0.08525	0.4151988894680744
0.08575	0.41471581296418136
0.08625	0.41417379918529035
0.08675	0.41356788473865524
0.08725	0.41289290348165236
0.08775	0.41214362962924583
0.08825	0.41131497252241694
0.08875	0.4104022283136232
0.08925	0.40940138967523027
0.08975	0.40830950820113615
0.09025	0.4071250954290459
0.09075	0.40584853790372366
0.09125	0.40448249074270803
0.09175	0.40303220489939595
0.09225	0.4015057385023907
0.09275	0.3999140050725588
0.09325	0.3982706229900352
0.09375	0.3965915513452251
0.09425	0.3948945247828307
0.09475	0.3931983292472347
0.09525	0.3915219854281486
0.09575	0.3898839213965231
0.09625	0.38830121692207864
0.09675	0.38678898923940586
0.09725	0.38535996694534924
0.09775	0.38402427082576424
0.09825	0.38278939366960124
0.09875	0.38166035020504546
0.09925	0.3806399556392837
0.09975	0.37972918705941733
0.10025	0.3789275846079271
0.10075	0.3782336564877759
0.10125	0.3776452610298895
0.10175	0.3771599482831375
0.10225	0.37677525155525454
0.10275	0.3764889253912587
0.10325	0.3762991304822642
0.10375	0.37620456813668174
0.10425	0.37620456756797055
0.10475	0.3762991287622788
0.10525	0.3764889224818451
0.10575	0.3767752474044503
0.10625	0.377159942843467
0.10675	0.37764525428512163
0.10725	0.37823364848800434
0.10775	0.3789275755110581
0.10825	0.37972917717434784
0.10875	0.3806399454624093
0.10925	0.38166034043800867
0.10975	0.38278938520377215
0.11025	0.3840242646798509
0.11075	0.385359964148945
0.11125	0.3867889906682733
0.11175	0.3883012231090417
0.11225	0.38988393235985486
0.11275	0.39152200056910225
0.11325	0.39319834736182696
0.11375	0.39489454420711073
0.11425	0.39659157021388586
0.11475	0.39827063954971165
0.11525	0.39991401797025095
0.11575	0.4015057469764616
0.11625	0.4030322088330946
0.11675	0.4044824905839991
0.11725	0.40584853449220076
0.11775	0.4071250897880463
0.11825	0.40830950134862853
0.11875	0.4094013824877446
0.11925	0.41040222145417854
0.11975	0.4113149664249245
0.12025	0.4121436245221314
0.12075	0.41289289943186197
0.12125	0.41356788170079695
0.12175	0.41417379704615986
0.12225	0.41471581157802556
0.12275	0.41519888868160215
0.12325	0.41562769009152956
0.12375	0.4160065129309991
0.12425	0.4163392547079998
0.12475	0.4166293990553262
0.12525	0.4168800160658433
0.12575	0.41709377220254856
0.12625	0.41727294582754276
0.12675	0.41741944532875624
0.12725	0.4175348276028617
0.12775	0.4176203152776003
0.12825	0.41767681154146835
0.12875	0.4177049118150917
0.12925	0.41770491177084174
0.12975	0.4176768114098283
0.13025	0.4176203150621589
0.13075	0.41753482731046443
0.13125	0.41741944497077227
0.13175	0.4172729454215878
0.13225	0.41709377177463125
0.13275	0.41688001565289373
0.13325	0.4166293987080048
0.13375	0.41633925449358794
0.13425	0.41600651293599006
0.13475	0.41562769042328407
0.13525	0.41519888946807443
0.13575	0.4147158129641817
0.13625	0.4141737991852906
0.13675	0.41356788473865513
0.13725	0.4128929034816521
0.13775	0.41214362962924533
0.13825	0.41131497252241644
0.13875	0.4104022283136228
0.13925	0.40940138967523
0.13975	0.40830950820113604
0.14025	0.4071250954290456
0.14075	0.40584853790372305
0.14125	0.4044824907427076
0.14175	0.4030322048993959
0.14225	0.4015057385023909
0.14275	0.399914005072559
0.14325	0.3982706229900351
0.14375	0.39659155134522484
0.14425	0.39489452478283077
0.14475	0.3931983292472346
0.14525	0.39152198542814803
0.14575	0.3898839213965227
0.14625	0.3883012169220781
0.14675	0.38678898923940547
0.14725	0.38535996694534913
0.14775	0.3840242708257642
0.14825	0.382789393669601
0.14875	0.3816603502050449
0.14925	0.380639955639283
0.14975	0.3797291870594164
0.15025	0.37892758460792636
0.15075	0.37823365648777546
0.15125	0.3776452610298891
0.15175	0.3771599482831373
0.15225	0.37677525155525415
0.15275	0.37648892539125806
0.15325	0.3762991304822634
0.15375	0.37620456813668096
0.15425	0.3762045675679701
0.15475	0.3762991287622787
0.15525	0.37648892248184535
0.15575	0.3767752474044504
0.15625	0.3771599428434669
0.15675	0.37764525428512147
0.15725	0.37823364848800384
0.15775	0.3789275755110576
0.15825	0.3797291771743474
0.15875	0.38063994546240876
0.15925	0.3816603404380081
0.15975	0.38278938520377154
0.16025	0.3840242646798501
0.16075	0.38535996414894436
0.16125	0.38678899066827266
0.16175	0.38830122310904147
0.16225	0.38988393235985486
0.16275	0.39152200056910186
0.16325	0.3931983473618267
0.16375	0.39489454420711084
0.16425	0.3965915702138856
0.16475	0.39827063954971176
0.16525	0.39991401797025083
0.16575	0.4015057469764614
0.16625	0.4030322088330945
0.16675	0.40448249058399904
0.16725	0.40584853449220076
0.16775	0.4071250897880463
0.16825	0.4083095013486287
0.16875	0.40940138248774494
0.16925	0.4104022214541792
0.16975	0.4113149664249252
0.17025	0.4121436245221324
0.17075	0.4128928994318625
0.17125	0.4135678817007972
0.17175	0.41417379704616025
0.17225	0.4147158115780259
0.17275	0.4151988886816023
0.17325	0.4156276900915297
0.17375	0.4160065129309994
0.17425	0.41633925470800015
0.17475	0.4166293990553263
0.17525	0.4168800160658434
0.17575	0.4170937722025486
0.17625	0.4172729458275428
0.17675	0.41741944532875613
0.17725	0.41753482760286165
0.17775	0.41762031527760063
0.17825	0.4176768115414686
0.17875	0.4177049118150917
0.17925	0.41770491177084174
0.17975	0.41767681140982865
0.18025	0.41762031506215885
0.18075	0.4175348273104646
0.18125	0.4174194449707726
0.18175	0.4172729454215879
0.18225	0.4170937717746314
0.18275	0.4168800156528937
0.18325	0.4166293987080048
0.18375	0.4163392544935878
0.18425	0.4160065129359903
0.18475	0.415627690423284
0.18525	0.41519888946807426
0.18575	0.4147158129641815
0.18625	0.41417379918529046
0.18675	0.4135678847386553
0.18725	0.4128929034816521
0.18775	0.4121436296292451
0.18825	0.4113149725224164
0.18875	0.41040222831362283
0.18925	0.4094013896752302
0.18975	0.40830950820113604
0.19025	0.4071250954290457
0.19075	0.40584853790372305
0.19125	0.4044824907427075
0.19175	0.40303220489939556
0.19225	0.4015057385023905
0.19275	0.39991400507255864
0.19325	0.39827062299003485
0.19375	0.3965915513452241
0.19425	0.3948945247828301
0.19475	0.3931983292472339
0.19525	0.3915219854281475
0.19575	0.38988392139652217
0.19625	0.38830121692207775
0.19675	0.386788989239405
0.19725	0.38535996694534846
0.19775	0.38402427082576357
0.19825	0.38278939366960063
0.19875	0.3816603502050447
0.19925	0.3806399556392829
0.19975	0.37972918705941633
0.20025	0.3789275846079267
0.20075	0.37823365648777574
0.20125	0.3776452610298891
0.20175	0.3771599482831373
0.20225	0.37677525155525443
0.20275	0.37648892539125844
0.20325	0.37629913048226366
0.20375	0.37620456813668124
0.20425	0.37620456756797027
0.20475	0.37629912876227867
0.20525	0.3764889224818454
0.20575	0.37677524740445023
0.20625	0.37715994284346677
0.20675	0.37764525428512147
0.20725	0.3782336484880039
0.20775	0.3789275755110579
0.20825	0.3797291771743476
0.20875	0.38063994546240904
0.20925	0.3816603404380083
0.20975	0.3827893852037717
0.21025	0.38402426467985024
0.21075	0.3853599641489444
0.21125	0.3867889906682727
0.21175	0.38830122310904147
0.21225	0.38988393235985475
0.21275	0.3915220005691018
0.21325	0.39319834736182663
0.21375	0.39489454420711056
0.21425	0.39659157021388536
0.21475	0.3982706395497114
0.21525	0.39991401797025083
0.21575	0.4015057469764614
0.21625	0.40303220883309443
0.21675	0.404482490583999
0.21725	0.40584853449220076
0.21775	0.40712508978804635
0.21825	0.4083095013486288
0.21875	0.4094013824877449
0.21925	0.4104022214541786
0.21975	0.4113149664249245
0.22025	0.41214362452213144
0.22075	0.412892899431862
0.22125	0.41356788170079667
0.22175	0.41417379704615953
0.22225	0.41471581157802545
0.22275	0.41519888868160193
0.22325	0.4156276900915291
0.22375	0.41600651293099905
0.22425	0.4163392547079999
0.22475	0.41662939905532637
0.22525	0.4168800160658434
0.22575	0.4170937722025487
0.22625	0.417272945827543
0.22675	0.4174194453287563
0.22725	0.4175348276028619
0.22775	0.4176203152776007
0.22825	0.4176768115414691
0.22875	0.417704911815092
0.22925	0.417704911770842
0.22975	0.4176768114098286
0.23025	0.4176203150621589
0.23075	0.4175348273104641
0.23125	0.41741944497077166
0.23175	0.4172729454215871
0.23225	0.41709377177463086
0.23275	0.4168800156528935
0.23325	0.4166293987080044
0.23375	0.4163392544935874
0.23425	0.41600651293598984
0.23475	0.4156276904232835
0.23525	0.41519888946807354
0.23575	0.4147158129641807
0.23625	0.4141737991852896
0.23675	0.41356788473865447
0.23725	0.4128929034816513
0.23775	0.41214362962924467
0.23825	0.41131497252241594
0.23875	0.41040222831362255
0.23925	0.4094013896752299
0.23975	0.40830950820113576
0.24025	0.40712509542904546
0.24075	0.4058485379037231
0.24125	0.4044824907427077
0.24175	0.4030322048993957
0.24225	0.40150573850239
0.24275	0.3999140050725584
0.24325	0.3982706229900344
0.24375	0.39659155134522434
0.24425	0.39489452478283027
0.24475	0.393198329247234
0.24525	0.3915219854281479
0.24575	0.38988392139652245
0.24625	0.38830121692207825
0.24675	0.38678898923940563
0.24725	0.3853599669453494
0.24775	0.38402427082576424
0.24825	0.38278939366960113
0.24875	0.38166035020504546
0.24925	0.38063995563928354
0.24975	0.3797291870594171
0.25025	0.3789275846079272
0.25075	0.3782336564877762
0.25125	0.37764526102988993
0.25175	0.3771599482831379
0.25225	0.3767752515552553
0.25275	0.37648892539125944
0.25325	0.37629913048226477
0.25375	0.3762045681366821
0.25425	0.37620456756797116
0.25475	0.3762991287622794
0.25525	0.37648892248184596
0.25575	0.3767752474044509
0.25625	0.37715994284346743
0.25675	0.37764525428512175
0.25725	0.37823364848800406
0.25775	0.37892757551105777
0.25825	0.37972917717434745
0.25875	0.38063994546240887
0.25925	0.3816603404380082
0.25975	0.38278938520377165
0.26025	0.3840242646798499
0.26075	0.3853599641489443
0.26125	0.3867889906682727
0.26175	0.38830122310904125
0.26225	0.3898839323598544
0.26275	0.3915220005691016
0.26325	0.39319834736182635
0.26375	0.3948945442071104
0.26425	0.3965915702138855
0.26475	0.39827063954971137
0.26525	0.3999140179702506
0.26575	0.4015057469764612
0.26625	0.4030322088330944
0.26675	0.4044824905839986
0.26725	0.40584853449220054
0.26775	0.4071250897880462
0.26825	0.4083095013486281
0.26875	0.4094013824877443
0.26925	0.4104022214541781
0.26975	0.4113149664249243
0.27025	0.4121436245221314
0.27075	0.4128928994318617
0.27125	0.4135678817007966
0.27175	0.4141737970461596
0.27225	0.4147158115780254
0.27275	0.41519888868160215
0.27325	0.4156276900915294
0.27375	0.41600651293099894
0.27425	0.41633925470799993
0.27475	0.41662939905532603
0.27525	0.4168800160658431
0.27575	0.4170937722025487
0.27625	0.41727294582754304
0.27675	0.4174194453287568
0.27725	0.4175348276028622
0.27775	0.41762031527760085
0.27825	0.4176768115414691
0.27875	0.4177049118150919
0.27925	0.41770491177084185
0.27975	0.41767681140982826
0.28025	0.4176203150621584
0.28075	0.41753482731046415
0.28125	0.4174194449707721
0.28175	0.4172729454215876
0.28225	0.4170937717746312
0.28275	0.41688001565289323
0.28325	0.41662939870800436
0.28375	0.41633925449358744
0.28425	0.4160065129359896
0.28475	0.4156276904232836
0.28525	0.4151988894680737
0.28575	0.41471581296418075
0.28625	0.41417379918528985
0.28675	0.4135678847386548
0.28725	0.4128929034816517
0.28775	0.41214362962924456
0.28825	0.41131497252241606
0.28875	0.41040222831362255
0.28925	0.4094013896752299
0.28975	0.4083095082011357
0.29025	0.40712509542904535
0.29075	0.40584853790372305
0.29125	0.4044824907427077
0.29175	0.40303220489939584
0.29225	0.4015057385023908
0.29275	0.3999140050725588
0.29325	0.3982706229900346
0.29375	0.3965915513452243
0.29425	0.39489452478283044
0.29475	0.393198329247234
0.29525	0.3915219854281477
0.29575	0.38988392139652245
0.29625	0.388301216922078
0.29675	0.3867889892394052
0.29725	0.3853599669453489
0.29775	0.3840242708257637
0.29825	0.38278939366960063
0.29875	0.38166035020504496
0.29925	0.38063995563928305
0.29975	0.3797291870594166
0.30025	0.3789275846079268
0.30075	0.37823365648777596
0.30125	0.3776452610298897
0.30175	0.3771599482831378
0.30225	0.37677525155525504
0.30275	0.3764889253912594
0.30325	0.37629913048226465
0.30375	0.3762045681366823
0.30425	0.37620456756797116
0.30475	0.37629912876227956
0.30525	0.37648892248184596
0.30575	0.3767752474044509
0.30625	0.37715994284346754
0.30675	0.3776452542851221
0.30725	0.37823364848800417
0.30775	0.378927575511058
0.30825	0.37972917717434773
0.30875	0.3806399454624093
0.30925	0.38166034043800867
0.30975	0.382789385203772
0.31025	0.3840242646798505
0.31075	0.3853599641489444
0.31125	0.3867889906682727
0.31175	0.3883012231090413
0.31225	0.3898839323598547
0.31275	0.3915220005691017
0.31325	0.39319834736182646
0.31375	0.3948945442071103
0.31425	0.3965915702138855
0.31475	0.39827063954971154
0.31525	0.399914017970251
0.31575	0.40150574697646135
0.31625	0.4030322088330945
0.31675	0.4044824905839991
0.31725	0.4058485344922007
0.31775	0.4071250897880461
0.31825	0.4083095013486281
0.31875	0.40940138248774444
0.31925	0.41040222145417854
0.31975	0.411314966424925
0.32025	0.41214362452213205
0.32075	0.41289289943186236
0.32125	0.4135678817007972
0.32175	0.4141737970461602
0.32225	0.4147158115780258
0.32275	0.41519888868160215
0.32325	0.4156276900915296
0.32375	0.4160065129309995
0.32425	0.41633925470800026
0.32475	0.41662939905532653
0.32525	0.41688001606584363
0.32575	0.4170937722025487
0.32625	0.4172729458275428
0.32675	0.41741944532875613
0.32725	0.41753482760286126
0.32775	0.4176203152776
0.32825	0.4176768115414682
0.32875	0.41770491181509145
0.32925	0.4177049117708416
0.32975	0.41767681140982815
0.33025	0.41762031506215846
0.33075	0.41753482731046393
0.33125	0.4174194449707714
0.33175	0.41727294542158666
0.33225	0.4170937717746306
0.33275	0.41688001565289323
0.33325	0.41662939870800414
0.33375	0.4163392544935873
0.33425	0.4160065129359898
0.33475	0.4156276904232835
0.33525	0.4151988894680734
0.33575	0.4147158129641807
0.33625	0.41417379918528974
0.33675	0.41356788473865475
0.33725	0.41289290348165175
0.33775	0.4121436296292449
0.33825	0.41131497252241617
0.33875	0.41040222831362294
0.33925	0.40940138967523004
0.33975	0.40830950820113593
0.34025	0.40712509542904585
0.34075	0.4058485379037237
0.34125	0.40448249074270837
0.34175	0.4030322048993965
0.34225	0.4015057385023912
0.34275	0.3999140050725594
0.34325	0.3982706229900352
0.34375	0.39659155134522484
0.34425	0.3948945247828307
0.34475	0.3931983292472343
0.34525	0.39152198542814803
0.34575	0.38988392139652256
0.34625	0.3883012169220784
0.34675	0.3867889892394056
0.34725	0.3853599669453493
0.34775	0.384024270825764
0.34825	0.38278939366960085
0.34875	0.381660350205045
0.34925	0.38063995563928316
0.34975	0.37972918705941694
0.35025	0.37892758460792736
0.35075	0.37823365648777646
0.35125	0.3776452610298901
0.35175	0.3771599482831383
0.35225	0.37677525155525565
0.35275	0.3764889253912595
0.35325	0.3762991304822648
0.35375	0.37620456813668246
0.35425	0.37620456756797127
0.35475	0.37629912876227944
0.35525	0.37648892248184596
0.35575	0.37677524740445073
0.35625	0.3771599428434671
0.35675	0.3776452542851215
0.35725	0.3782336484880037
0.35775	0.3789275755110574
0.35825	0.37972917717434723
0.35875	0.3806399454624087
0.35925	0.38166034043800795
0.35975	0.3827893852037715
0.36025	0.38402426467985
0.36075	0.38535996414894447
0.36125	0.3867889906682726
0.36175	0.38830122310904125
0.36225	0.38988393235985475
0.36275	0.3915220005691018
0.36325	0.3931983473618266
0.36375	0.39489454420711045
0.36425	0.3965915702138856
0.36475	0.39827063954971176
0.36525	0.39991401797025095
0.36575	0.40150574697646174
0.36625	0.4030322088330948
0.36675	0.4044824905839993
0.36725	0.40584853449220126
0.36775	0.4071250897880466
0.36825	0.408309501348629
0.36875	0.4094013824877452
0.36925	0.4104022214541794
0.36975	0.4113149664249255
0.37025	0.41214362452213227
0.37075	0.4128928994318626
0.37125	0.4135678817007974
0.37175	0.4141737970461604
0.37225	0.41471581157802634
0.37275	0.4151988886816029
0.37325	0.41562769009152994
0.37375	0.41600651293099955
0.37425	0.41633925470800043
0.37475	0.4166293990553268
0.37525	0.41688001606584396
0.37575	0.417093772202549
0.37625	0.4172729458275434
0.37675	0.41741944532875663
0.37725	0.41753482760286187
0.37775	0.41762031527760046
0.37825	0.41767681154146835
0.37875	0.41770491181509145
0.37925	0.4177049117708414
0.37975	0.4176768114098279
0.38025	0.417620315062158
0.38075	0.4175348273104635
0.38125	0.4174194449707714
0.38175	0.41727294542158677
0.38225	0.41709377177463036
0.38275	0.4168800156528927
0.38325	0.4166293987080039
0.38375	0.416339254493587
0.38425	0.4160065129359894
0.38475	0.41562769042328335
0.38525	0.4151988894680737
0.38575	0.41471581296418086
0.38625	0.41417379918528996
0.38675	0.41356788473865497
0.38725	0.4128929034816518
0.38775	0.41214362962924483
0.38825	0.4113149725224159
0.38875	0.4104022283136224
0.38925	0.40940138967522965
0.38975	0.40830950820113576
0.39025	0.40712509542904546
0.39075	0.40584853790372305
0.39125	0.4044824907427078
0.39175	0.40303220489939573
0.39225	0.4015057385023908
0.39275	0.39991400507255903
0.39325	0.39827062299003485
0.39375	0.39659155134522467
0.39425	0.3948945247828305
0.39475	0.39319832924723425
0.39525	0.39152198542814826
0.39575	0.38988392139652267
0.39625	0.38830121692207803
0.39675	0.38678898923940475
0.39725	0.3853599669453486
0.39775	0.38402427082576324
0.39825	0.3827893936696004
0.39875	0.38166035020504474
0.39925	0.3806399556392826
0.39975	0.37972918705941605
0.40025	0.3789275846079263
0.40075	0.37823365648777535
0.40125	0.377645261029889
0.40175	0.37715994828313754
0.40225	0.3767752515552545
0.40275	0.3764889253912586
0.40325	0.3762991304822637
0.40375	0.37620456813668135
0.40425	0.37620456756797055
0.40475	0.376299128762279
0.40525	0.37648892248184546
0.40575	0.3767752474044504
0.40625	0.3771599428434668
0.40675	0.37764525428512125
0.40725	0.3782336484880035
0.40775	0.37892757551105705
0.40825	0.37972917717434673
0.40875	0.38063994546240826
0.40925	0.38166034043800773
0.40975	0.3827893852037714
0.41025	0.38402426467984985
0.41075	0.3853599641489441
0.41125	0.38678899066827244
0.41175	0.3883012231090407
0.41225	0.3898839323598541
0.41275	0.39152200056910125
0.41325	0.3931983473618259
0.41375	0.3948945442071098
0.41425	0.3965915702138849
0.41475	0.39827063954971104
0.41525	0.39991401797025056
0.41575	0.4015057469764614
0.41625	0.40303220883309454
0.41675	0.40448249058399904
0.41725	0.40584853449220093
0.41775	0.4071250897880466
0.41825	0.4083095013486289
0.41875	0.4094013824877452
0.41925	0.4104022214541792
0.41975	0.41131496642492515
0.42025	0.4121436245221321
0.42075	0.41289289943186275
0.42125	0.41356788170079756
0.42175	0.4141737970461604
0.42225	0.4147158115780261
0.42275	0.4151988886816027
0.42325	0.4156276900915299
0.42375	0.4160065129309999
0.42425	0.41633925470800065
0.42475	0.4166293990553272
0.42525	0.41688001606584396
0.42575	0.4170937722025494
0.42625	0.4172729458275438
0.42675	0.4174194453287572
0.42725	0.4175348276028628
0.42775	0.4176203152776015
0.42825	0.41767681154146946
0.42875	0.4177049118150924
0.42925	0.4177049117708424
0.42975	0.4176768114098291
0.43025	0.41762031506215924
0.43075	0.41753482731046454
0.43125	0.4174194449707723
0.43175	0.4172729454215878
0.43225	0.4170937717746313
0.43275	0.4168800156528938
0.43325	0.41662939870800453
0.43375	0.41633925449358766
0.43425	0.41600651293599006
0.43475	0.41562769042328385
0.43525	0.41519888946807404
0.43575	0.4147158129641812
0.43625	0.4141737991852902
0.43675	0.41356788473865497
0.43725	0.4128929034816518
0.43775	0.41214362962924517
0.43825	0.4113149725224162
0.43875	0.4104022283136229
0.43925	0.4094013896752301
0.43975	0.40830950820113576
0.44025	0.4071250954290453
0.44075	0.4058485379037228
0.44125	0.4044824907427076
0.44175	0.4030322048993955
0.44225	0.4015057385023906
0.44275	0.3999140050725584
0.44325	0.3982706229900343
0.44375	0.396591551345224
0.44425	0.3948945247828297
0.44475	0.3931983292472333
0.44525	0.39152198542814715
0.44575	0.38988392139652167
0.44625	0.38830121692207714
0.44675	0.3867889892394044
0.44725	0.38535996694534813
0.44775	0.38402427082576285
0.44825	0.38278939366959985
0.44875	0.38166035020504385
0.44925	0.38063995563928216
0.44975	0.3797291870594158
0.45025	0.37892758460792614
0.45075	0.3782336564877754
0.45125	0.37764526102988916
0.45175	0.37715994828313754
0.45225	0.3767752515552547
0.45275	0.37648892539125883
0.45325	0.37629913048226393
0.45375	0.37620456813668135
0.45425	0.37620456756797027
0.45475	0.3762991287622785
0.45525	0.37648892248184485
0.45575	0.3767752474044497
0.45625	0.37715994284346605
0.45675	0.3776452542851206
0.45725	0.37823364848800306
0.45775	0.378927575511057
0.45825	0.37972917717434673
0.45875	0.3806399454624082
0.45925	0.3816603404380076
0.45975	0.3827893852037711
0.46025	0.3840242646798497
0.46075	0.385359964148944
0.46125	0.3867889906682721
0.46175	0.3883012231090406
0.46225	0.3898839323598539
0.46275	0.39152200056910097
0.46325	0.3931983473618258
0.46375	0.3948945442071099
0.46425	0.39659157021388536
0.46475	0.39827063954971154
0.46525	0.39991401797025083
0.46575	0.4015057469764615
0.46625	0.4030322088330946
0.46675	0.4044824905839994
0.46725	0.4058485344922014
0.46775	0.407125089788047
0.46825	0.40830950134862865
0.46875	0.4094013824877449
0.46925	0.4104022214541787
0.46975	0.4113149664249247
0.47025	0.4121436245221321
0.47075	0.4128928994318626
0.47125	0.4135678817007974
0.47175	0.41417379704616036
0.47225	0.414715811578026
0.47275	0.41519888868160265
0.47325	0.41562769009153006
0.47375	0.41600651293099977
0.47425	0.41633925470800065
0.47475	0.41662939905532714
0.47525	0.416880016065844
0.47575	0.41709377220254945
0.47625	0.4172729458275434
0.47675	0.41741944532875686
0.47725	0.4175348276028622
0.47775	0.41762031527760113
0.47825	0.41767681154146924
0.47875	0.4177049118150923
0.47925	0.41770491177084246
0.47975	0.41767681140982893
0.48025	0.41762031506215885
0.48075	0.4175348273104642
0.48125	0.41741944497077216
0.48175	0.41727294542158755
0.48225	0.41709377177463136
0.48275	0.4168800156528936
0.48325	0.41662939870800436
0.48375	0.4163392544935875
0.48425	0.41600651293598984
0.48475	0.4156276904232835
0.48525	0.41519888946807354
0.48575	0.4147158129641806
0.48625	0.4141737991852898
0.48675	0.41356788473865486
0.48725	0.41289290348165164
0.48775	0.41214362962924506
0.48825	0.41131497252241606
0.48875	0.4104022283136224
0.48925	0.40940138967522993
0.48975	0.4083095082011356
0.49025	0.40712509542904535
0.49075	0.40584853790372294
0.49125	0.4044824907427077
0.49175	0.4030322048993958
0.49225	0.4015057385023904
0.49275	0.39991400507255814
0.49325	0.39827062299003424
0.49375	0.39659155134522395
0.49425	0.39489452478283005
0.49475	0.39319832924723375
0.49525	0.39152198542814726
0.49575	0.38988392139652195
0.49625	0.3883012169220776
0.49675	0.38678898923940463
0.49725	0.3853599669453486
0.49775	0.3840242708257633
0.49825	0.38278939366960024
0.49875	0.3816603502050443
0.49925	0.3806399556392823
0.49975	0.3797291870594159
0.50025	0.37892758460792586
0.50075	0.37823365648777507
0.50125	0.37764526102988877
0.50175	0.37715994828313687
0.50225	0.3767752515552541
0.50275	0.37648892539125817
0.50325	0.37629913048226343
0.50375	0.37620456813668096
0.50425	0.3762045675679698
0.50475	0.376299128762278
0.50525	0.37648892248184457
0.50575	0.37677524740444945
0.50625	0.37715994284346605
0.50675	0.3776452542851209
0.50725	0.3782336484880034
0.50775	0.37892757551105716
0.50825	0.379729177174347
0.50875	0.3806399454624084
0.50925	0.3816603404380077
0.50975	0.38278938520377126
0.51025	0.3840242646798498
0.51075	0.3853599641489442
0.51125	0.38678899066827255
0.51175	0.388301223109041
0.51225	0.38988393235985447
0.51275	0.3915220005691018
0.51325	0.3931983473618267
0.51375	0.3948945442071108
0.51425	0.3965915702138861
0.51475	0.3982706395497125
0.51525	0.3999140179702518
0.51575	0.4015057469764624
0.51625	0.40303220883309526
0.51675	0.4044824905839999
0.51725	0.4058485344922017
0.51775	0.40712508978804696
0.51825	0.40830950134862937
0.51875	0.4094013824877456
0.51925	0.4104022214541796
0.51975	0.4113149664249255
0.52025	0.4121436245221324
0.52075	0.41289289943186275
0.52125	0.4135678817007975
0.52175	0.4141737970461606
0.52225	0.4147158115780265
0.52275	0.415198888681603
0.52325	0.41562769009153033
0.52375	0.41600651293100027
0.52425	0.41633925470800087
0.52475	0.41662939905532714
0.52525	0.4168800160658443
0.52575	0.4170937722025494
0.52625	0.41727294582754343
0.52675	0.41741944532875674
0.52725	0.4175348276028624
0.52775	0.4176203152776015
0.52825	0.41767681154146946
0.52875	0.4177049118150924
0.52925	0.4177049117708426
0.52975	0.4176768114098291
0.53025	0.4176203150621592
0.53075	0.41753482731046443
0.53125	0.4174194449707723
0.53175	0.417272945421588
0.53225	0.4170937717746316
0.53275	0.41688001565289434
0.53325	0.4166293987080055
0.53375	0.41633925449358855
0.53425	0.4160065129359907
0.53475	0.41562769042328435
0.53525	0.41519888946807443
0.53575	0.41471581296418186
0.53625	0.41417379918529096
0.53675	0.41356788473865574
0.53725	0.4128929034816528
0.53775	0.4121436296292457
0.53825	0.41131497252241667
0.53875	0.410402228313623
0.53925	0.40940138967523015
0.53975	0.4083095082011362
0.54025	0.407125095429046
0.54075	0.40584853790372377
0.54125	0.40448249074270853
0.54175	0.40303220489939656
0.54225	0.40150573850239096
0.54275	0.3999140050725588
0.54325	0.3982706229900349
0.54375	0.3965915513452248
0.54425	0.39489452478283044
0.54475	0.39319832924723414
0.54525	0.39152198542814765
0.54575	0.3898839213965222
0.54625	0.38830121692207753
0.54675	0.3867889892394048
0.54725	0.3853599669453486
0.54775	0.38402427082576335
0.54825	0.38278939366960046
0.54875	0.3816603502050445
0.54925	0.38063995563928266
0.54975	0.37972918705941616
0.55025	0.3789275846079266
0.55075	0.3782336564877755
0.55125	0.3776452610298893
0.55175	0.3771599482831375
0.55225	0.37677525155525454
0.55275	0.37648892539125883
0.55325	0.37629913048226404
0.55375	0.3762045681366816
0.55425	0.37620456756797066
0.55475	0.3762991287622789
0.55525	0.37648892248184546
0.55575	0.3767752474044504
0.55625	0.37715994284346693
0.55675	0.3776452542851214
0.55725	0.3782336484880037
0.55775	0.37892757551105744
0.55825	0.3797291771743474
0.55875	0.38063994546240865
0.55925	0.3816603404380079
0.55975	0.3827893852037713
0.56025	0.38402426467984957
0.56075	0.385359964148944
0.56125	0.386788990668272
0.56175	0.3883012231090406
0.56225	0.3898839323598539
0.56275	0.39152200056910097
0.56325	0.39319834736182613
0.56375	0.39489454420711034
0.56425	0.3965915702138855
0.56475	0.39827063954971176
0.56525	0.39991401797025106
0.56575	0.4015057469764617
0.56625	0.40303220883309476
0.56675	0.40448249058399927
0.56725	0.4058485344922015
0.56775	0.40712508978804696
0.56825	0.4083095013486293
0.56875	0.4094013824877456
0.56925	0.4104022214541796
0.56975	0.41131496642492565
0.57025	0.41214362452213277
0.57075	0.4128928994318628
0.57125	0.4135678817007979
0.57175	0.41417379704616103
0.57225	0.4147158115780267
0.57275	0.4151988886816033
0.57325	0.41562769009153044
0.57375	0.4160065129310001
0.57425	0.41633925470800126
0.57475	0.41662939905532753
0.57525	0.4168800160658442
0.57575	0.4170937722025493
0.57625	0.4172729458275437
0.57675	0.41741944532875724
0.57725	0.417534827602863
0.57775	0.41762031527760207
0.57825	0.41767681154146996
0.57875	0.41770491181509256
0.57925	0.4177049117708426
0.57975	0.4176768114098292
0.58025	0.4176203150621596
0.58075	0.4175348273104654
0.58125	0.41741944497077277
0.58175	0.4172729454215881
0.58225	0.4170937717746316
0.58275	0.4168800156528939
0.58325	0.41662939870800475
0.58375	0.4163392544935877
0.58425	0.41600651293598984
0.58475	0.4156276904232836
0.58525	0.4151988894680739
0.58575	0.4147158129641807
0.58625	0.4141737991852897
0.58675	0.4135678847386547
0.58725	0.41289290348165164
0.58775	0.4121436296292447
0.58825	0.4113149725224158
0.58875	0.4104022283136223
0.58925	0.40940138967522943
0.58975	0.40830950820113543
0.59025	0.40712509542904496
0.59075	0.40584853790372233
0.59125	0.40448249074270703
0.59175	0.4030322048993952
0.59225	0.40150573850239
0.59275	0.39991400507255803
0.59325	0.39827062299003435
0.59375	0.3965915513452241
0.59425	0.3948945247828301
0.59475	0.39319832924723364
0.59525	0.3915219854281473
0.59575	0.389883921396522
0.59625	0.3883012169220778
0.59675	0.38678898923940513
0.59725	0.38535996694534896
0.59775	0.3840242708257638
0.59825	0.382789393669601
0.59875	0.38166035020504485
0.59925	0.3806399556392827
0.59975	0.37972918705941633
0.60025	0.3789275846079266
0.60075	0.37823365648777557
0.60125	0.3776452610298894
0.60175	0.3771599482831377
0.60225	0.3767752515552548
0.60275	0.37648892539125883
0.60325	0.37629913048226415
0.60375	0.3762045681366819
0.60425	0.37620456756797094
0.60475	0.3762991287622794
0.60525	0.3764889224818458
0.60575	0.37677524740445084
0.60625	0.37715994284346716
0.60675	0.37764525428512175
0.60725	0.37823364848800406
0.60775	0.37892757551105793
0.60825	0.37972917717434757
0.60875	0.3806399454624088
0.60925	0.3816603404380082
0.60975	0.3827893852037718
0.61025	0.38402426467985035
0.61075	0.3853599641489449
0.61125	0.3867889906682731
0.61175	0.3883012231090418
0.61225	0.389883932359855
0.61275	0.391522000569102
0.61325	0.39319834736182696
0.61375	0.39489454420711123
0.61425	0.3965915702138859
0.61475	0.3982706395497118
0.61525	0.399914017970251
0.61575	0.40150574697646174
0.61625	0.4030322088330948
0.61675	0.40448249058399893
0.61725	0.40584853449220054
0.61775	0.40712508978804623
0.61825	0.40830950134862826
0.61875	0.4094013824877446
0.61925	0.4104022214541789
0.61975	0.4113149664249251
0.62025	0.41214362452213177
0.62075	0.41289289943186214
0.62125	0.4135678817007971
0.62175	0.41417379704616014
0.62225	0.41471581157802595
0.62275	0.41519888868160265
0.62325	0.41562769009153
0.62375	0.41600651293100005
0.62425	0.41633925470800065
0.62475	0.41662939905532675
0.62525	0.4168800160658437
0.62575	0.4170937722025491
0.62625	0.41727294582754343
0.62675	0.4174194453287572
0.62725	0.4175348276028628
0.62775	0.41762031527760185
0.62825	0.4176768115414695
0.62875	0.4177049118150924
0.62925	0.4177049117708427
0.62975	0.41767681140982926
0.63025	0.41762031506215913
0.63075	0.4175348273104646
0.63125	0.41741944497077244
0.63175	0.417272945421588
0.63225	0.41709377177463136
0.63275	0.41688001565289406
0.63325	0.4166293987080051
0.63375	0.41633925449358805
0.63425	0.41600651293599056
0.63475	0.4156276904232845
0.63525	0.4151988894680746
0.63575	0.41471581296418136
0.63625	0.4141737991852904
0.63675	0.41356788473865536
0.63725	0.41289290348165214
0.63775	0.41214362962924517
0.63825	0.4113149725224165
0.63875	0.41040222831362305
0.63925	0.40940138967523015
0.63975	0.40830950820113604
0.64025	0.4071250954290457
0.64075	0.4058485379037235
0.64125	0.4044824907427079
0.64175	0.4030322048993962
0.64225	0.40150573850239096
0.64275	0.39991400507255875
0.64325	0.3982706229900347
0.64375	0.39659155134522456
0.64425	0.3948945247828306
0.64475	0.3931983292472346
0.64525	0.3915219854281483
0.64575	0.38988392139652334
0.64625	0.38830121692207886
0.64675	0.38678898923940597
0.64725	0.38535996694534946
0.64775	0.38402427082576457
0.64825	0.3827893936696015
0.64875	0.38166035020504563
0.64925	0.38063995563928366
0.64975	0.3797291870594172
0.65025	0.3789275846079278
0.65075	0.378233656487777
0.65125	0.3776452610298906
0.65175	0.37715994828313854
0.65225	0.3767752515552555
0.65275	0.3764889253912592
0.65325	0.37629913048226454
0.65375	0.3762045681366822
0.65425	0.3762045675679711
0.65475	0.37629912876227933
0.65525	0.37648892248184557
0.65575	0.37677524740445045
0.65625	0.37715994284346704
0.65675	0.3776452542851215
0.65725	0.378233648488004
0.65775	0.37892757551105744
0.65825	0.37972917717434745
0.65875	0.38063994546240865
0.65925	0.3816603404380076
0.65975	0.38278938520377087
0.66025	0.3840242646798495
0.66075	0.38535996414894363
0.66125	0.38678899066827194
0.66175	0.38830122310904047
0.66225	0.3898839323598537
0.66275	0.3915220005691008
0.66325	0.39319834736182563
0.66375	0.39489454420710973
0.66425	0.3965915702138848
0.66475	0.3982706395497108
0.66525	0.39991401797025017
0.66575	0.40150574697646096
0.66625	0.40303220883309415
0.66675	0.40448249058399866
0.66725	0.40584853449220054
0.66775	0.4071250897880461
0.66825	0.40830950134862865
0.66875	0.40940138248774477
0.66925	0.4104022214541789
0.66975	0.41131496642492477
0.67025	0.4121436245221318
0.67075	0.41289289943186225
0.67125	0.41356788170079695
0.67175	0.41417379704616003
0.67225	0.41471581157802584
0.67275	0.4151988886816022
0.67325	0.4156276900915296
0.67375	0.41600651293099933
0.67425	0.416339254708
0.67475	0.41662939905532625
0.67525	0.41688001606584335
0.67575	0.41709377220254884
0.67625	0.4172729458275433
0.67675	0.417419445328757
0.67725	0.41753482760286287
0.67775	0.41762031527760174
0.67825	0.41767681154146985
0.67875	0.4177049118150925
0.67925	0.4177049117708425
0.67975	0.4176768114098287
0.68025	0.41762031506215874
0.68075	0.4175348273104641
0.68125	0.41741944497077205
0.68175	0.4172729454215876
0.68225	0.41709377177463147
0.68275	0.416880015652894
0.68325	0.4166293987080051
0.68375	0.416339254493588
0.68425	0.41600651293599017
0.68475	0.4156276904232841
0.68525	0.41519888946807426
0.68575	0.4147158129641813
0.68625	0.4141737991852904
0.68675	0.41356788473865486
0.68725	0.4128929034816518
0.68775	0.41214362962924483
0.68825	0.41131497252241606
0.68875	0.4104022283136224
0.68925	0.4094013896752297
0.68975	0.40830950820113565
0.69025	0.40712509542904535
0.69075	0.4058485379037228
0.69125	0.4044824907427076
0.69175	0.4030322048993956
0.69225	0.4015057385023906
0.69275	0.39991400507255853
0.69325	0.3982706229900345
0.69375	0.39659155134522445
0.69425	0.39489452478283016
0.69475	0.3931983292472338
0.69525	0.3915219854281477
0.69575	0.3898839213965225
0.69625	0.38830121692207814
0.69675	0.38678898923940513
0.69725	0.3853599669453489
0.69775	0.38402427082576396
0.69825	0.3827893936696008
0.69875	0.38166035020504485
0.69925	0.3806399556392832
0.69975	0.37972918705941694
0.70025	0.3789275846079272
0.70075	0.3782336564877761
0.70125	0.37764526102988977
0.70175	0.377159948283138
0.70225	0.37677525155525515
0.70275	0.3764889253912594
0.70325	0.3762991304822645
0.70375	0.3762045681366821
0.70425	0.3762045675679713
0.70475	0.37629912876227933
0.70525	0.37648892248184584
0.70575	0.3767752474044509
0.70625	0.37715994284346765
0.70675	0.37764525428512224
0.70725	0.37823364848800456
0.70775	0.3789275755110581
0.70825	0.37972917717434795
0.70875	0.3806399454624092
0.70925	0.3816603404380082
0.70975	0.38278938520377165
0.71025	0.3840242646798501
0.71075	0.3853599641489446
0.71125	0.38678899066827294
0.71175	0.38830122310904147
0.71225	0.38988393235985475
0.71275	0.3915220005691018
0.71325	0.3931983473618265
0.71375	0.39489454420711073
0.71425	0.3965915702138859
0.71475	0.39827063954971215
0.71525	0.3999140179702515
0.71575	0.4015057469764621
0.71625	0.403032208833095
0.71675	0.4044824905839996
0.71725	0.4058485344922014
0.71775	0.4071250897880465
0.71825	0.40830950134862903
0.71875	0.40940138248774494
0.71925	0.4104022214541791
0.71975	0.41131496642492515
0.72025	0.4121436245221322
0.72075	0.41289289943186286
0.72125	0.4135678817007977
0.72175	0.4141737970461608
0.72225	0.41471581157802634
0.72275	0.4151988886816027
0.72325	0.41562769009152994
0.72375	0.41600651293099955
0.72425	0.4163392547080007
0.72475	0.41662939905532714
0.72525	0.41688001606584424
0.72575	0.41709377220254973
0.72625	0.4172729458275439
0.72675	0.41741944532875713
0.72725	0.41753482760286287
0.72775	0.4176203152776019
0.72825	0.41767681154146974
0.72875	0.4177049118150924
0.72925	0.4177049117708427
0.72975	0.41767681140982926
0.73025	0.4176203150621595
0.73075	0.4175348273104648
0.73125	0.4174194449707726
0.73175	0.41727294542158794
0.73225	0.4170937717746316
0.73275	0.41688001565289395
0.73325	0.416629398708005
0.73375	0.41633925449358816
0.73425	0.4160065129359901
0.73475	0.41562769042328396
0.73525	0.41519888946807426
0.73575	0.4147158129641811
0.73625	0.4141737991852903
0.73675	0.41356788473865536
0.73725	0.41289290348165203
0.73775	0.4121436296292449
0.73825	0.4113149725224157
0.73875	0.4104022283136223
0.73925	0.4094013896752295
0.73975	0.4083095082011352
0.74025	0.407125095429045
0.74075	0.4058485379037224
0.74125	0.4044824907427071
0.74175	0.4030322048993954
0.74225	0.4015057385023903
0.74275	0.3999140050725582
0.74325	0.39827062299003413
0.74375	0.39659155134522345
0.74425	0.3948945247828293
0.74475	0.39319832924723336
0.74525	0.39152198542814726
0.74575	0.38988392139652195
0.74625	0.3883012169220776
0.74675	0.3867889892394048
0.74725	0.3853599669453485
0.74775	0.38402427082576357
0.74825	0.38278939366960046
0.74875	0.38166035020504446
0.74925	0.38063995563928266
0.74975	0.3797291870594163
0.75025	0.3789275846079263
0.75075	0.3782336564877755
0.75125	0.3776452610298893
0.75175	0.37715994828313776
0.75225	0.3767752515552546
0.75275	0.3764889253912587
0.75325	0.37629913048226404
0.75375	0.37620456813668135
0.75425	0.37620456756797016
0.75475	0.37629912876227845
0.75525	0.3764889224818449
0.75575	0.37677524740445006
0.75625	0.3771599428434667
0.75675	0.3776452542851212
0.75725	0.37823364848800356
0.75775	0.3789275755110571
0.75825	0.379729177174347
0.75875	0.38063994546240837
0.75925	0.38166034043800795
0.75975	0.38278938520377165
0.76025	0.3840242646798502
0.76075	0.3853599641489444
0.76125	0.3867889906682727
0.76175	0.3883012231090415
0.76225	0.38988393235985475
0.76275	0.39152200056910175
0.76325	0.39319834736182663
0.76375	0.394894544207111
0.76425	0.39659157021388614
0.76475	0.3982706395497123
0.76525	0.39991401797025183
0.76575	0.40150574697646196
0.76625	0.4030322088330951
0.76675	0.4044824905839995
0.76725	0.405848534492201
0.76775	0.4071250897880462
0.76825	0.4083095013486282
0.76875	0.40940138248774444
0.76925	0.4104022214541786
0.76975	0.4113149664249246
0.77025	0.4121436245221312
0.77075	0.41289289943186164
0.77125	0.4135678817007968
0.77175	0.41417379704615975
0.77225	0.41471581157802523
0.77275	0.4151988886816019
0.77325	0.4156276900915292
0.77375	0.41600651293099894
0.77425	0.4163392547079998
0.77475	0.41662939905532625
0.77525	0.41688001606584324
0.77575	0.4170937722025485
0.77625	0.41727294582754276
0.77675	0.41741944532875624
0.77725	0.4175348276028619
0.77775	0.4176203152776007
0.77825	0.417676811541469
0.77875	0.4177049118150922
0.77925	0.41770491177084207
0.77975	0.4176768114098286
0.78025	0.4176203150621587
0.78075	0.41753482731046415
0.78125	0.41741944497077205
0.78175	0.41727294542158744
0.78225	0.41709377177463125
0.78275	0.41688001565289373
0.78325	0.41662939870800475
0.78375	0.4163392544935876
0.78425	0.41600651293599
0.78475	0.4156276904232839
0.78525	0.4151988894680739
0.78575	0.41471581296418103
0.78625	0.41417379918529007
0.78675	0.4135678847386551
0.78725	0.412892903481652
0.78775	0.4121436296292454
0.78825	0.4113149725224166
0.78875	0.410402228313623
0.78925	0.4094013896752302
0.78975	0.40830950820113604
0.79025	0.4071250954290456
0.79075	0.4058485379037235
0.79125	0.40448249074270787
0.79175	0.4030322048993957
0.79225	0.4015057385023904
0.79275	0.39991400507255825
0.79325	0.3982706229900344
0.79375	0.39659155134522384
0.79425	0.39489452478283
0.79475	0.39319832924723386
0.79525	0.3915219854281476
0.79575	0.38988392139652217
0.79625	0.388301216922078
0.79675	0.3867889892394052
0.79725	0.38535996694534874
0.79775	0.38402427082576346
0.79825	0.3827893936696008
0.79875	0.38166035020504496
0.79925	0.380639955639283
0.79975	0.3797291870594166
0.80025	0.3789275846079268
0.80075	0.37823365648777607
0.80125	0.3776452610298897
0.80175	0.37715994828313804
0.80225	0.3767752515552551
0.80275	0.3764889253912596
0.80325	0.3762991304822647
0.80375	0.3762045681366821
0.80425	0.376204567567971
0.80475	0.37629912876227944
0.80525	0.3764889224818458
0.80575	0.37677524740445073
0.80625	0.37715994284346716
0.80675	0.3776452542851216
0.80725	0.37823364848800395
0.80775	0.37892757551105777
0.80825	0.37972917717434773
0.80875	0.3806399454624092
0.80925	0.38166034043800856
0.80975	0.382789385203772
0.81025	0.3840242646798508
0.81075	0.38535996414894474
0.81125	0.38678899066827305
0.81175	0.38830122310904175
0.81225	0.3898839323598553
0.81275	0.39152200056910197
0.81325	0.39319834736182674
0.81375	0.3948945442071108
0.81425	0.39659157021388564
0.81475	0.3982706395497118
0.81525	0.39991401797025083
0.81575	0.4015057469764614
0.81625	0.40303220883309465
0.81675	0.40448249058399893
0.81725	0.4058485344922008
0.81775	0.4071250897880462
0.81825	0.4083095013486286
0.81875	0.4094013824877449
0.81925	0.4104022214541789
0.81975	0.41131496642492504
0.82025	0.41214362452213193
0.82075	0.4128928994318621
0.82125	0.41356788170079695
0.82175	0.4141737970461599
0.82225	0.4147158115780255
0.82275	0.415198888681602
0.82325	0.4156276900915294
0.82375	0.41600651293099944
0.82425	0.4163392547080001
0.82475	0.4166293990553267
0.82525	0.4168800160658438
0.82575	0.4170937722025494
0.82625	0.4172729458275434
0.82675	0.4174194453287567
0.82725	0.41753482760286237
0.82775	0.41762031527760135
0.82825	0.4176768115414695
0.82875	0.41770491181509234
0.82925	0.41770491177084257
0.82975	0.417676811409829
0.83025	0.4176203150621593
0.83075	0.4175348273104649
0.83125	0.41741944497077266
0.83175	0.4172729454215877
0.83225	0.4170937717746313
0.83275	0.41688001565289357
0.83325	0.4166293987080047
0.83375	0.41633925449358755
0.83425	0.41600651293599
0.83475	0.4156276904232839
0.83525	0.4151988894680744
0.83575	0.4147158129641812
0.83625	0.41417379918529024
0.83675	0.41356788473865513
0.83725	0.41289290348165203
0.83775	0.4121436296292451
0.83825	0.4113149725224163
0.83875	0.41040222831362266
0.83925	0.40940138967523027
0.83975	0.40830950820113615
0.84025	0.40712509542904574
0.84075	0.40584853790372327
0.84125	0.404482490742708
0.84175	0.40303220489939595
0.84225	0.4015057385023908
0.84275	0.39991400507255903
0.84325	0.39827062299003496
0.84375	0.3965915513452247
0.84425	0.39489452478283077
0.84475	0.3931983292472344
0.84525	0.3915219854281479
0.84575	0.3898839213965227
0.84625	0.38830121692207814
0.84675	0.3867889892394054
0.84725	0.3853599669453494
0.84775	0.38402427082576424
0.84825	0.38278939366960113
0.84875	0.381660350205045
0.84925	0.3806399556392832
0.84975	0.3797291870594165
0.85025	0.3789275846079268
0.85075	0.3782336564877757
0.85125	0.3776452610298893
0.85175	0.3771599482831376
0.85225	0.37677525155525465
0.85275	0.3764889253912586
0.85325	0.37629913048226404
0.85375	0.3762045681366817
0.85425	0.3762045675679706
0.85475	0.37629912876227883
0.85525	0.3764889224818453
0.85575	0.37677524740445023
0.85625	0.377159942843467
0.85675	0.37764525428512136
0.85725	0.3782336484880037
0.85775	0.37892757551105755
0.85825	0.3797291771743472
0.85875	0.3806399454624085
0.85925	0.38166034043800773
0.85975	0.382789385203771
0.86025	0.3840242646798494
0.86075	0.3853599641489439
0.86125	0.386788990668272
0.86175	0.38830122310904047
0.86225	0.38988393235985375
0.86275	0.39152200056910075
0.86325	0.3931983473618255
0.86375	0.3948945442071097
0.86425	0.39659157021388486
0.86475	0.39827063954971076
0.86525	0.3999140179702499
0.86575	0.40150574697646046
0.86625	0.40303220883309343
0.86675	0.4044824905839981
0.86725	0.40584853449219993
0.86775	0.40712508978804557
0.86825	0.4083095013486282
0.86875	0.4094013824877445
0.86925	0.41040222145417865
0.86975	0.41131496642492477
0.87025	0.41214362452213166
0.87075	0.4128928994318621
0.87125	0.41356788170079695
0.87175	0.41417379704615986
0.87225	0.4147158115780255
0.87275	0.4151988886816019
0.87325	0.415627690091529
0.87375	0.41600651293099883
0.87425	0.4163392547079996
0.87475	0.416629399055326
0.87525	0.4168800160658432
0.87575	0.4170937722025487
0.87625	0.41727294582754304
0.87675	0.4174194453287569
0.87725	0.41753482760286253
0.87775	0.41762031527760124
0.87825	0.4176768115414691
0.87875	0.4177049118150922
0.87925	0.4177049117708421
0.87975	0.41767681140982865
0.88025	0.4176203150621591
0.88075	0.41753482731046454
0.88125	0.4174194449707721
0.88175	0.41727294542158755
0.88225	0.4170937717746312
0.88275	0.41688001565289345
0.88325	0.4166293987080046
0.88375	0.41633925449358755
0.88425	0.4160065129359903
0.88475	0.41562769042328407
0.88525	0.4151988894680741
0.88575	0.4147158129641813
0.88625	0.41417379918529024
0.88675	0.41356788473865497
0.88725	0.41289290348165153
0.88775	0.41214362962924483
0.88825	0.4113149725224163
0.88875	0.41040222831362283
0.88925	0.4094013896752303
0.88975	0.40830950820113626
0.89025	0.4071250954290459
0.89075	0.40584853790372344
0.89125	0.40448249074270787
0.89175	0.403032204899396
0.89225	0.401505738502391
0.89275	0.3999140050725592
0.89325	0.3982706229900348
0.89375	0.3965915513452244
0.89425	0.3948945247828301
0.89475	0.39319832924723375
0.89525	0.39152198542814737
0.89575	0.38988392139652217
0.89625	0.38830121692207786
0.89675	0.3867889892394052
0.89725	0.38535996694534885
0.89775	0.3840242708257637
0.89825	0.38278939366960063
0.89875	0.3816603502050449
0.89925	0.3806399556392828
0.89975	0.37972918705941655
0.90025	0.37892758460792664
0.90075	0.3782336564877757
0.90125	0.3776452610298895
0.90175	0.3771599482831378
0.90225	0.37677525155525504
0.90275	0.37648892539125905
0.90325	0.3762991304822643
0.90375	0.3762045681366819
0.90425	0.3762045675679707
0.90475	0.376299128762279
0.90525	0.37648892248184546
0.90575	0.3767752474044504
0.90625	0.37715994284346704
0.90675	0.3776452542851217
0.90725	0.37823364848800406
0.90775	0.3789275755110579
0.90825	0.3797291771743477
0.90875	0.3806399454624089
0.90925	0.3816603404380083
0.90975	0.3827893852037718
0.91025	0.38402426467985035
0.91075	0.3853599641489446
0.91125	0.3867889906682729
0.91175	0.3883012231090415
0.91225	0.38988393235985497
0.91275	0.3915220005691021
0.91325	0.393198347361827
0.91375	0.394894544207111
0.91425	0.39659157021388614
0.91475	0.398270639549712
0.91525	0.39991401797025133
0.91575	0.40150574697646213
0.91625	0.40303220883309543
0.91675	0.404482490584
0.91725	0.4058485344922019
0.91775	0.4071250897880475
0.91825	0.4083095013486298
0.91875	0.40940138248774605
0.91925	0.41040222145418015
0.91975	0.41131496642492593
0.92025	0.41214362452213266
0.92075	0.4128928994318631
0.92125	0.413567881700798
0.92175	0.4141737970461611
0.92225	0.4147158115780265
0.92275	0.4151988886816027
0.92325	0.4156276900915299
0.92375	0.4160065129309997
0.92425	0.4163392547080005
0.92475	0.4166293990553269
0.92525	0.4168800160658439
0.92575	0.41709377220254895
0.92625	0.41727294582754304
0.92675	0.4174194453287567
0.92725	0.4175348276028618
0.92775	0.4176203152776005
0.92825	0.4176768115414688
0.92875	0.41770491181509173
0.92925	0.4177049117708421
0.92975	0.4176768114098288
0.93025	0.41762031506215896
0.93075	0.41753482731046454
0.93125	0.4174194449707723
0.93175	0.4172729454215879
0.93225	0.4170937717746313
0.93275	0.41688001565289357
0.93325	0.4166293987080044
0.93375	0.41633925449358766
0.93425	0.41600651293598984
0.93475	0.41562769042328374
0.93525	0.41519888946807404
0.93575	0.4147158129641812
0.93625	0.4141737991852904
0.93675	0.4135678847386551
0.93725	0.41289290348165164
0.93775	0.4121436296292448
0.93825	0.4113149725224158
0.93875	0.4104022283136225
0.93925	0.4094013896752295
0.93975	0.4083095082011355
0.94025	0.4071250954290452
0.94075	0.4058485379037226
0.94125	0.40448249074270726
0.94175	0.4030322048993953
0.94225	0.40150573850238985
0.94275	0.3999140050725579
0.94325	0.3982706229900338
0.94375	0.39659155134522356
0.94425	0.3948945247828296
0.94475	0.3931983292472335
0.94525	0.39152198542814715
0.94575	0.38988392139652184
0.94625	0.38830121692207764
0.94675	0.38678898923940486
0.94725	0.3853599669453486
0.94775	0.38402427082576346
0.94825	0.3827893936696005
0.94875	0.3816603502050448
0.94925	0.380639955639283
0.94975	0.3797291870594163
0.95025	0.37892758460792664
0.95075	0.3782336564877755
0.95125	0.37764526102988916
0.95175	0.3771599482831371
0.95225	0.3767752515552541
0.95275	0.3764889253912583
0.95325	0.3762991304822633
0.95375	0.3762045681366811
0.95425	0.37620456756797005
0.95475	0.3762991287622784
0.95525	0.37648892248184496
0.95575	0.3767752474044501
0.95625	0.3771599428434666
0.95675	0.3776452542851212
0.95725	0.37823364848800367
0.95775	0.3789275755110575
0.95825	0.3797291771743472
0.95875	0.38063994546240854
0.95925	0.3816603404380079
0.95975	0.3827893852037715
0.96025	0.38402426467985007
0.96075	0.38535996414894425
0.96125	0.3867889906682723
0.96175	0.388301223109041
0.96225	0.38988393235985425
0.96275	0.39152200056910147
0.96325	0.3931983473618263
0.96375	0.39489454420711045
0.96425	0.39659157021388564
0.96475	0.39827063954971176
0.96525	0.399914017970251
0.96575	0.4015057469764615
0.96625	0.40303220883309465
0.96675	0.4044824905839992
0.96725	0.405848534492201
0.96775	0.40712508978804646
0.96825	0.40830950134862914
0.96875	0.40940138248774555
0.96925	0.4104022214541795
0.96975	0.4113149664249256
0.97025	0.41214362452213255
0.97075	0.4128928994318629
0.97125	0.4135678817007976
0.97175	0.4141737970461608
0.97225	0.41471581157802684
0.97275	0.4151988886816036
0.97325	0.4156276900915306
0.97375	0.4160065129310003
0.97425	0.4163392547080013
0.97475	0.41662939905532753
0.97525	0.4168800160658447
0.97575	0.41709377220254973
0.97625	0.4172729458275443
0.97675	0.41741944532875797
0.97725	0.4175348276028633
0.97775	0.4176203152776021
0.97825	0.4176768115414702
0.97875	0.4177049118150932
0.97925	0.41770491177084335
0.97975	0.41767681140982993
0.98025	0.41762031506216013
0.98075	0.4175348273104659
0.98125	0.4174194449707736
0.98175	0.41727294542158877
0.98225	0.41709377177463225
0.98275	0.4168800156528948
0.98325	0.4166293987080057
0.98375	0.41633925449358855
0.98425	0.416006512935991
0.98475	0.41562769042328485
0.98525	0.41519888946807476
0.98575	0.41471581296418186
0.98625	0.4141737991852908
0.98675	0.41356788473865563
0.98725	0.4128929034816522
0.98775	0.41214362962924533
0.98825	0.4113149725224166
0.98875	0.410402228313623
0.98925	0.40940138967523027
0.98975	0.4083095082011362
0.99025	0.40712509542904574
0.99075	0.4058485379037232
0.99125	0.4044824907427081
0.99175	0.4030322048993959
0.99225	0.40150573850239046
0.99275	0.39991400507255837
0.99325	0.3982706229900345
0.99375	0.3965915513452241
0.99425	0.39489452478282977
0.99475	0.3931983292472335
0.99525	0.3915219854281472
0.99575	0.38988392139652167
0.99625	0.3883012169220775
0.99675	0.3867889892394046
0.99725	0.3853599669453483
0.99775	0.384024270825763
0.99825	0.3827893936696002
0.99875	0.38166035020504446
0.99925	0.3806399556392826
0.99975	0.37972918705941616


==> data/igr_lad/ref_shock_data.csv <==
5.0e-5	0.040159171221629916
0.00015000000000000001	0.0401591320885563
0.00025	0.040159093754220075
0.00035	0.04015905621861477
0.00045	0.04015901948173417
0.00055	0.040158983543572176
0.00065	0.04015894840412282
0.00075	0.04015891406338022
0.00085	0.04015888052133862
0.00095	0.04015884777799243
0.00105	0.04015881583333628
0.00115	0.04015878468736481
0.00125	0.040158754340072884
0.00135	0.04015872479145542
0.00145	0.04015869604150739
0.00155	0.040158668090224135
0.00165	0.04015864093760099
0.00175	0.04015861458363339
0.00185	0.040158589028316906
0.00195	0.040158564271647344
0.00205	0.04015854031362063
0.00215	0.04015851715423272
0.00225	0.04015849479347975
0.00235	0.04015847323135801
0.00245	0.04015845246786389
0.00255	0.04015843250299394
0.00265	0.04015841333674489
0.00275	0.04015839496911352
0.00285	0.0401583774000967
0.00295	0.04015836062969159
0.00305	0.04015834465789541
0.00315	0.04015832948470546
0.00325	0.0401583151101192
0.00335	0.04015830153413421
0.00345	0.040158288756748255
0.00355	0.04015827677795925
0.00365	0.04015826559776524
0.00375	0.04015825521616423
0.00385	0.04015824563315458
0.00395	0.04015823684873465
0.00405	0.040158228862903
0.00415	0.04015822167565834
0.00425	0.04015821528699943
0.00435	0.04015820969692516
0.00445	0.04015820490543466
0.00455	0.04015820091252718
0.00465	0.04015819771820198
0.00475	0.04015819532245854
0.00485	0.040158193725296464
0.00495	0.0401581929267155
0.00505	0.040158192926715484
0.00515	0.04015819372529644
0.00525	0.04015819532245854
0.00535	0.04015819771820197
0.00545	0.04015820091252721
0.00555	0.04015820490543472
0.00565	0.04015820969692519
0.00575	0.04015821528699944
0.00585	0.04015822167565836
0.00595	0.040158228862903045
0.00605	0.04015823684873469
0.00615	0.04015824563315462
0.00625	0.040158255216164264
0.00635	0.040158265597765246
0.00645	0.04015827677795931
0.00655	0.0401582887567483
0.00665	0.04015830153413422
0.00675	0.04015831511011923
0.00685	0.0401583294847055
0.00695	0.040158344657895445
0.00705	0.04015836062969163
0.00715	0.040158377400096736
0.00725	0.04015839496911359
0.00735	0.04015841333674502
0.00745	0.04015843250299409
0.00755	0.04015845246786399
0.00765	0.04015847323135808
0.00775	0.04015849479347983
0.00785	0.04015851715423281
0.00795	0.040158540313620754
0.00805	0.040158564271647504
0.00815	0.04015858902831702
0.00825	0.04015861458363345
0.00835	0.040158640937601076
0.00845	0.04015866809022428
0.00855	0.04015869604150758
0.00865	0.04015872479145559
0.00875	0.040158754340073086
0.00885	0.04015878468736501
0.00895	0.04015881583333647
0.00905	0.04015884777799261
0.00915	0.04015888052133872
0.00925	0.04015891406338032
0.00935	0.04015894840412295
0.00945	0.04015898354357238
0.00955	0.04015901948173438
0.00965	0.040159056218615
0.00975	0.04015909375422029
0.00985	0.04015913208855654
0.00995	0.0401591712216301
0.01005	0.04015921115344753
0.01015	0.04015925188401552
0.01025	0.04015929341334076
0.01035	0.040159335741430185
0.01045	0.04015937886829088
0.01055	0.040159422793930005
0.01065	0.04015946751835488
0.01075	0.0401595130415729
0.01085	0.040159559363591724
0.01095	0.04015960648441909
0.01105	0.040159654404062745
0.01115	0.0401597031225307
0.01125	0.04015975263983111
0.01135	0.04015980295597216
0.01145	0.040159854070962266
0.01155	0.04015990598480999
0.01165	0.040159958697523916
0.01175	0.04016001220911278
0.01185	0.040160066519585605
0.01195	0.04016012162895137
0.01205	0.04016017753721922
0.01215	0.04016023424439851
0.01225	0.040160291750498636
0.01235	0.04016035005552924
0.01245	0.04016040915950001
0.01255	0.04016046906242082
0.01265	0.040160529764301546
0.01275	0.0401605912651524
0.01285	0.04016065356498356
0.01295	0.04016071666380546
0.01305	0.040160780561628584
0.01315	0.040160845258463564
0.01325	0.04016091075432116
0.01335	0.040160977049212294
0.01345	0.04016104414314801
0.01355	0.04016111203613951
0.01365	0.04016118072819802
0.01375	0.040161250219335067
0.01385	0.0401613205095622
0.01395	0.04016139159889114
0.01405	0.04016146348733371
0.01415	0.04016153617490185
0.01425	0.040161609661607714
0.01435	0.04016168394746357
0.01445	0.0401617590324817
0.01455	0.040161834916674674
0.01465	0.04016191160005512
0.01475	0.040161989082635796
0.01485	0.040162067364429635
0.01495	0.04016214644544964
0.01505	0.040162226325709045
0.01515	0.04016230700522116
0.01525	0.040162388483999376
0.01535	0.040162470762057256
0.01545	0.04016255383940852
0.01555	0.04016263771606698
0.01565	0.04016272239204662
0.01575	0.04016280786736161
0.01585	0.04016289414202618
0.01595	0.04016298121605464
0.01605	0.04016306908946153
0.01615	0.040163157762261474
0.01625	0.040163247234469256
0.01635	0.04016333750609986
0.01645	0.0401634285771682
0.01655	0.04016352044768945
0.01665	0.040163613117678944
0.01675	0.04016370658715216
0.01685	0.040163800856124726
0.01695	0.04016389592461226
0.01705	0.04016399179263059
0.01715	0.0401640884601957
0.01725	0.040164185927323695
0.01735	0.04016428419403089
0.01745	0.04016438326033364
0.01755	0.040164483126248346
0.01765	0.04016458379179175
0.01775	0.04016468525698058
0.01785	0.0401647875218317
0.01795	0.0401648905863623
0.01805	0.040164994450589464
0.01815	0.0401650991145305
0.01825	0.04016520457820282
0.01835	0.040165310841623995
0.01845	0.040165417904811804
0.01855	0.040165525767784066
0.01865	0.040165634430558705
0.01875	0.040165743893153895
0.01885	0.04016585415558786
0.01895	0.040165965217878984
0.01905	0.04016607708004576
0.01915	0.04016618974210679
0.01925	0.04016630320408094
0.01935	0.04016641746598704
0.01945	0.040166532527844176
0.01955	0.040166648389671454
0.01965	0.04016676505148829
0.01975	0.040166882513314114
0.01985	0.040167000775168514
0.01995	0.040167119837071136
0.02005	0.040167239699041846
0.02015	0.04016736036110068
0.02025	0.040167481823267716
0.02035	0.04016760408556315
0.02045	0.040167727148007426
0.02055	0.04016785101062101
0.02065	0.040167975673424595
0.02075	0.04016810113643893
0.02085	0.04016822739968492
0.02095	0.04016835446318371
0.02105	0.040168482326956405
0.02115	0.04016861099102437
0.02125	0.040168740455409004
0.02135	0.040168870720131866
0.02145	0.04016900178521473
0.02155	0.04016913365067944
0.02165	0.04016926631654801
0.02175	0.040169399782842515
0.02185	0.04016953404958522
0.02195	0.04016966911679851
0.02205	0.040169804984504925
0.02215	0.04016994165272711
0.02225	0.04017007912148785
0.02235	0.04017021739081009
0.02245	0.04017035646071683
0.02255	0.0401704963312313
0.02265	0.040170637002376816
0.02275	0.04017077847417685
0.02285	0.04017092074665501
0.02295	0.04017106381983496
0.02305	0.04017120769374065
0.02315	0.04017135236839603
0.02325	0.040171497843825225
0.02335	0.04017164412005253
0.02345	0.04017179119710235
0.02355	0.040171939074999184
0.02365	0.04017208775376764
0.02375	0.04017223723343252
0.02385	0.040172387514018866
0.02395	0.04017253859555173
0.02405	0.04017269047805624
0.02415	0.0401728431615578
0.02425	0.04017299664608184
0.02435	0.04017315093165391
0.02445	0.04017330601829983
0.02455	0.040173461906045475
0.02465	0.04017361859491683
0.02475	0.04017377608494002
0.02485	0.04017393437614135
0.02495	0.040174093468547244
0.02505	0.040174253362184206
0.02515	0.04017441405707889
0.02525	0.04017457555325811
0.02535	0.04017473785074889
0.02545	0.04017490094957831
0.02555	0.0401750648497735
0.02565	0.04017522955136186
0.02575	0.04017539505437085
0.02585	0.04017556135882809
0.02595	0.040175728464761376
0.02605	0.04017589637219855
0.02615	0.04017606508116759
0.02625	0.04017623459169676
0.02635	0.04017640490381428
0.02645	0.04017657601754863
0.02655	0.040176747932928344
0.02665	0.0401769206499821
0.02675	0.040177094168738735
0.02685	0.04017726848922716
0.02695	0.04017744361147653
0.02705	0.040177619535516025
0.02715	0.04017779626137508
0.02725	0.04017797378908311
0.02735	0.04017815211866986
0.02745	0.04017833125016506
0.02755	0.040178511183598616
0.02765	0.04017869191900049
0.02775	0.04017887345640088
0.02785	0.04017905579583014
0.02795	0.04017923893731873
0.02805	0.04017942288089722
0.02815	0.040179607626596274
0.02825	0.04017979317444677
0.02835	0.04017997952447967
0.02845	0.040180166676726095
0.02855	0.040180354631217295
0.02865	0.04018054338798464
0.02875	0.04018073294705971
0.02885	0.04018092330847412
0.02895	0.040181114472259694
0.02905	0.04018130643844828
0.02915	0.040181499207071945
0.02925	0.04018169277816297
0.02935	0.040181887151753665
0.02945	0.040182082327876414
0.02955	0.04018227830656391
0.02965	0.040182475087848786
0.02975	0.04018267267176397
0.02985	0.040182871058342506
0.02995	0.04018307024761748
0.03005	0.040183270239622176
0.03015	0.04018347103439001
0.03025	0.04018367263195449
0.03035	0.04018387503234932
0.03045	0.04018407823560829
0.03055	0.04018428224176539
0.03065	0.04018448705085474
0.03075	0.040184692662910484
0.03085	0.040184899077966914
0.03095	0.040185106296058655
0.03105	0.04018531431722032
0.03115	0.040185523141486594
0.03125	0.04018573276889242
0.03135	0.04018594319947278
0.03145	0.04018615443326285
0.03155	0.04018636647029804
0.03165	0.04018657931061368
0.03175	0.040186792954245355
0.03185	0.040187007401228755
0.03195	0.04018722265159971
0.03205	0.040187438705394284
0.03215	0.0401876555626485
0.03225	0.04018787322339858
0.03235	0.04018809168768102
0.03245	0.040188310955532276
0.03255	0.04018853102698899
0.03265	0.040188751902087955
0.03275	0.04018897358086612
0.03285	0.04018919606336061
0.03295	0.04018941934960852
0.03305	0.040189643439647156
0.03315	0.04018986833351399
0.03325	0.04019009403124668
0.03335	0.04019032053288296
0.03345	0.04019054783846075
0.03355	0.040190775948017975
0.03365	0.04019100486159277
0.03375	0.04019123457922345
0.03385	0.040191465100948426
0.03395	0.040191696426806235
0.03405	0.04019192855683555
0.03415	0.04019216149107528
0.03425	0.04019239522956434
0.03435	0.040192629772341774
0.03445	0.04019286511944686
0.03455	0.040193101270918984
0.03465	0.040193338226797576
0.03475	0.040193575987122275
0.03485	0.04019381455193293
0.03495	0.040194053921269395
0.03505	0.04019429409517175
0.03515	0.04019453507368012
0.03525	0.04019477685683483
0.03535	0.04019501944467638
0.03545	0.040195262837245366
0.03555	0.04019550703458245
0.03565	0.040195752036728497
0.03575	0.04019599784372457
0.03585	0.04019624445561173
0.03595	0.04019649187243126
0.03605	0.04019674009422458
0.03615	0.04019698912103323
0.03625	0.040197238952898895
0.03635	0.040197489589863376
0.03645	0.04019774103196859
0.03655	0.04019799327925667
0.03665	0.040198246331769855
0.03675	0.04019850018955045
0.03685	0.04019875485264097
0.03695	0.04019901032108404
0.03705	0.0401992665949224
0.03715	0.04019952367419895
0.03725	0.040199781558956725
0.03735	0.040200040249239004
0.03745	0.04020029974508909
0.03755	0.04020056004655035
0.03765	0.04020082115366637
0.03775	0.04020108306648084
0.03785	0.04020134578503763
0.03795	0.04020160930938077
0.03805	0.04020187363955445
0.03815	0.04020213877560286
0.03825	0.04020240471757039
0.03835	0.040202671465501584
0.03845	0.04020293901944121
0.03855	0.04020320737943404
0.03865	0.04020347654552487
0.03875	0.040203746517758945
0.03885	0.040204017296181456
0.03895	0.04020428888083777
0.03905	0.040204561271773354
0.03915	0.04020483446903388
0.03925	0.04020510847266507
0.03935	0.04020538328271287
0.03945	0.04020565889922333
0.03955	0.04020593532224263
0.03965	0.04020621255181706
0.03975	0.04020649058799308
0.03985	0.040206769430817205
0.03995	0.04020704908033626
0.04005	0.040207329536597135
0.04015	0.040207610799646715
0.04025	0.040207892869532205
0.04035	0.04020817574630094
0.04045	0.04020845943000025
0.04055	0.040208743920677706
0.04065	0.04020902921838105
0.04075	0.04020931532315797
0.04085	0.04020960223505652
0.04095	0.040209889954124854
0.04105	0.04021017848041107
0.04115	0.040210467813963625
0.04125	0.040210757954831
0.04135	0.04021104890306186
0.04145	0.04021134065870502
0.04155	0.04021163322180935
0.04165	0.040211926592423904
0.04175	0.040212220770597946
0.04185	0.04021251575638074
0.04195	0.04021281154982178
0.04205	0.04021310815097065
0.04215	0.040213405559877145
0.04225	0.04021370377659106
0.04235	0.04021400280116251
0.04245	0.04021430263364166
0.04255	0.040214603274078754
0.04265	0.040214904722524196
0.04275	0.040215206979028605
0.04285	0.04021551004364269
0.04295	0.0402158139164173
0.04305	0.04021611859740346
0.04315	0.04021642408665221
0.04325	0.04021673038421484
0.04335	0.040217037490142715
0.04345	0.04021734540448742
0.04355	0.04021765412730056
0.04365	0.040217963658634025
0.04375	0.04021827399853973
0.04385	0.04021858514706976
0.04395	0.040218897104276286
0.04405	0.04021920987021175
0.04415	0.040219523444928684
0.04425	0.04021983782847968
0.04435	0.04022015302091743
0.04445	0.040220469022294904
0.04455	0.04022078583266518
0.04465	0.04022110345208148
0.04475	0.04022142188059708
0.04485	0.040221741118265375
0.04495	0.0402220611651401
0.04505	0.040222382021274955
0.04515	0.04022270368672385
0.04525	0.04022302616154074
0.04535	0.04022334944577976
0.04545	0.04022367353949529
0.04555	0.0402239984427417
0.04565	0.04022432415557358
0.04575	0.04022465067804565
0.04585	0.04022497801021279
0.04595	0.04022530615212998
0.04605	0.04022563510385229
0.04615	0.04022596486543494
0.04625	0.04022629543693346
0.04635	0.040226626818403326
0.04645	0.040226959009900226
0.04655	0.040227292011479975
0.04665	0.040227625823198554
0.04675	0.04022796044511203
0.04685	0.04022829587727667
0.04695	0.04022863211974876
0.04705	0.04022896917258488
0.04715	0.04022930703584174
0.04725	0.04022964570957604
0.04735	0.040229985193844735
0.04745	0.040230325488704886
0.04755	0.040230666594213656
0.04765	0.040231008510428455
0.04775	0.04023135123740678
0.04785	0.040231694775206224
0.04795	0.04023203912388451
0.04805	0.04023238428349963
0.04815	0.04023273025410956
0.04825	0.04023307703577246
0.04835	0.040233424628546656
0.04845	0.04023377303249057
0.04855	0.04023412224766287
0.04865	0.04023447227412231
0.04875	0.040234823111927664
0.04885	0.04023517476113806
0.04895	0.04023552722181266
0.04905	0.04023588049401068
0.04915	0.040236234577791505
0.04925	0.04023658947321473
0.04935	0.04023694518034017
0.04945	0.04023730169922761
0.04955	0.04023765902993703
0.04965	0.04023801717252852
0.04975	0.04023837612706235
0.04985	0.04023873589359901
0.04995	0.040239096472199046
0.05005	0.040239457862923086
0.05015	0.040239820065832016
0.05025	0.040240183080986695
0.05035	0.04024054690844828
0.05045	0.04024091154827803
0.05055	0.040241277000537395
0.05065	0.04024164326528784
0.05075	0.040242010342591054
0.05085	0.040242378232508785
0.05095	0.04024274693510292
0.05105	0.04024311645043569
0.05115	0.04024348677856927
0.05125	0.04024385791956602
0.05135	0.04024422987348845
0.05145	0.040244602640399085
0.05155	0.040244976220360884
0.05165	0.04024535061343668
0.05175	0.04024572581968964
0.05185	0.040246101839182875
0.05195	0.04024647867197974
0.05205	0.04024685631814369
0.05215	0.04024723477773836
0.05225	0.04024761405082752
0.05235	0.040247994137475124
0.05245	0.040248375037745227
0.05255	0.04024875675170201
0.05265	0.040249139279409776
0.05275	0.04024952262093298
0.05285	0.04024990677633618
0.05295	0.04025029174568418
0.05305	0.040250677529041864
0.05315	0.04025106412647431
0.05325	0.04025145153804659
0.05335	0.04025183976382409
0.05345	0.04025222880387227
0.05355	0.04025261865825671
0.05365	0.04025300932704316
0.05375	0.0402534008102974
0.05385	0.04025379310808551
0.05395	0.040254186220473644
0.05405	0.040254580147528134
0.05415	0.04025497488931539
0.05425	0.040255370445901925
0.05435	0.04025576681735453
0.05445	0.040256164003740005
0.05455	0.04025656200512542
0.05465	0.04025696082157792
0.05475	0.04025736045316472
0.05485	0.040257760899953296
0.05495	0.040258162162011245
0.05505	0.040258564239406214
0.05515	0.04025896713220608
0.05525	0.04025937084047876
0.05535	0.040259775364292406
0.05545	0.04026018070371535
0.05555	0.04026058685881603
0.05565	0.04026099382966291
0.05575	0.040261401616324716
0.05585	0.04026181021887036
0.05595	0.040262219637368736
0.05605	0.04026262987188895
0.05615	0.04026304092250032
0.05625	0.040263452789272215
0.05635	0.040263865472274236
0.05645	0.040264278971575994
0.05655	0.04026469328724733
0.05665	0.040265108419358306
0.05675	0.040265524367978964
0.05685	0.04026594113317947
0.05695	0.04026635871503033
0.05705	0.04026677711360208
0.05715	0.0402671963289654
0.05725	0.04026761636119111
0.05735	0.04026803721035013
0.05745	0.040268458876513584
0.05755	0.040268881359752706
0.05765	0.04026930466013894
0.05775	0.04026972877774377
0.05785	0.040270153712638854
0.05795	0.0402705794648961
0.05805	0.040271006034587456
0.05815	0.04027143342178492
0.05825	0.04027186162656073
0.05835	0.04027229064898735
0.05845	0.04027272048913731
0.05855	0.040273151147083186
0.05865	0.040273582622897944
0.05875	0.04027401491665445
0.05885	0.04027444802842577
0.05895	0.04027488195828519
0.05905	0.04027531670630611
0.05915	0.04027575227256205
0.05925	0.04027618865712663
0.05935	0.04027662586007363
0.05945	0.04027706388147707
0.05955	0.04027750272141112
0.05965	0.04027794237994995
0.05975	0.0402783828571679
0.05985	0.040278824153139534
0.05995	0.040279266267939505
0.06005	0.040279709201642665
0.06015	0.04028015295432387
0.06025	0.040280597526058226
0.06035	0.04028104291692113
0.06045	0.04028148912698785
0.06055	0.040281936156333915
0.06065	0.040282384005035025
0.06075	0.040282832673166964
0.06085	0.04028328216080569
0.06095	0.040283732468027265
0.06105	0.040284183594908034
0.06115	0.04028463554152432
0.06125	0.040285088307952695
0.06135	0.040285541894269764
0.06145	0.04028599630055236
0.06155	0.040286451526877494
0.06165	0.04028690757332218
0.06175	0.040287364439963724
0.06185	0.040287822126879494
0.06195	0.0402882806341471
0.06205	0.0402887399618442
0.06215	0.04028920011004857
0.06225	0.04028966107883818
0.06235	0.04029012286829112
0.06245	0.04029058547848566
0.06255	0.04029104890950023
0.06265	0.04029151316141336
0.06275	0.04029197823430374
0.06285	0.04029244412825018
0.06295	0.04029291084333162
0.06305	0.04029337837962724
0.06315	0.04029384673721626
0.06325	0.04029431591617811
0.06335	0.04029478591659236
0.06345	0.040295256738538655
0.06355	0.040295728382096836
0.06365	0.04029620084734699
0.06375	0.04029667413436911
0.06385	0.040297148243243514
0.06395	0.04029762317405063
0.06405	0.04029809892687101
0.06415	0.0402985755017854
0.06425	0.040299052898874664
0.06435	0.04029953111821972
0.06445	0.04030001015990174
0.06455	0.040300490024002045
0.06465	0.04030097071060203
0.06475	0.04030145221978316
0.06485	0.040301934551627325
0.06495	0.04030241770621637
0.06505	0.040302901683632264
0.06515	0.04030338648395713
0.06525	0.04030387210727327
0.06535	0.04030435855366315
0.06545	0.04030484582320943
0.06555	0.04030533391599478
0.06565	0.040305822832102024
0.06575	0.04030631257161427
0.06585	0.04030680313461469
0.06595	0.04030729452118657
0.06605	0.040307786731413275
0.06615	0.04030827976537851
0.06625	0.04030877362316613
0.06635	0.04030926830485994
0.06645	0.04030976381054391
0.06655	0.04031026014030227
0.06665	0.04031075729421936
0.06675	0.0403112552723797
0.06685	0.04031175407486787
0.06695	0.04031225370176864
0.06705	0.04031275415316695
0.06715	0.04031325542914788
0.06725	0.04031375752979663
0.06735	0.04031426045519845
0.06745	0.04031476420543901
0.06755	0.04031526878060386
0.06765	0.04031577418077884
0.06775	0.040316280406049836
0.06785	0.040316787456502926
0.06795	0.04031729533222436
0.06805	0.04031780403330056
0.06815	0.04031831355981798
0.06825	0.0403188239118633
0.06835	0.0403193350895234
0.06845	0.040319847092885226
0.06855	0.04032035992203582
0.06865	0.04032087357706241
0.06875	0.04032138805805251
0.06885	0.04032190336509366
0.06895	0.04032241949827349
0.06905	0.04032293645767985
0.06915	0.04032345424340075
0.06925	0.04032397285552439
0.06935	0.040324492294139
0.06945	0.040325012559332976
0.06955	0.04032553365119492
0.06965	0.040326055569813515
0.06975	0.04032657831527764
0.06985	0.04032710188767637
0.06995	0.04032762628709887
0.07005	0.04032815151363446
0.07015	0.0403286775673725
0.07025	0.04032920444840268
0.07035	0.0403297321568147
0.07045	0.04033026069269848
0.07055	0.04033079005614411
0.07065	0.04033132024724178
0.07075	0.04033185126608191
0.07085	0.040332383112754895
0.07095	0.040332915787351424
0.07105	0.04033344928996225
0.07115	0.04033398362067837
0.07125	0.04033451877959078
0.07135	0.04033505476679082
0.07145	0.04033559158236997
0.07155	0.040336129226419715
0.07165	0.04033666769903181
0.07175	0.04033720700029809
0.07185	0.040337747130310624
0.07195	0.040338288089161595
0.07205	0.04033882987694345
0.07215	0.04033937249374865
0.07225	0.04033991593966987
0.07235	0.04034046021480009
0.07245	0.04034100531923249
0.07255	0.04034155125306026
0.07265	0.04034209801637694
0.07275	0.040342645609276286
0.07285	0.04034319403185226
0.07295	0.040343743284199186
0.07305	0.040344293366411564
0.07315	0.04034484427858437
0.07325	0.04034539602081283
0.07335	0.04034594859319253
0.07345	0.04034650199581972
0.07355	0.04034705622879107
0.07365	0.040347611292203975
0.07375	0.04034816718615651
0.07385	0.04034872391074771
0.07395	0.04034928146607747
0.07405	0.04034983985224709
0.07415	0.04035039906935931
0.07425	0.04035095911751876
0.07435	0.040351519996832015
0.07445	0.04035208170740836
0.07455	0.04035264424936012
0.07465	0.04035320762280353
0.07475	0.04035377182785918
0.07485	0.04035433686465347
0.07495	0.04035490273331939
0.07505	0.04035546943399819
0.07515	0.04035603696684114
0.07525	0.0403566053320117
0.07535	0.04035717452968806
0.07545	0.04035774456006656
0.07555	0.040358315423365584
0.07565	0.040358887119830454
0.07575	0.040359459649739145
0.07585	0.04036003301340971
0.07595	0.04036060721120893
0.07605	0.04036118224356336
0.07615	0.04036175811097207
0.07625	0.0403623348140227
0.07635	0.040362912353411266
0.07645	0.04036349072996592
0.07655	0.04036406994467605
0.07665	0.04036464999872794
0.07675	0.040365230893547974
0.07685	0.04036581263085588
0.07695	0.04036639521272938
0.07705	0.04036697864168309
0.07715	0.04036756292076503
0.07725	0.04036814805367408
0.07735	0.04036873404490384
0.07745	0.04036932089991792
0.07755	0.04036990862536364
0.07765	0.040370497229333446
0.07775	0.040371086721683366
0.07785	0.04037167711442223
0.07795	0.040372268422186317
0.07805	0.04037286066281863
0.07815	0.040373453858076114
0.07825	0.04037404803449261
0.07835	0.04037464322443189
0.07845	0.04037523946737283
0.07855	0.040375836811477606
0.07865	0.040376435315505915
0.07875	0.040377035051150326
0.07885	0.04037763610588617
0.07895	0.04037823858644941
0.07905	0.04037884262308026
0.07915	0.04037944837470166
0.07925	0.040380056035237775
0.07935	0.04038066584132413
0.07945	0.040381278081714815
0.07955	0.04038189310876135
0.07965	0.04038251135241857
0.07975	0.04038313333733316
0.07985	0.04038375970369413
0.07995	0.04038439123267218
0.08005	0.04038502887745881
0.08015	0.04038567380113612
0.08025	0.040386327422881396
0.08035	0.040386991474340404
0.08045	0.040387668068406796
0.08055	0.04038835978313973
0.08065	0.04038906976415063
0.08075	0.04038980184952725
0.08085	0.040390560722258335
0.08095	0.04039135209621864
0.08105	0.04039218294311219
0.08115	0.04039306176940844
0.08125	0.040393998954306266
0.08135	0.04039500716220965
0.08145	0.04039610184619565
0.08155	0.04039730186263048
0.08165	0.04039863022159514
0.08175	0.04040011500331845
0.08185	0.04040179047762437
0.08195	0.04040369847179414
0.08205	0.04040589004260677
0.08215	0.04040842752115653
0.08225	0.04041138701498597
0.08235	0.04041486147194245
0.08245	0.04041896443503671
0.08255	0.04042383464886809
0.08265	0.04042964171775211
0.08275	0.04043659306606284
0.08285	0.04044494251588716
0.08295	0.04045500088054972
0.08305	0.040467149081351725
0.08315	0.04048185443797317
0.08325	0.040499690973087615
0.08335	0.04052136482682636
0.08345	0.04054774622255492
0.08355	0.04057990989912527
0.08365	0.040619186580234196
0.08375	0.040667228967481685
0.08385	0.040726097035874265
0.08395	0.04079836924984352
0.08405	0.04088728895848937
0.08415	0.040996959050609884
0.08425	0.04113260352437814
0.08435	0.041300922817576094
0.08445	0.04151058186868524
0.08455	0.04177288795720198
0.08465	0.04210274252893845
0.08475	0.04251999232810911
0.08485	0.04305136792561878
0.08495	0.04373329441300617
0.08505	0.044616009392245574
0.08515	0.045769659689896366
0.08525	0.04729342370330837
0.08535	0.04932930969725425
0.08545	0.052083261038670496
0.08555	0.0558578041384545
0.08565	0.06110310427382952
0.08575	0.06849776455211515
0.08585	0.07907692461363201
0.08595	0.09443407694706878
0.08605	0.11703012125302958
0.08615	0.1505619483816574
0.08625	0.20047286471091033
0.08635	0.274171990270164
0.08645	0.3760381274221604
0.08655	0.495357487564056
0.08665	0.6053589390045871
0.08675	0.6835381066092194
0.08685	0.7274575016709428
0.08695	0.7482208797881988
0.08705	0.7572221174963562
0.08715	0.7610806496206637
0.08725	0.7627736103066196
0.08735	0.7635360325422963
0.08745	0.7638900569179807
0.08755	0.7640643375999104
0.08765	0.7641600370427251
0.08775	0.7642215609925416
0.08785	0.7642682307545949
0.08795	0.7643084308703026
0.08805	0.7643458052995247
0.08815	0.7643819405732803
0.08825	0.7644175277823477
0.08835	0.7644528678514475
0.08845	0.7644880917611989
0.08855	0.7645232565178145
0.08865	0.7645583869360664
0.08875	0.7645934938211142
0.08885	0.7646285818804416
0.08895	0.7646636531674231
0.08905	0.7646987085802248
0.08915	0.764733748514226
0.08925	0.7647687731459805
0.08935	0.7648037825568019
0.08945	0.7648387767865458
0.08955	0.7648737558570247
0.08965	0.7649087197821951
0.08975	0.7649436685725884
0.08985	0.7649786022372435
0.08995	0.765013520784546
0.09005	0.7650484242225919
0.09015	0.7650833125593485
0.09025	0.7651181858027236
0.09035	0.7651530439605949
0.09045	0.7651878870408235
0.09055	0.7652227150512595
0.09065	0.7652575279997439
0.09075	0.7652923258941126
0.09085	0.7653271087421908
0.09095	0.7653618765518018
0.09105	0.7653966293307587
0.09115	0.7654313670868693
0.09125	0.7654660898279353
0.09135	0.765500797561751
0.09145	0.7655354902961071
0.09155	0.7655701680387854
0.09165	0.7656048307975604
0.09175	0.7656394785802031
0.09185	0.7656741113944755
0.09195	0.7657087292481354
0.09205	0.7657433321489344
0.09215	0.7657779201046144
0.09225	0.7658124931229159
0.09235	0.7658470512115687
0.09245	0.7658815943782993
0.09255	0.7659161226308251
0.09265	0.765950635976859
0.09275	0.7659851344241065
0.09285	0.7660196179802681
0.09295	0.7660540866530358
0.09305	0.7660885404500967
0.09315	0.7661229793791315
0.09325	0.7661574034478134
0.09335	0.7661918126638104
0.09345	0.7662262070347832
0.09355	0.7662605865683881
0.09365	0.7662949512722724
0.09375	0.7663293011540807
0.09385	0.7663636362214512
0.09395	0.7663979564820124
0.09405	0.7664322619433894
0.09415	0.7664665526132023
0.09425	0.7665008284990625
0.09435	0.7665350896085789
0.09445	0.7665693359493508
0.09455	0.7666035675289739
0.09465	0.7666377843550385
0.09475	0.7666719864351271
0.09485	0.7667061737768167
0.09495	0.7667403463876787
0.09505	0.7667745042752788
0.09515	0.7668086474471747
0.09525	0.7668427759109213
0.09535	0.766876889674065
0.09545	0.7669109887441465
0.09555	0.7669450731287035
0.09565	0.7669791428352646
0.09575	0.7670131978713512
0.09585	0.7670472382444827
0.09595	0.7670812639621707
0.09605	0.7671152750319211
0.09615	0.7671492714612314
0.09625	0.767183253257597
0.09635	0.767217220428505
0.09645	0.7672511729814382
0.09655	0.767285110923871
0.09665	0.7673190342632747
0.09675	0.7673529430071119
0.09685	0.76738683716284
0.09695	0.7674207167379147
0.09705	0.7674545817397804
0.09715	0.7674884321758785
0.09725	0.7675222680536448
0.09735	0.7675560893805091
0.09745	0.7675898961638965
0.09755	0.7676236884112232
0.09765	0.767657466129901
0.09775	0.7676912293273366
0.09785	0.7677249780109293
0.09795	0.7677587121880739
0.09805	0.7677924318661601
0.09815	0.7678261370525715
0.09825	0.7678598277546863
0.09835	0.7678935039798775
0.09845	0.767927165735512
0.09855	0.7679608130289496
0.09865	0.7679944458675446
0.09875	0.7680280642586487
0.09885	0.7680616682096066
0.09895	0.768095257727755
0.09905	0.7681288328204258
0.09915	0.7681623934949464
0.09925	0.7681959397586389
0.09935	0.7682294716188193
0.09945	0.7682629890827956
0.09955	0.7682964921578723
0.09965	0.7683299808513485
0.09975	0.7683634551705181
0.09985	0.7683969151226704
0.09995	0.7684303607150875
0.10005	0.7684637919550458
0.10015	0.768497208849818
0.10025	0.7685306114066676
0.10035	0.7685639996328548
0.10045	0.7685973735356344
0.10055	0.7686307331222563
0.10065	0.7686640783999624
0.10075	0.7686974093759915
0.10085	0.7687307260575766
0.10095	0.7687640284519444
0.10105	0.7687973165663168
0.10115	0.7688305904079094
0.10125	0.7688638499839324
0.10135	0.7688970953015908
0.10145	0.768930326368085
0.10155	0.768963543190608
0.10165	0.7689967457763495
0.10175	0.7690299341324914
0.10185	0.7690631082662124
0.10195	0.7690962681846844
0.10205	0.7691294138950733
0.10215	0.7691625454045414
0.10225	0.7691956627202449
0.10235	0.7692287658493352
0.10245	0.7692618547989556
0.10255	0.7692949295762469
0.10265	0.7693279901883431
0.10275	0.7693610366423734
0.10285	0.7693940689454604
0.10295	0.7694270871047233
0.10305	0.7694600911272741
0.10315	0.7694930810202206
0.10325	0.769526056790666
0.10335	0.7695590184457043
0.10345	0.7695919659924276
0.10355	0.7696248994379226
0.10365	0.76965781878927
0.10375	0.7696907240535444
0.10385	0.7697236152378162
0.10395	0.7697564923491491
0.10405	0.7697893553946037
0.10415	0.7698222043812329
0.10425	0.7698550393160859
0.10435	0.7698878602062054
0.10445	0.7699206670586282
0.10455	0.7699534598803885
0.10465	0.7699862386785145
0.10475	0.7700190034600252
0.10485	0.7700517542319394
0.10495	0.7700844910012677
0.10505	0.770117213775015
0.10515	0.770149922560184
0.10525	0.7701826173637696
0.10535	0.7702152981927622
0.10545	0.7702479650541473
0.10555	0.7702806179549029
0.10565	0.7703132569020037
0.10575	0.7703458819024193
0.10585	0.7703784929631136
0.10595	0.7704110900910448
0.10605	0.7704436732931657
0.10615	0.7704762425764259
0.10625	0.7705087979477666
0.10635	0.7705413394141257
0.10645	0.7705738669824351
0.10655	0.7706063806596228
0.10665	0.7706388804526106
0.10675	0.7706713663683147
0.10685	0.7707038384136469
0.10695	0.7707362965955127
0.10705	0.7707687409208139
0.10715	0.7708011713964452
0.10725	0.7708335880292985
0.10735	0.770865990826259
0.10745	0.7708983797942063
0.10755	0.7709307549400158
0.10765	0.7709631162705576
0.10775	0.7709954637926958
0.10785	0.77102779751329
0.10795	0.7710601174391948
0.10805	0.7710924235772583
0.10815	0.7711247159343253
0.10825	0.7711569945172344
0.10835	0.7711892593328196
0.10845	0.7712215103879084
0.10855	0.7712537476893243
0.10865	0.7712859712438865
0.10875	0.7713181810584079
0.10885	0.7713503771396962
0.10895	0.771382559494555
0.10905	0.7714147281297811
0.10915	0.7714468830521676
0.10925	0.7714790242685027
0.10935	0.7715111517855678
0.10945	0.7715432656101399
0.10955	0.7715753657489924
0.10965	0.7716074522088912
0.10975	0.7716395249965985
0.10985	0.7716715841188723
0.10995	0.7717036295824639
0.11005	0.7717356613941195
0.11015	0.7717676795605825
0.11025	0.7717996840885889
0.11035	0.7718316749848693
0.11045	0.7718636522561515
0.11055	0.7718956159091562
0.11065	0.7719275659506013
0.11075	0.7719595023871973
0.11085	0.7719914252256518
0.11095	0.7720233344726648
0.11105	0.7720552301349328
0.11115	0.7720871122191486
0.11125	0.7721189807319975
0.11135	0.7721508356801614
0.11145	0.772182677070318
0.11155	0.7722145049091375
0.11165	0.7722463192032851
0.11175	0.772278119959425
0.11185	0.7723099071842122
0.11195	0.7723416808842989
0.11205	0.7723734410663315
0.11215	0.7724051877369523
0.11225	0.7724369209027985
0.11235	0.7724686405705014
0.11245	0.772500346746688
0.11255	0.772532039437981
0.11265	0.7725637186509969
0.11275	0.772595384392348
0.11285	0.7726270366686417
0.11295	0.7726586754864815
0.11305	0.7726903008524636
0.11315	0.772721912773181
0.11325	0.7727535112552215
0.11335	0.7727850963051702
0.11345	0.7728166679296024
0.11355	0.7728482261350925
0.11365	0.77287977092821
0.11375	0.7729113023155175
0.11385	0.7729428203035748
0.11395	0.7729743248989355
0.11405	0.7730058161081486
0.11415	0.773037293937759
0.11425	0.7730687583943062
0.11435	0.7731002094843246
0.11445	0.7731316472143441
0.11455	0.7731630715908907
0.11465	0.7731944826204852
0.11475	0.7732258803096437
0.11485	0.7732572646648752
0.11495	0.7732886356926875
0.11505	0.7733199933995821
0.11515	0.7733513377920567
0.11525	0.7733826688766025
0.11535	0.7734139866597066
0.11545	0.7734452911478527
0.11555	0.7734765823475181
0.11565	0.7735078602651766
0.11575	0.7735391249072977
0.11585	0.773570376280343
0.11595	0.7736016143907737
0.11605	0.7736328392450421
0.11615	0.7736640508495993
0.11625	0.7736952492108907
0.11635	0.7737264343353574
0.11645	0.773757606229436
0.11655	0.7737887648995585
0.11665	0.7738199103521528
0.11675	0.7738510425936411
0.11685	0.7738821616304423
0.11695	0.7739132674689686
0.11705	0.7739443601156283
0.11715	0.7739754395768236
0.11725	0.7740065058589548
0.11735	0.7740375589684158
0.11745	0.7740685989115941
0.11755	0.7740996256948767
0.11765	0.7741306393246453
0.11775	0.774161639807276
0.11785	0.7741926271491435
0.11795	0.7742236013566152
0.11805	0.7742545624360542
0.11815	0.7742855103938221
0.11825	0.7743164452362707
0.11835	0.7743473669697502
0.11845	0.7743782756006066
0.11855	0.7744091711351784
0.11865	0.7744400535798032
0.11875	0.7744709229408112
0.11885	0.7745017792245317
0.11895	0.774532622437286
0.11905	0.7745634525853943
0.11915	0.7745942696751694
0.11925	0.7746250737129234
0.11935	0.7746558647049613
0.11945	0.7746866426575828
0.11955	0.7747174075770861
0.11965	0.7747481594697635
0.11975	0.7747788983419023
0.11985	0.7748096241997862
0.11995	0.7748403370496936
0.12005	0.774871036897899
0.12015	0.7749017237506751
0.12025	0.7749323976142869
0.12035	0.7749630584949965
0.12045	0.7749937063990602
0.12055	0.7750243413327332
0.12065	0.7750549633022628
0.12075	0.7750855723138939
0.12085	0.7751161683738681
0.12095	0.775146751488421
0.12105	0.7751773216637842
0.12115	0.7752078789061844
0.12125	0.7752384232218458
0.12135	0.7752689546169866
0.12145	0.7752994730978214
0.12155	0.7753299786705606
0.12165	0.7753604713414106
0.12175	0.7753909511165725
0.12185	0.7754214180022441
0.12195	0.7754518720046188
0.12205	0.7754823131298866
0.12215	0.7755127413842308
0.12225	0.7755431567738331
0.12235	0.7755735593048699
0.12245	0.775603948983513
0.12255	0.775634325815931
0.12265	0.7756646898082866
0.12275	0.7756950409667404
0.12285	0.7757253792974474
0.12295	0.7757557048065603
0.12305	0.7757860175002244
0.12315	0.7758163173845833
0.12325	0.7758466044657762
0.12335	0.7758768787499384
0.12345	0.7759071402432
0.12355	0.775937388951687
0.12365	0.7759676248815219
0.12375	0.7759978480388231
0.12385	0.7760280584297047
0.12395	0.7760582560602775
0.12405	0.7760884409366455
0.12415	0.7761186130649123
0.12425	0.7761487724511761
0.12435	0.7761789191015297
0.12445	0.7762090530220627
0.12455	0.7762391742188618
0.12465	0.7762692826980085
0.12475	0.7762993784655804
0.12485	0.7763294615276511
0.12495	0.776359531890291
0.12505	0.7763895895595642
0.12515	0.7764196345415322
0.12525	0.776449666842253
0.12535	0.7764796864677816
0.12545	0.7765096934241669
0.12555	0.7765396877174536
0.12565	0.7765696693536839
0.12575	0.7765996383388948
0.12585	0.776629594679122
0.12595	0.7766595383803928
0.12605	0.7766894694487336
0.12615	0.7767193878901647
0.12625	0.7767492937107046
0.12635	0.776779186916366
0.12645	0.7768090675131594
0.12655	0.7768389355070895
0.12665	0.776868790904159
0.12675	0.7768986337103654
0.12685	0.7769284639317022
0.12695	0.7769582815741608
0.12705	0.7769880866437265
0.12715	0.7770178791463812
0.12725	0.777047659088102
0.12735	0.7770774264748634
0.12745	0.7771071813126357
0.12755	0.7771369236073835
0.12765	0.7771666533650693
0.12775	0.7771963705916517
0.12785	0.7772260752930843
0.12795	0.7772557674753174
0.12805	0.777285447144298
0.12815	0.7773151143059676
0.12825	0.7773447689662658
0.12835	0.7773744111311263
0.12845	0.7774040408064806
0.12855	0.7774336579982547
0.12865	0.7774632627123724
0.12875	0.7774928549547528
0.12885	0.777522434731311
0.12895	0.7775520020479578
0.12905	0.777581556910602
0.12915	0.7776110993251465
0.12925	0.7776406292974901
0.12935	0.7776701468335292
0.12945	0.7776996519391562
0.12955	0.7777291446202604
0.12965	0.7777586248827244
0.12975	0.7777880927324302
0.12985	0.777817548175253
0.12995	0.7778469912170666
0.13005	0.7778764218637408
0.13015	0.7779058401211413
0.13025	0.777935245995128
0.13035	0.7779646394915608
0.13045	0.7779940206162933
0.13055	0.7780233893751753
0.13065	0.7780527457740539
0.13075	0.7780820898187714
0.13085	0.7781114215151668
0.13095	0.7781407408690765
0.13105	0.7781700478863302
0.13115	0.7781993425727571
0.13125	0.7782286249341811
0.13135	0.7782578949764222
0.13145	0.7782871527052959
0.13155	0.7783163981266162
0.13165	0.7783456312461923
0.13175	0.7783748520698289
0.13185	0.7784040606033282
0.13195	0.7784332568524894
0.13205	0.7784624408231049
0.13215	0.7784916125209665
0.13225	0.7785207719518614
0.13235	0.7785499191215719
0.13245	0.7785790540358781
0.13255	0.7786081767005546
0.13265	0.7786372871213729
0.13275	0.7786663853041025
0.13285	0.7786954712545069
0.13295	0.7787245449783465
0.13305	0.7787536064813799
0.13315	0.7787826557693606
0.13325	0.7788116928480409
0.13335	0.7788407177231661
0.13345	0.7788697304004811
0.13355	0.7788987308857276
0.13365	0.7789277191846403
0.13375	0.7789566953029506
0.13385	0.778985659246387
0.13395	0.7790146110206727
0.13405	0.7790435506315283
0.13415	0.7790724780846681
0.13425	0.779101393385804
0.13435	0.7791302965406439
0.13445	0.7791591875548924
0.13455	0.7791880664342509
0.13465	0.7792169331844176
0.13475	0.7792457878110884
0.13485	0.779274630319955
0.13495	0.7793034607167059
0.13505	0.7793322790070283
0.13515	0.7793610851966041
0.13525	0.7793898792911115
0.13535	0.7794186612962288
0.13545	0.7794474312176284
0.13555	0.7794761890609786
0.13565	0.779504934831946
0.13575	0.7795336685361912
0.13585	0.7795623901793715
0.13595	0.77959109976714
0.13605	0.7796197973051453
0.13615	0.7796484827990305
0.13625	0.7796771562544378
0.13635	0.7797058176770035
0.13645	0.779734467072361
0.13655	0.77976310444614
0.13665	0.7797917298039677
0.13675	0.7798203431514691
0.13685	0.7798489444942662
0.13695	0.7798775338379784
0.13705	0.7799061111882201
0.13715	0.7799346765506049
0.13725	0.7799632299307403
0.13735	0.7799917713342315
0.13745	0.7800203007666784
0.13755	0.7800488182336796
0.13765	0.7800773237408258
0.13775	0.7801058172937075
0.13785	0.7801342988979112
0.13795	0.7801627685590201
0.13805	0.7801912262826138
0.13815	0.7802196720742682
0.13825	0.7802481059395574
0.13835	0.7802765278840513
0.13845	0.7803049379133167
0.13855	0.7803333360329169
0.13865	0.7803617222484115
0.13875	0.7803900965653564
0.13885	0.7804184589893047
0.13895	0.7804468095258059
0.13905	0.7804751481804049
0.13915	0.7805034749586434
0.13925	0.7805317898660623
0.13935	0.7805600929081956
0.13945	0.7805883840905758
0.13955	0.780616663418733
0.13965	0.7806449308981938
0.13975	0.78067318653448
0.13985	0.7807014303331096
0.13995	0.7807296622995994
0.14005	0.7807578824394619
0.14015	0.7807860907582054
0.14025	0.7808142872613376
0.14035	0.7808424719543602
0.14045	0.7808706448427718
0.14055	0.7808988059320687
0.14065	0.7809269552277429
0.14075	0.7809550927352844
0.14085	0.780983218460179
0.14095	0.7810113324079078
0.14105	0.781039434583952
0.14115	0.7810675249937866
0.14125	0.7810956036428853
0.14135	0.7811236705367175
0.14145	0.7811517256807483
0.14155	0.7811797690804418
0.14165	0.7812078007412565
0.14175	0.7812358206686489
0.14185	0.7812638288680736
0.14195	0.7812918253449789
0.14205	0.7813198101048116
0.14215	0.7813477831530165
0.14225	0.7813757444950331
0.14235	0.7814036941362992
0.14245	0.7814316320822483
0.14255	0.7814595583383126
0.14265	0.7814874729099192
0.14275	0.7815153758024935
0.14285	0.7815432670214559
0.14295	0.7815711465722244
0.14305	0.7815990144602145
0.14315	0.7816268706908357
0.14325	0.7816547152694967
0.14335	0.7816825482016022
0.14345	0.7817103694925527
0.14355	0.7817381791477471
0.14365	0.7817659771725801
0.14375	0.7817937635724442
0.14385	0.781821538352728
0.14395	0.7818493015188185
0.14405	0.7818770530760981
0.14415	0.7819047930299466
0.14425	0.7819325213857418
0.14435	0.7819602381488565
0.14445	0.7819879433246608
0.14455	0.7820156369185235
0.14465	0.782043318935808
0.14475	0.7820709893818751
0.14485	0.7820986482620815
0.14495	0.7821262955817836
0.14505	0.782153931346331
0.14515	0.7821815555610736
0.14525	0.782209168231356
0.14535	0.7822367693625217
0.14545	0.7822643589599093
0.14555	0.7822919370288544
0.14565	0.7823195035746906
0.14575	0.782347058602749
0.14585	0.7823746021183537
0.14595	0.7824021341268308
0.14605	0.7824296546334987
0.14615	0.7824571636436758
0.14625	0.7824846611626756
0.14635	0.7825121471958099
0.14645	0.7825396217483876
0.14655	0.782567084825713
0.14665	0.7825945364330886
0.14675	0.7826219765758149
0.14685	0.7826494052591867
0.14695	0.782676822488499
0.14705	0.7827042282690422
0.14715	0.7827316226061032
0.14725	0.7827590055049662
0.14735	0.7827863769709112
0.14745	0.7828137370092185
0.14755	0.7828410856251615
0.14765	0.7828684228240128
0.14775	0.7828957486110402
0.14785	0.7829230629915098
0.14795	0.7829503659706863
0.14805	0.782977657553828
0.14815	0.7830049377461926
0.14825	0.7830322065530344
0.14835	0.7830594639796041
0.14845	0.7830867100311506
0.14855	0.7831139447129196
0.14865	0.7831411680301543
0.14875	0.7831683799880947
0.14885	0.7831955805919775
0.14895	0.7832227698470366
0.14905	0.7832499477585048
0.14915	0.7832771143316074
0.14925	0.7833042695715694
0.14935	0.7833314134836127
0.14945	0.7833585460729521
0.14955	0.7833856673448025
0.14965	0.7834127773043739
0.14975	0.7834398759568737
0.14985	0.7834669633075066
0.14995	0.783494039361476
0.15005	0.7835211041239828
0.15015	0.7835481576002283
0.15025	0.783575199795411
0.15035	0.783602230714727
0.15045	0.7836292503633707
0.15055	0.7836562587465352
0.15065	0.7836832558694118
0.15075	0.7837102417371857
0.15085	0.783737216355038
0.15095	0.7837641797281452
0.15105	0.7837911318616794
0.15115	0.7838180727608077
0.15125	0.7838450024306908
0.15135	0.783871920876488
0.15145	0.7838988281033544
0.15155	0.7839257241164428
0.15165	0.7839526089209027
0.15175	0.783979482521884
0.15185	0.7840063449245369
0.15195	0.7840331961340081
0.15205	0.7840600361554446
0.15215	0.7840868649939926
0.15225	0.7841136826547955
0.15235	0.7841404891429934
0.15245	0.784167284463725
0.15255	0.7841940686221242
0.15265	0.7842208416233221
0.15275	0.7842476034724432
0.15285	0.7842743541746113
0.15295	0.7843010937349444
0.15305	0.7843278221585572
0.15315	0.7843545394505638
0.15325	0.7843812456160736
0.15335	0.7844079406601945
0.15345	0.7844346245880324
0.15355	0.78446129740469
0.15365	0.7844879591152701
0.15375	0.7845146097248702
0.15385	0.784541249238588
0.15395	0.7845678776615175
0.15405	0.7845944949987492
0.15415	0.7846211012553711
0.15425	0.7846476964364701
0.15435	0.7846742805471276
0.15445	0.7847008535924231
0.15455	0.7847274155774339
0.15465	0.7847539665072345
0.15475	0.7847805063868958
0.15485	0.7848070352214886
0.15495	0.7848335530160792
0.15505	0.7848600597757308
0.15515	0.7848865555055063
0.15525	0.7849130402104656
0.15535	0.7849395138956652
0.15545	0.7849659765661582
0.15555	0.784992428226998
0.15565	0.7850188688832324
0.15575	0.7850452985399092
0.15585	0.7850717172020723
0.15595	0.7850981248747613
0.15605	0.785124521563015
0.15615	0.785150907271872
0.15625	0.7851772820063643
0.15635	0.7852036457715229
0.15645	0.7852299985723773
0.15655	0.785256340413955
0.15665	0.7852826713012787
0.15675	0.7853089912393703
0.15685	0.7853353002332507
0.15695	0.785361598287936
0.15705	0.7853878854084415
0.15715	0.7854141615997796
0.15725	0.7854404268669585
0.15735	0.7854666812149852
0.15745	0.7854929246488651
0.15755	0.7855191571735994
0.15765	0.7855453787941867
0.15775	0.785571589515626
0.15785	0.7855977893429095
0.15795	0.7856239782810307
0.15805	0.78565015633498
0.15815	0.7856763235097473
0.15825	0.7857024798103204
0.15835	0.7857286252416833
0.15845	0.7857547598088181
0.15855	0.785780883516706
0.15865	0.7858069963703239
0.15875	0.7858330983746472
0.15885	0.7858591895346473
0.15895	0.7858852698552922
0.15905	0.7859113393415498
0.15915	0.785937397998383
0.15925	0.7859634458307523
0.15935	0.7859894828436174
0.15945	0.7860155090419353
0.15955	0.7860415244306603
0.15965	0.7860675290147463
0.15975	0.7860935227991448
0.15985	0.7861195057888062
0.15995	0.7861454779886787
0.16005	0.7861714394037083
0.16015	0.7861973900388397
0.16025	0.7862233298990144
0.16035	0.7862492589891735
0.16045	0.7862751773142547
0.16055	0.7863010848791933
0.16065	0.7863269816889217
0.16075	0.7863528677483719
0.16085	0.7863787430624726
0.16095	0.7864046076361493
0.16105	0.7864304614743282
0.16115	0.7864563045819299
0.16125	0.7864821369638753
0.16135	0.7865079586250803
0.16145	0.7865337695704607
0.16155	0.7865595698049299
0.16165	0.7865853593333972
0.16175	0.7866111381607719
0.16185	0.7866369062919606
0.16195	0.7866626637318681
0.16205	0.7866884104853986
0.16215	0.7867141465574533
0.16225	0.7867398719529328
0.16235	0.7867655866767376
0.16245	0.7867912907337642
0.16255	0.7868169841289101
0.16265	0.7868426668670689
0.16275	0.7868683389531314
0.16285	0.7868940003919876
0.16295	0.7869196511885233
0.16305	0.7869452913476193
0.16315	0.7869709208741559
0.16325	0.7869965397730082
0.16335	0.7870221480490515
0.16345	0.7870477457071582
0.16355	0.7870733327521998
0.16365	0.7870989091890478
0.16375	0.7871244750225759
0.16385	0.7871500302576594
0.16395	0.7871755748991718
0.16405	0.7872011089519896
0.16415	0.7872266324209894
0.16425	0.7872521453110437
0.16435	0.7872776476270216
0.16445	0.7873031393737856
0.16455	0.7873286205561946
0.16465	0.7873540911790976
0.16475	0.7873795512473333
0.16485	0.7874050007657374
0.16495	0.7874304397391403
0.16505	0.7874558681723685
0.16515	0.7874812860702489
0.16525	0.7875066934376129
0.16535	0.7875320902792992
0.16545	0.7875574766001485
0.16555	0.7875828524050141
0.16565	0.7876082176987523
0.16575	0.787633572486225
0.16585	0.787658916772294
0.16595	0.7876842505618189
0.16605	0.7877095738596505
0.16615	0.7877348866706307
0.16625	0.7877601889995894
0.16635	0.7877854808513439
0.16645	0.7878107622306996
0.16655	0.7878360331424521
0.16665	0.7878612935913945
0.16675	0.7878865435823162
0.16685	0.7879117831200116
0.16695	0.7879370122092805
0.16705	0.7879622308549333
0.16715	0.7879874390617884
0.16725	0.7880126368346746
0.16735	0.7880378241784285
0.16745	0.788063001097887
0.16755	0.7880881675978887
0.16765	0.7881133236832664
0.16775	0.788138469358845
0.16785	0.7881636046294389
0.16795	0.7881887294998505
0.16805	0.7882138439748728
0.16815	0.7882389480592893
0.16825	0.7882640417578767
0.16835	0.7882891250754096
0.16845	0.7883141980166604
0.16855	0.7883392605864086
0.16865	0.788364312789435
0.16875	0.7883893546305278
0.16885	0.788414386114478
0.16895	0.7884394072460834
0.16905	0.7884644180301426
0.16915	0.7884894184714537
0.16925	0.7885144085748164
0.16935	0.7885393883450208
0.16945	0.7885643577868577
0.16955	0.78858931690511
0.16965	0.7886142657045568
0.16975	0.7886392041899712
0.16985	0.7886641323661251
0.16995	0.7886890502377882
0.17005	0.7887139578097305
0.17015	0.7887388550867203
0.17025	0.7887637420735254
0.17035	0.7887886187749178
0.17045	0.7888134851956679
0.17055	0.7888383413405474
0.17065	0.7888631872143269
0.17075	0.7888880228217756
0.17085	0.788912848167662
0.17095	0.7889376632567552
0.17105	0.7889624680938179
0.17115	0.7889872626836167
0.17125	0.7890120470309139
0.17135	0.7890368211404708
0.17145	0.7890615850170469
0.17155	0.7890863386654036
0.17165	0.7891110820902979
0.17175	0.7891358152964885
0.17185	0.7891605382887306
0.17195	0.7891852510717811
0.17205	0.7892099536503929
0.17215	0.7892346460293196
0.17225	0.7892593282133145
0.17235	0.7892840002071287
0.17245	0.7893086620155145
0.17255	0.7893333136432235
0.17265	0.789357955095008
0.17275	0.7893825863756202
0.17285	0.7894072074898119
0.17295	0.7894318184423343
0.17305	0.789456419237939
0.17315	0.7894810098813776
0.17325	0.7895055903774
0.17335	0.7895301607307547
0.17345	0.7895547209461884
0.17355	0.7895792710284479
0.17365	0.7896038109822764
0.17375	0.7896283408124188
0.17385	0.7896528605236159
0.17395	0.7896773701206106
0.17405	0.7897018696081456
0.17415	0.7897263589909634
0.17425	0.789750838273809
0.17435	0.7897753074614283
0.17445	0.7897997665585667
0.17455	0.7898242155699695
0.17465	0.7898486545003836
0.17475	0.7898730833545559
0.17485	0.7898975021372314
0.17495	0.7899219108531543
0.17505	0.7899463095070686
0.17515	0.7899706981037156
0.17525	0.789995076647838
0.17535	0.7900194451441755
0.17545	0.7900438035974717
0.17555	0.7900681520124666
0.17565	0.7900924903939041
0.17575	0.7901168187465291
0.17585	0.7901411370750875
0.17595	0.7901654453843286
0.17605	0.7901897436790032
0.17615	0.7902140319638624
0.17625	0.7902383102436599
0.17635	0.7902625785231484
0.17645	0.7902868368070827
0.17655	0.7903110851002152
0.17665	0.7903353234072991
0.17675	0.7903595517330861
0.17685	0.7903837700823272
0.17695	0.7904079784597737
0.17705	0.7904321768701775
0.17715	0.7904563653182893
0.17725	0.7904805438088615
0.17735	0.7905047123466495
0.17745	0.7905288709364076
0.17755	0.7905530195828929
0.17765	0.790577158290866
0.17775	0.7906012870650866
0.17785	0.7906254059103192
0.17795	0.7906495148313297
0.17805	0.7906736138328841
0.17815	0.7906977029197518
0.17825	0.7907217820967064
0.17835	0.7907458513685218
0.17845	0.7907699107399758
0.17855	0.7907939602158502
0.17865	0.7908179998009297
0.17875	0.7908420294999994
0.17885	0.7908660493178483
0.17895	0.7908900592592666
0.17905	0.7909140593290458
0.17915	0.7909380495319762
0.17925	0.7909620298728472
0.17935	0.790986000356445
0.17945	0.7910099609875542
0.17955	0.7910339117709579
0.17965	0.7910578527114384
0.17975	0.7910817838137782
0.17985	0.7911057050827619
0.17995	0.7911296165231786
0.18005	0.7911535181398218
0.18015	0.791177409937495
0.18025	0.7912012919210107
0.18035	0.7912251640951922
0.18045	0.7912490264648696
0.18055	0.7912728790348857
0.18065	0.7912967218100925
0.18075	0.7913205547953434
0.18085	0.7913443779954988
0.18095	0.7913681914154199
0.18105	0.7913919950599674
0.18115	0.7914157889339989
0.18125	0.7914395730423698
0.18135	0.7914633473899298
0.18145	0.7914871119815275
0.18155	0.7915108668220101
0.18165	0.7915346119162229
0.18175	0.7915583472690176
0.18185	0.7915820728852472
0.18195	0.7916057887697715
0.18205	0.7916294949274613
0.18215	0.7916531913631932
0.18225	0.7916768780818547
0.18235	0.7917005550883439
0.18245	0.791724222387565
0.18255	0.7917478799844325
0.18265	0.7917715278838653
0.18275	0.7917951660907874
0.18285	0.7918187946101287
0.18295	0.7918424134468196
0.18305	0.7918660226057934
0.18315	0.7918896220919889
0.18325	0.7919132119103477
0.18335	0.7919367920658122
0.18345	0.7919603625633319
0.18355	0.7919839234078602
0.18365	0.7920074746043554
0.18375	0.7920310161577833
0.18385	0.7920545480731151
0.18395	0.7920780703553318
0.18405	0.7921015830094184
0.18415	0.792125086040368
0.18425	0.7921485794531803
0.18435	0.7921720632528608
0.18445	0.7921955374444241
0.18455	0.7922190020328898
0.18465	0.7922424570232846
0.18475	0.7922659024206422
0.18485	0.7922893382300017
0.18495	0.7923127644564116
0.18505	0.792336181104926
0.18515	0.7923595881806074
0.18525	0.792382985688525
0.18535	0.7924063736337544
0.18545	0.7924297520213799
0.18555	0.7924531208564934
0.18565	0.7924764801441929
0.18575	0.7924998298895852
0.18585	0.7925231700977825
0.18595	0.7925465007739078
0.18605	0.7925698219230888
0.18615	0.7925931335504645
0.18625	0.7926164356611797
0.18635	0.792639728260389
0.18645	0.7926630113532548
0.18655	0.792686284944949
0.18665	0.7927095490406512
0.18675	0.7927328036455488
0.18685	0.7927560487648401
0.18695	0.7927792844037289
0.18705	0.7928025105674298
0.18715	0.7928257272611638
0.18725	0.7928489344901605
0.18735	0.7928721322596606
0.18745	0.7928953205749111
0.18755	0.7929184994411702
0.18765	0.7929416688637039
0.18775	0.7929648288477903
0.18785	0.792987979398717
0.18795	0.7930111205217821
0.18805	0.7930342522222924
0.18815	0.7930573745055685
0.18825	0.7930804873769401
0.18835	0.7931035908417446
0.18845	0.793126684905332
0.18855	0.79314976957306
0.18865	0.7931728448502984
0.18875	0.7931959107424246
0.18885	0.7932189672548267
0.18895	0.7932420143929031
0.18905	0.7932650521620616
0.18915	0.7932880805677193
0.18925	0.7933110996153052
0.18935	0.7933341093102572
0.18945	0.7933571096580252
0.18955	0.7933801006640686
0.18965	0.793403082333855
0.18975	0.7934260546728671
0.18985	0.7934490176865931
0.18995	0.7934719713805342
0.19005	0.793494915760201
0.19015	0.7935178508311159
0.19025	0.7935407765988105
0.19035	0.7935636930688313
0.19045	0.7935866002467323
0.19055	0.7936094981380851
0.19065	0.7936323867484743
0.19075	0.7936552660834953
0.19085	0.7936781361487598
0.19095	0.7937009969498928
0.19105	0.793723848492531
0.19115	0.7937466907823235
0.19125	0.7937695238249304
0.19135	0.7937923476260192
0.19145	0.7938151621912686
0.19155	0.7938379675263654
0.19165	0.7938607636369995
0.19175	0.7938835505288696
0.19185	0.7939063282076795
0.19195	0.7939290966791411
0.19205	0.7939518559489741
0.19215	0.7939746060229073
0.19225	0.7939973469066801
0.19235	0.794020078606044
0.19245	0.7940428011267637
0.19255	0.7940655144746213
0.19265	0.7940882186554133
0.19275	0.7941109136749533
0.19285	0.7941335995390717
0.19295	0.7941562762536143
0.19305	0.7941789438244449
0.19315	0.7942016022574429
0.19325	0.7942242515584995
0.19335	0.7942468917335213
0.19345	0.7942695227884244
0.19355	0.7942921447291355
0.19365	0.7943147575615941
0.19375	0.7943373612917443
0.19385	0.7943599559255403
0.19395	0.7943825414689426
0.19405	0.7944051179279173
0.19415	0.7944276853084384
0.19425	0.7944502436164845
0.19435	0.7944727928580401
0.19445	0.7944953330390979
0.19455	0.794517864165656
0.19465	0.7945403862437203
0.19475	0.7945628992793065
0.19485	0.7945854032784396
0.19495	0.7946078982471565
0.19505	0.7946303841915051
0.19515	0.7946528611175482
0.19525	0.7946753290313592
0.19535	0.7946977879390282
0.19545	0.7947202378466601
0.19555	0.7947426787603711
0.19565	0.7947651106862906
0.19575	0.7947875336305603
0.19585	0.7948099475993309
0.19595	0.7948323525987646
0.19605	0.7948547486350273
0.19615	0.7948771357142912
0.19625	0.7948995138427364
0.19635	0.7949218830265485
0.19645	0.7949442432719153
0.19655	0.7949665945850317
0.19665	0.794988936972099
0.19675	0.7950112704393247
0.19685	0.7950335949929214
0.19695	0.7950559106391117
0.19705	0.795078217384128
0.19715	0.7951005152342093
0.19725	0.7951228041956043
0.19735	0.7951450842745699
0.19745	0.7951673554773712
0.19755	0.7951896178102797
0.19765	0.7952118712795739
0.19775	0.7952341158915387
0.19785	0.7952563516524626
0.19795	0.7952785785686391
0.19805	0.7953007966463675
0.19815	0.7953230058919516
0.19825	0.7953452063116979
0.19835	0.795367397911918
0.19845	0.7953895806989306
0.19855	0.7954117546790556
0.19865	0.7954339198586218
0.19875	0.7954560762439605
0.19885	0.7954782238414098
0.19895	0.7955003626573116
0.19905	0.7955224926980117
0.19915	0.795544613969861
0.19925	0.7955667264792118
0.19935	0.7955888302324186
0.19945	0.7956109252358393
0.19955	0.7956330114958331
0.19965	0.7956550890187589
0.19975	0.795677157810979
0.19985	0.7956992178788526
0.19995	0.7957212692287425
0.20005	0.7957433118670114
0.20015	0.795765345800024
0.20025	0.7957873710341445
0.20035	0.7958093875757377
0.20045	0.7958313954311709
0.20055	0.7958533946068143
0.20065	0.7958753851090343
0.20075	0.7958973669442018
0.20085	0.7959193401186871
0.20095	0.7959413046388593
0.20105	0.7959632605110876
0.20115	0.7959852077417413
0.20125	0.7960071463371869
0.20135	0.7960290763037869
0.20145	0.7960509976479042
0.20155	0.7960729103758973
0.20165	0.7960948144941207
0.20175	0.7961167100089245
0.20185	0.7961385969266566
0.20195	0.796160475253661
0.20205	0.796182344996275
0.20215	0.796204206160833
0.20225	0.7962260587536681
0.20235	0.7962479027811072
0.20245	0.7962697382494746
0.20255	0.7962915651650911
0.20265	0.7963133835342737
0.20275	0.7963351933633366
0.20285	0.7963569946585896
0.20295	0.7963787874263403
0.20305	0.7964005716728886
0.20315	0.796422347404532
0.20325	0.7964441146275616
0.20335	0.7964658733482616
0.20345	0.796487623572909
0.20355	0.7965093653077732
0.20365	0.796531098559115
0.20375	0.7965528233331842
0.20385	0.7965745396362243
0.20395	0.7965962474744666
0.20405	0.7966179468541327
0.20415	0.7966396377814339
0.20425	0.7966613202625741
0.20435	0.7966829943037447
0.20445	0.796704659911131
0.20455	0.7967263170909089
0.20465	0.7967479658492458
0.20475	0.796769606192302
0.20485	0.7967912381262319
0.20495	0.7968128616571795
0.20505	0.796834476791284
0.20515	0.7968560835346782
0.20525	0.7968776818934825
0.20535	0.7968992718738113
0.20545	0.7969208534817673
0.20555	0.7969424267234467
0.20565	0.7969639916049325
0.20575	0.7969855481322939
0.20585	0.7970070963115903
0.20595	0.7970286361488667
0.20605	0.7970501676501548
0.20615	0.7970716908214736
0.20625	0.7970932056688285
0.20635	0.7971147121982112
0.20645	0.7971362104155993
0.20655	0.7971577003269597
0.20665	0.7971791819382459
0.20675	0.7972006552553982
0.20685	0.7972221202843462
0.20695	0.7972435770310077
0.20705	0.7972650255012894
0.20715	0.7972864657010855
0.20725	0.7973078976362811
0.20735	0.7973293213127478
0.20745	0.797350736736346
0.20755	0.7973721439129231
0.20765	0.7973935428483131
0.20775	0.7974149335483381
0.20785	0.797436316018806
0.20795	0.797457690265511
0.20805	0.7974790562942327
0.20815	0.7975004141107354
0.20825	0.7975217637207711
0.20835	0.7975431051300745
0.20845	0.7975644383443666
0.20855	0.7975857633693548
0.20865	0.7976070802107296
0.20875	0.7976283888741695
0.20885	0.7976496893653371
0.20895	0.7976709816898836
0.20905	0.7976922658534442
0.20915	0.7977135418616425
0.20925	0.797734809720089
0.20935	0.7977560694343796
0.20945	0.7977773210100958
0.20955	0.79779856445281
0.20965	0.7978197997680766
0.20975	0.7978410269614391
0.20985	0.7978622460384263
0.20995	0.797883457004553
0.21005	0.7979046598653191
0.21015	0.7979258546262102
0.21025	0.7979470412926978
0.21035	0.7979682198702388
0.21045	0.7979893903642765
0.21055	0.798010552780239
0.21065	0.7980317071235393
0.21075	0.7980528533995798
0.21085	0.7980739916137479
0.21095	0.7980951217714186
0.21105	0.7981162438779537
0.21115	0.7981373579387026
0.21125	0.798158463959002
0.21135	0.7981795619441772
0.21145	0.7982006518995379
0.21155	0.7982217338303838
0.21165	0.7982428077419981
0.21175	0.7982638736396499
0.21185	0.7982849315285947
0.21195	0.7983059814140715
0.21205	0.7983270233013012
0.21215	0.7983480571954933
0.21225	0.7983690831018372
0.21235	0.7983901010255107
0.21245	0.7984111109716753
0.21255	0.7984321129454794
0.21265	0.7984531069520605
0.21275	0.7984740929965425
0.21285	0.7984950710840436
0.21295	0.7985160412196735
0.21305	0.7985370034085342
0.21315	0.79855795765572
0.21325	0.7985789039663214
0.21335	0.798599842345421
0.21345	0.7986207727980961
0.21355	0.798641695329415
0.21365	0.798662609944433
0.21375	0.7986835166481997
0.21385	0.7987044154457477
0.21395	0.7987253063420963
0.21405	0.7987461893422485
0.21415	0.7987670644511882
0.21425	0.7987879316738822
0.21435	0.7988087910152808
0.21445	0.798829642480317
0.21455	0.7988504860739061
0.21465	0.7988713218009499
0.21475	0.7988921496663375
0.21485	0.7989129696749478
0.21495	0.798933781831652
0.21505	0.7989545861413134
0.21515	0.7989753826087916
0.21525	0.7989961712389431
0.21535	0.7990169520366212
0.21545	0.7990377250066757
0.21555	0.7990584901539544
0.21565	0.7990792474833006
0.21575	0.7990999969995526
0.21585	0.7991207387075442
0.21595	0.7991414726120989
0.21605	0.7991621987180322
0.21615	0.7991829170301501
0.21625	0.7992036275532465
0.21635	0.7992243302921048
0.21645	0.7992450252514951
0.21655	0.7992657124361782
0.21665	0.7992863918509023
0.21675	0.7993070635004095
0.21685	0.7993277273894299
0.21695	0.7993483835226874
0.21705	0.799369031904899
0.21715	0.7993896725407758
0.21725	0.7994103054350261
0.21735	0.7994309305923545
0.21745	0.7994515480174589
0.21755	0.7994721577150359
0.21765	0.799492759689778
0.21775	0.7995133539463719
0.21785	0.7995339404895022
0.21795	0.7995545193238457
0.21805	0.7995750904540763
0.21815	0.7995956538848602
0.21825	0.7996162096208582
0.21835	0.7996367576667252
0.21845	0.7996572980271089
0.21855	0.7996778307066539
0.21865	0.799698355709996
0.21875	0.7997188730417689
0.21885	0.7997393827065992
0.21895	0.7997598847091123
0.21905	0.7997803790539294
0.21915	0.7998008657456666
0.21925	0.7998213447889403
0.21935	0.7998418161883651
0.21945	0.7998622799485523
0.21955	0.7998827360741121
0.21965	0.7999031845696499
0.21975	0.7999236254397714
0.21985	0.7999440586890795
0.21995	0.7999644843221747
0.22005	0.7999849023436537
0.22015	0.8000053127581103
0.22025	0.8000257155701346
0.22035	0.8000461107843153
0.22045	0.800066498405237
0.22055	0.8000868784374805
0.22065	0.8001072508856262
0.22075	0.8001276157542521
0.22085	0.8001479730479352
0.22095	0.8001683227712533
0.22105	0.8001886649287818
0.22115	0.8002089995250987
0.22125	0.8002293265647843
0.22135	0.8002496460524184
0.22145	0.800269957992584
0.22155	0.8002902623898666
0.22165	0.800310559248853
0.22175	0.8003308485741305
0.22185	0.8003511303702882
0.22195	0.800371404641917
0.22205	0.8003916713936045
0.22215	0.8004119306299384
0.22225	0.8004321823555064
0.22235	0.8004524265748931
0.22245	0.8004726632926792
0.22255	0.8004928925134449
0.22265	0.8005131142417695
0.22275	0.8005333284822276
0.22285	0.8005535352393958
0.22295	0.8005737345178476
0.22305	0.8005939263221576
0.22315	0.8006141106569037
0.22325	0.8006342875266652
0.22335	0.8006544569360255
0.22345	0.8006746188895724
0.22355	0.8006947733918985
0.22365	0.8007149204476025
0.22375	0.8007350600612864
0.22385	0.8007551922375593
0.22395	0.8007753169810359
0.22405	0.8007954342963345
0.22415	0.8008155441880774
0.22425	0.8008356466608927
0.22435	0.8008557417194097
0.22445	0.8008758293682606
0.22455	0.8008959096120788
0.22465	0.8009159824555001
0.22475	0.8009360479031625
0.22485	0.8009561059597047
0.22495	0.8009761566297673
0.22505	0.8009961999179923
0.22515	0.8010162358290247
0.22525	0.8010362643675106
0.22535	0.8010562855381008
0.22545	0.8010762993454493
0.22555	0.8010963057942133
0.22565	0.8011163048890553
0.22575	0.8011362966346425
0.22585	0.8011562810356491
0.22595	0.8011762580967523
0.22605	0.8011962278226351
0.22615	0.8012161902179876
0.22625	0.8012361452875058
0.22635	0.8012560930358901
0.22645	0.8012760334678479
0.22655	0.8012959665880931
0.22665	0.8013158924013444
0.22675	0.8013358109123259
0.22685	0.8013557221257697
0.22695	0.8013756260464124
0.22705	0.8013955226789953
0.22715	0.8014154120282687
0.22725	0.8014352940989845
0.22735	0.8014551688959012
0.22745	0.8014750364237838
0.22755	0.8014948966874021
0.22765	0.8015147496915305
0.22775	0.8015345954409485
0.22785	0.8015544339404422
0.22795	0.8015742651948009
0.22805	0.8015940892088199
0.22815	0.8016139059873003
0.22825	0.8016337155350486
0.22835	0.8016535178568782
0.22845	0.8016733129576075
0.22855	0.8016931008420647
0.22865	0.8017128815150805
0.22875	0.8017326549814975
0.22885	0.8017524212461645
0.22895	0.8017721803139396
0.22905	0.8017919321896879
0.22915	0.8018116768782833
0.22925	0.8018314143846077
0.22935	0.8018511447135527
0.22945	0.8018708678700156
0.22955	0.8018905838589029
0.22965	0.801910292685127
0.22975	0.8019299943536095
0.22985	0.801949688869277
0.22995	0.8019693762370632
0.23005	0.8019890564619091
0.23015	0.8020087295487611
0.23025	0.8020283955025754
0.23035	0.8020480543283115
0.23045	0.802067706030938
0.23055	0.8020873506154335
0.23065	0.8021069880867825
0.23075	0.8021266184499797
0.23085	0.8021462417100282
0.23095	0.8021658578719432
0.23105	0.802185466940747
0.23115	0.8022050689214733
0.23125	0.8022246638191652
0.23135	0.8022442516388772
0.23145	0.8022638323856703
0.23155	0.8022834060646163
0.23165	0.8023029726807972
0.23175	0.8023225322393003
0.23185	0.8023420847452228
0.23195	0.8023616302036685
0.23205	0.8023811686197486
0.23215	0.8024006999985818
0.23225	0.8024202243452941
0.23235	0.8024397416650189
0.23245	0.8024592519628969
0.23255	0.802478755244077
0.23265	0.8024982515137178
0.23275	0.8025177407769861
0.23285	0.8025372230390571
0.23295	0.8025566983051184
0.23305	0.8025761665803665
0.23315	0.8025956278700085
0.23325	0.8026150821792609
0.23335	0.8026345295133537
0.23345	0.8026539698775261
0.23355	0.8026734032770276
0.23365	0.8026928297171191
0.23375	0.802712249203072
0.23385	0.8027316617401661
0.23395	0.8027510673336936
0.23405	0.8027704659889546
0.23415	0.8027898577112603
0.23425	0.8028092425059317
0.23435	0.802828620378297
0.23445	0.8028479913336983
0.23455	0.8028673553774852
0.23465	0.8028867125150184
0.23475	0.8029060627516666
0.23485	0.8029254060928117
0.23495	0.8029447425438438
0.23505	0.8029640721101655
0.23515	0.8029833947971873
0.23525	0.8030027106103288
0.23535	0.8030220195550226
0.23545	0.8030413216367096
0.23555	0.8030606168608392
0.23565	0.803079905232872
0.23575	0.8030991867582765
0.23585	0.8031184614425304
0.23595	0.8031377292911226
0.23605	0.8031569903095496
0.23615	0.8031762445033167
0.23625	0.803195491877941
0.23635	0.8032147324389497
0.23645	0.8032339661918793
0.23655	0.8032531931422782
0.23665	0.8032724132957052
0.23675	0.8032916266577328
0.23685	0.8033108332339453
0.23695	0.8033300330299376
0.23705	0.8033492260513181
0.23715	0.8033684123037089
0.23725	0.8033875917927445
0.23735	0.8034067645240712
0.23745	0.8034259305033479
0.23755	0.8034450897362476
0.23765	0.8034642422284508
0.23775	0.8034833879856541
0.23785	0.8035025270135615
0.23795	0.803521659317889
0.23805	0.8035407849043636
0.23815	0.8035599037787206
0.23825	0.8035790159467077
0.23835	0.8035981214140804
0.23845	0.8036172201866045
0.23855	0.8036363122700546
0.23865	0.8036553976702174
0.23875	0.803674476392887
0.23885	0.8036935484438692
0.23895	0.8037126138289786
0.23905	0.8037316725540419
0.23915	0.8037507246248966
0.23925	0.803769770047389
0.23935	0.803788808827377
0.23945	0.803807840970733
0.23955	0.8038268664833356
0.23965	0.8038458853710763
0.23975	0.803864897639858
0.23985	0.803883903295596
0.23995	0.8039029023442136
0.24005	0.8039218947916472
0.24015	0.8039408806438446
0.24025	0.8039598599067637
0.24035	0.8039788325863755
0.24045	0.8039977986886618
0.24055	0.8040167582196166
0.24065	0.8040357111852453
0.24075	0.8040546575915675
0.24085	0.8040735974446136
0.24095	0.8040925307504286
0.24105	0.8041114575150683
0.24115	0.8041303777446032
0.24125	0.8041492914451165
0.24135	0.8041681986227026
0.24145	0.80418709928347
0.24155	0.8042059934335365
0.24165	0.8042248810790332
0.24175	0.8042437622261002
0.24185	0.8042626368808877
0.24195	0.8042815050495562
0.24205	0.8043003667382723
0.24215	0.8043192219532131
0.24225	0.8043380707005626
0.24235	0.8043569129865124
0.24245	0.8043757488172623
0.24255	0.8043945781990193
0.24265	0.8044134011379989
0.24275	0.8044322176404266
0.24285	0.804451027712537
0.24295	0.8044698313605758
0.24305	0.804488628590801
0.24315	0.8045074194094822
0.24325	0.8045262038229029
0.24335	0.8045449818373615
0.24345	0.8045637534591698
0.24355	0.8045825186946545
0.24365	0.80460127755016
0.24375	0.8046200300320437
0.24385	0.8046387761466757
0.24395	0.8046575159004429
0.24405	0.8046762492997436
0.24415	0.8046949763509884
0.24425	0.8047136970605974
0.24435	0.8047324114350024
0.24445	0.804751119480645
0.24455	0.8047698212039728
0.24465	0.8047885166114409
0.24475	0.8048072057095127
0.24485	0.8048258885046572
0.24495	0.8048445650033513
0.24505	0.804863235212079
0.24515	0.8048818991373305
0.24525	0.8049005567856056
0.24535	0.8049192081634118
0.24545	0.8049378532772669
0.24555	0.8049564921336968
0.24565	0.8049751247392408
0.24575	0.8049937511004477
0.24585	0.8050123712238789
0.24595	0.8050309851161079
0.24605	0.8050495927837191
0.24615	0.8050681942333097
0.24625	0.805086789471489
0.24635	0.8051053785048772
0.24645	0.805123961340105
0.24655	0.8051425379838156
0.24665	0.8051611084426606
0.24675	0.8051796727233023
0.24685	0.8051982308324115
0.24695	0.8052167827766687
0.24705	0.8052353285627636
0.24715	0.8052538681973936
0.24725	0.8052724016872643
0.24735	0.8052909290390922
0.24745	0.8053094502596001
0.24755	0.8053279653555216
0.24765	0.8053464743335986
0.24775	0.8053649772005815
0.24785	0.8053834739632323
0.24795	0.8054019646283215
0.24805	0.8054204492026305
0.24815	0.8054389276929466
0.24825	0.8054574001060707
0.24835	0.8054758664488124
0.24845	0.8054943267279912
0.24855	0.8055127809504345
0.24865	0.8055312291229791
0.24875	0.8055496712524708
0.24885	0.8055681073457638
0.24895	0.8055865374097206
0.24905	0.8056049614512117
0.24915	0.8056233794771165
0.24925	0.8056417914943189
0.24935	0.8056601975097125
0.24945	0.8056785975301981
0.24955	0.8056969915626825
0.24965	0.8057153796140812
0.24975	0.8057337616913153
0.24985	0.8057521378013142
0.24995	0.8057705079510143
0.25005	0.80578887214736
0.25015	0.8058072303973013
0.25025	0.8058255827077981
0.25035	0.8058439290858148
0.25045	0.8058622695383262
0.25055	0.8058806040723138
0.25065	0.8058989326947673
0.25075	0.8059172554126812
0.25085	0.8059355722330608
0.25095	0.8059538831629177
0.25105	0.8059721882092714
0.25115	0.8059904873791465
0.25125	0.8060087806795759
0.25135	0.806027068117599
0.25145	0.8060453497002624
0.25155	0.8060636254346173
0.25165	0.8060818953277216
0.25175	0.8061001593866406
0.25185	0.8061184176184433
0.25195	0.8061366700302062
0.25205	0.8061549166290105
0.25215	0.8061731574219445
0.25225	0.806191392416103
0.25235	0.8062096216185851
0.25245	0.8062278450364974
0.25255	0.806246062676954
0.25265	0.8062642745470742
0.25275	0.8062824806539859
0.25285	0.8063006810048216
0.25295	0.8063188756067212
0.25305	0.8063370644668308
0.25315	0.8063552475923037
0.25325	0.8063734249902965
0.25335	0.8063915966679737
0.25345	0.8064097626325023
0.25355	0.8064279228910546
0.25365	0.8064460774508053
0.25375	0.8064642263189322
0.25385	0.8064823695026168
0.25395	0.8065005070090436
0.25405	0.8065186388453961
0.25415	0.8065367650188616
0.25425	0.8065548855366296
0.25435	0.8065730004058923
0.25445	0.8065911096338438
0.25455	0.8066092132276826
0.25465	0.8066273111946097
0.25475	0.8066454035418308
0.25485	0.806663490276557
0.25495	0.8066815714060042
0.25505	0.8066996469373932
0.25515	0.8067177168779517
0.25525	0.8067357812349116
0.25535	0.8067538400155114
0.25545	0.8067718932269947
0.25555	0.8067899408766097
0.25565	0.8068079829716072
0.25575	0.8068260195192445
0.25585	0.80684405052678
0.25595	0.8068620760014718
0.25605	0.8068800959505814
0.25615	0.8068981103813696
0.25625	0.8069161193011
0.25635	0.8069341227170317
0.25645	0.8069521206364252
0.25655	0.8069701130665411
0.25665	0.8069881000146389
0.25675	0.8070060814879781
0.25685	0.8070240574938188
0.25695	0.807042028039423
0.25705	0.8070599931320519
0.25715	0.8070779527789698
0.25725	0.8070959069874456
0.25735	0.8071138557647458
0.25745	0.8071317991181465
0.25755	0.8071497370549205
0.25765	0.8071676695823476
0.25775	0.8071855967077091
0.25785	0.8072035184382884
0.25795	0.8072214347813715
0.25805	0.8072393457442463
0.25815	0.8072572513341988
0.25825	0.8072751515585178
0.25835	0.8072930464244904
0.25845	0.807310935939404
0.25855	0.8073288201105439
0.25865	0.8073466989451934
0.25875	0.8073645724506349
0.25885	0.8073824406341474
0.25895	0.80740030350301
0.25905	0.8074181610644978
0.25915	0.8074360133258844
0.25925	0.807453860294443
0.25935	0.8074717019774443
0.25945	0.8074895383821582
0.25955	0.807507369515854
0.25965	0.807525195385799
0.25975	0.8075430159992635
0.25985	0.8075608313635129
0.25995	0.8075786414858149
0.26005	0.807596446373436
0.26015	0.807614246033643
0.26025	0.8076320404737006
0.26035	0.8076498297008754
0.26045	0.8076676137224295
0.26055	0.8076853925456254
0.26065	0.807703166177724
0.26075	0.807720934625984
0.26085	0.8077386978976627
0.26095	0.8077564560000133
0.26105	0.807774208940288
0.26115	0.8077919567257345
0.26125	0.807809699363598
0.26135	0.807827436861121
0.26145	0.8078451692255426
0.26155	0.8078628964640974
0.26165	0.8078806185840176
0.26175	0.8078983355925315
0.26185	0.8079160474968647
0.26195	0.8079337543042403
0.26205	0.8079514560218753
0.26215	0.8079691526569868
0.26225	0.8079868442167868
0.26235	0.8080045307084867
0.26245	0.8080222121392929
0.26255	0.8080398885164093
0.26265	0.8080575598470375
0.26275	0.8080752261383745
0.26285	0.8080928873976161
0.26295	0.808110543631951
0.26305	0.8081281948485661
0.26315	0.8081458410546426
0.26325	0.8081634822573561
0.26335	0.8081811184638784
0.26345	0.8081987496813736
0.26355	0.8082163759170001
0.26365	0.8082339971779094
0.26375	0.8082516134712461
0.26385	0.8082692248041483
0.26395	0.8082868311837458
0.26405	0.8083044326171623
0.26415	0.8083220291115144
0.26425	0.808339620673913
0.26435	0.8083572073114623
0.26445	0.8083747890312616
0.26455	0.8083923658404032
0.26465	0.8084099377459778
0.26475	0.8084275047550712
0.26485	0.8084450668747655
0.26495	0.808462624112139
0.26505	0.8084801764742682
0.26515	0.8084977239682264
0.26525	0.808515266601085
0.26535	0.8085328043799103
0.26545	0.8085503373117684
0.26555	0.8085678654037192
0.26565	0.8085853886628194
0.26575	0.8086029070961205
0.26585	0.8086204207106679
0.26595	0.8086379295135021
0.26605	0.8086554335116543
0.26615	0.8086729327121481
0.26625	0.8086904271220022
0.26635	0.8087079167482215
0.26645	0.8087254015978046
0.26655	0.8087428816777389
0.26665	0.8087603569950046
0.26675	0.8087778275565701
0.26685	0.8087952933693956
0.26695	0.8088127544404334
0.26705	0.8088302107766251
0.26715	0.8088476623849058
0.26725	0.8088651092722018
0.26735	0.8088825514454334
0.26745	0.8088999889115127
0.26755	0.8089174216773463
0.26765	0.8089348497498343
0.26775	0.8089522731358695
0.26785	0.8089696918423401
0.26795	0.8089871058761268
0.26805	0.8090045152441054
0.26815	0.8090219199531445
0.26825	0.8090393200101045
0.26835	0.8090567154218405
0.26845	0.8090741061952006
0.26855	0.8090914923370225
0.26865	0.8091088738541381
0.26875	0.8091262507533691
0.26885	0.8091436230415309
0.26895	0.8091609907254277
0.26905	0.8091783538118568
0.26915	0.8091957123076063
0.26925	0.8092130662194539
0.26935	0.8092304155541717
0.26945	0.8092477603185202
0.26955	0.8092651005192535
0.26965	0.8092824361631165
0.26975	0.8092997672568458
0.26985	0.8093170938071718
0.26995	0.8093344158208161
0.27005	0.8093517333044928
0.27015	0.8093690462649068
0.27025	0.809386354708757
0.27035	0.809403658642735
0.27045	0.8094209580735229
0.27055	0.8094382530077956
0.27065	0.8094555434522205
0.27075	0.8094728294134566
0.27085	0.8094901108981543
0.27095	0.8095073879129546
0.27105	0.8095246604644918
0.27115	0.8095419285593896
0.27125	0.8095591922042646
0.27135	0.8095764514057231
0.27145	0.8095937061703624
0.27155	0.8096109565047707
0.27165	0.8096282024155249
0.27175	0.8096454439091963
0.27185	0.8096626809923421
0.27195	0.8096799136715126
0.27205	0.8096971419532452
0.27215	0.8097143658440684
0.27225	0.8097315853505014
0.27235	0.809748800479051
0.27245	0.8097660112362142
0.27255	0.8097832176284776
0.27265	0.8098004196623169
0.27275	0.8098176173441975
0.27285	0.8098348106805754
0.27295	0.8098519996778941
0.27305	0.8098691843425889
0.27315	0.8098863646810878
0.27325	0.8099035406998053
0.27335	0.8099207124051512
0.27345	0.8099378798035245
0.27355	0.8099550429013177
0.27365	0.8099722017049164
0.27375	0.8099893562206978
0.27385	0.8100065064550329
0.27395	0.8100236524142865
0.27405	0.8100407941048164
0.27415	0.8100579315329733
0.27425	0.810075064705103
0.27435	0.810092193627543
0.27445	0.810109318306624
0.27455	0.8101264387486703
0.27465	0.8101435549599957
0.27475	0.8101606669469076
0.27485	0.8101777747157038
0.27495	0.8101948782726727
0.27505	0.8102119776240924
0.27515	0.8102290727762306
0.27525	0.8102461637353442
0.27535	0.810263250507679
0.27545	0.8102803330994687
0.27555	0.8102974115169352
0.27565	0.81031448576629
0.27575	0.8103315558537323
0.27585	0.8103486217854492
0.27595	0.8103656835676172
0.27605	0.8103827412064006
0.27615	0.8103997947079546
0.27625	0.8104168440784231
0.27635	0.8104338893239398
0.27645	0.8104509304506284
0.27655	0.8104679674646048
0.27665	0.8104850003719736
0.27675	0.8105020291788332
0.27685	0.8105190538912704
0.27695	0.8105360745153669
0.27705	0.8105530910571942
0.27715	0.8105701035228159
0.27725	0.8105871119182891
0.27735	0.8106041162496616
0.27745	0.8106211165229729
0.27755	0.8106381127442558
0.27765	0.8106551049195344
0.27775	0.8106720930548249
0.27785	0.8106890771561349
0.27795	0.810706057229465
0.27805	0.8107230332808066
0.27815	0.8107400053161433
0.27825	0.8107569733414516
0.27835	0.8107739373626991
0.27845	0.8107908973858445
0.27855	0.810807853416839
0.27865	0.8108248054616264
0.27875	0.81084175352614
0.27885	0.8108586976163085
0.27895	0.8108756377380495
0.27905	0.8108925738972717
0.27915	0.8109095060998752
0.27925	0.8109264343517523
0.27935	0.8109433586587849
0.27945	0.8109602790268456
0.27955	0.8109771954617985
0.27965	0.8109941079694952
0.27975	0.8110110165557767
0.27985	0.8110279212264765
0.27995	0.8110448219874168
0.28005	0.8110617188444066
0.28015	0.8110786118032463
0.28025	0.8110955008697247
0.28035	0.811112386049622
0.28045	0.8111292673487077
0.28055	0.8111461447727408
0.28065	0.8111630183274715
0.28075	0.8111798880186412
0.28085	0.8111967538519836
0.28095	0.8112136158332244
0.28105	0.8112304739680823
0.28115	0.8112473282622698
0.28125	0.8112641787214936
0.28135	0.8112810253514536
0.28145	0.8112978681578464
0.28155	0.8113147071463617
0.28165	0.8113315423226849
0.28175	0.8113483736924978
0.28185	0.8113652012614747
0.28195	0.8113820250352856
0.28205	0.8113988450195947
0.28215	0.8114156612200621
0.28225	0.8114324736423384
0.28235	0.8114492822920667
0.28245	0.8114660871748864
0.28255	0.811482888296425
0.28265	0.8114996856623036
0.28275	0.8115164792781312
0.28285	0.8115332691495104
0.28295	0.8115500552820336
0.28305	0.8115668376812811
0.28315	0.8115836163528249
0.28325	0.8116003913022273
0.28335	0.8116171625350391
0.28345	0.8116339300568021
0.28355	0.8116506938730503
0.28365	0.8116674539893064
0.28375	0.8116842104110852
0.28385	0.811700963143894
0.28395	0.8117177121932324
0.28405	0.8117344575645917
0.28415	0.811751199263458
0.28425	0.8117679372953107
0.28435	0.8117846716656222
0.28445	0.8118014023798603
0.28455	0.8118181294434865
0.28465	0.8118348528619576
0.28475	0.8118515726407253
0.28485	0.8118682887852352
0.28495	0.811885001300929
0.28505	0.8119017101932419
0.28515	0.8119184154676046
0.28525	0.8119351171294411
0.28535	0.811951815184171
0.28545	0.811968509637206
0.28555	0.8119852004939541
0.28565	0.812001887759815
0.28575	0.8120185714401805
0.28585	0.812035251540438
0.28595	0.8120519280659683
0.28605	0.8120686010221431
0.28615	0.812085270414327
0.28625	0.8121019362478772
0.28635	0.8121185985281463
0.28645	0.8121352572604753
0.28655	0.8121519124502031
0.28665	0.8121685641026581
0.28675	0.812185212223163
0.28685	0.8122018568170338
0.28695	0.8122184978895809
0.28705	0.8122351354461078
0.28715	0.8122517694919118
0.28725	0.8122684000322855
0.28735	0.8122850270725148
0.28745	0.8123016506178816
0.28755	0.8123182706736615
0.28765	0.8123348872451268
0.28775	0.8123515003375428
0.28785	0.8123681099561713
0.28795	0.8123847161062683
0.28805	0.8124013187930855
0.28815	0.81241791802187
0.28825	0.8124345137978631
0.28835	0.812451106126301
0.28845	0.8124676950124149
0.28855	0.8124842804614302
0.28865	0.8125008624785675
0.28875	0.8125174410690417
0.28885	0.8125340162380614
0.28895	0.8125505879908312
0.28905	0.8125671563325487
0.28915	0.8125837212684079
0.28925	0.8126002828035958
0.28935	0.812616840943297
0.28945	0.81263339569269
0.28955	0.812649947056949
0.28965	0.8126664950412446
0.28975	0.8126830396507436
0.28985	0.8126995808906095
0.28995	0.8127161187660028
0.29005	0.8127326532820803
0.29015	0.8127491844439954
0.29025	0.8127657122568993
0.29035	0.8127822367259399
0.29045	0.8127987578562607
0.29055	0.8128152756530026
0.29065	0.8128317901213012
0.29075	0.8128483012662892
0.29085	0.8128648090930923
0.29095	0.8128813136068331
0.29105	0.8128978148126256
0.29115	0.81291431271558
0.29125	0.8129308073207985
0.29135	0.8129472986333779
0.29145	0.8129637866584062
0.29155	0.8129802714009668
0.29165	0.8129967528661349
0.29175	0.8130132310589798
0.29185	0.8130297059845656
0.29195	0.8130461776479504
0.29205	0.8130626460541884
0.29215	0.8130791112083295
0.29225	0.8130955731154217
0.29235	0.8131120317805087
0.29245	0.8131284872086352
0.29255	0.8131449394048439
0.29265	0.8131613883741778
0.29275	0.8131778341216807
0.29285	0.8131942766523962
0.29295	0.8132107159713672
0.29305	0.8132271520836406
0.29315	0.8132435849942636
0.29325	0.8132600147082808
0.29335	0.8132764412307376
0.29345	0.8132928645666774
0.29355	0.8133092847211425
0.29365	0.8133257016991733
0.29375	0.8133421155058057
0.29385	0.8133585261460693
0.29395	0.8133749336249919
0.29405	0.8133913379475927
0.29415	0.8134077391188864
0.29425	0.8134241371438811
0.29435	0.8134405320275764
0.29445	0.8134569237749663
0.29455	0.8134733123910389
0.29465	0.8134896978807757
0.29475	0.8135060802491522
0.29485	0.8135224595011398
0.29495	0.8135388356417048
0.29505	0.8135552086758105
0.29515	0.8135715786084184
0.29525	0.8135879454444859
0.29535	0.8136043091889709
0.29545	0.8136206698468311
0.29555	0.8136370274230231
0.29565	0.8136533819225045
0.29575	0.813669733350233
0.29585	0.8136860817111667
0.29595	0.8137024270102668
0.29605	0.8137187692524919
0.29615	0.8137351084428044
0.29625	0.8137514445861647
0.29635	0.8137677776875332
0.29645	0.8137841077518699
0.29655	0.8138004347841337
0.29665	0.8138167587892833
0.29675	0.8138330797722724
0.29685	0.8138493977380558
0.29695	0.8138657126915848
0.29705	0.813882024637808
0.29715	0.8138983335816692
0.29725	0.8139146395281134
0.29735	0.81393094248208
0.29745	0.8139472424485067
0.29755	0.8139635394323277
0.29765	0.8139798334384758
0.29775	0.8139961244718802
0.29785	0.8140124125374701
0.29795	0.8140286976401714
0.29805	0.8140449797849089
0.29815	0.8140612589766044
0.29825	0.8140775352201806
0.29835	0.8140938085205578
0.29845	0.8141100788826545
0.29855	0.8141263463113901
0.29865	0.8141426108116817
0.29875	0.8141588723884455
0.29885	0.8141751310465981
0.29895	0.8141913867910542
0.29905	0.8142076396267277
0.29915	0.8142238895585319
0.29925	0.81424013659138
0.29935	0.8142563807301847
0.29945	0.8142726219798574
0.29955	0.8142888603453095
0.29965	0.8143050958314517
0.29975	0.8143213284431948
0.29985	0.8143375581854483
0.29995	0.8143537850631222
0.30005	0.8143700090811254
0.30015	0.8143862302443672
0.30025	0.8144024485577565
0.30035	0.8144186640262002
0.30045	0.8144348766546072
0.30055	0.8144510864478843
0.30065	0.8144672934109382
0.30075	0.8144834975486749
0.30085	0.8144996988660007
0.30095	0.8145158973678203
0.30105	0.8145320930590375
0.30115	0.814548285944557
0.30125	0.8145644760292811
0.30135	0.8145806633181113
0.30145	0.8145968478159505
0.30155	0.8146130295276997
0.30165	0.8146292084582598
0.30175	0.8146453846125318
0.30185	0.8146615579954158
0.30195	0.814677728611811
0.30205	0.8146938964666175
0.30215	0.814710061564737
0.30225	0.814726223911066
0.30235	0.8147423835105065
0.30245	0.8147585403679573
0.30255	0.8147746944883179
0.30265	0.8147908458764889
0.30275	0.8148069945373693
0.30285	0.8148231404758592
0.30295	0.8148392836968589
0.30305	0.8148554242052675
0.30315	0.8148715620059861
0.30325	0.8148876971039145
0.30335	0.8149038295039528
0.30345	0.8149199592110026
0.30355	0.8149360862299644
0.30365	0.8149522105657405
0.30375	0.8149683322232334
0.30385	0.8149844512073466
0.30395	0.8150005675229834
0.30405	0.8150166811750521
0.30415	0.8150327921684555
0.30425	0.8150489005081054
0.30435	0.8150650061989122
0.30445	0.8150811092457853
0.30455	0.8150972096536373
0.30465	0.8151133074273833
0.30475	0.8151294025719394
0.30485	0.8151454950922213
0.30495	0.8151615849931485
0.30505	0.8151776722796392
0.30515	0.8151937569566123
0.30525	0.8152098390289885
0.30535	0.8152259185016874
0.30545	0.8152419953796298
0.30555	0.8152580696677364
0.30565	0.8152741413709267
0.30575	0.8152902104941208
0.30585	0.8153062770422385
0.30595	0.815322341020199
0.30605	0.8153384024329229
0.30615	0.8153544612853292
0.30625	0.8153705175823398
0.30635	0.815386571328875
0.30645	0.8154026225298562
0.30655	0.8154186711902096
0.30665	0.8154347173148603
0.30675	0.8154507609087367
0.30685	0.8154668019767675
0.30695	0.8154828405238879
0.30705	0.8154988765550331
0.30715	0.8155149100751452
0.30725	0.8155309410891641
0.30735	0.8155469696020375
0.30745	0.8155629956187157
0.30755	0.8155790191441507
0.30765	0.8155950401832979
0.30775	0.8156110587411158
0.30785	0.8156270748225642
0.30795	0.8156430884326064
0.30805	0.8156590995762052
0.30815	0.8156751082583271
0.30825	0.8156911144839383
0.30835	0.8157071182580041
0.30845	0.815723119585493
0.30855	0.815739118471372
0.30865	0.8157551149206085
0.30875	0.8157711089381696
0.30885	0.8157871005290229
0.30895	0.8158030896981362
0.30905	0.8158190764504762
0.30915	0.8158350607910128
0.30925	0.8158510427247149
0.30935	0.8158670222565524
0.30945	0.8158829993914986
0.30955	0.8158989741345274
0.30965	0.8159149464906156
0.30975	0.8159309164647423
0.30985	0.8159468840618905
0.30995	0.815962849287046
0.31005	0.8159788121451977
0.31015	0.8159947726413399
0.31025	0.8160107307804685
0.31035	0.8160266865675863
0.31045	0.8160426400076962
0.31055	0.8160585911058081
0.31065	0.816074539866935
0.31075	0.816090486296092
0.31085	0.8161064303982994
0.31095	0.8161223721785796
0.31105	0.8161383116419586
0.31115	0.8161542487934652
0.31125	0.8161701836381298
0.31135	0.8161861161809865
0.31145	0.8162020464270704
0.31155	0.8162179743814203
0.31165	0.8162339000490759
0.31175	0.8162498234350791
0.31185	0.816265744544475
0.31195	0.816281663382309
0.31205	0.8162975799536291
0.31215	0.8163134942634854
0.31225	0.816329406316932
0.31235	0.8163453161190227
0.31245	0.8163612236748145
0.31255	0.8163771289893688
0.31265	0.8163930320677466
0.31275	0.816408932915015
0.31285	0.8164248315362413
0.31295	0.816440727936496
0.31305	0.8164566221208546
0.31315	0.8164725140943944
0.31325	0.8164884038621955
0.31335	0.8165042914293422
0.31345	0.8165201768009223
0.31355	0.816536059982027
0.31365	0.8165519409777501
0.31375	0.8165678197931902
0.31385	0.8165836964334489
0.31395	0.8165995709036313
0.31405	0.8166154432088473
0.31415	0.81663131335421
0.31425	0.8166471813448365
0.31435	0.8166630471858496
0.31445	0.816678910882374
0.31455	0.8166947724395393
0.31465	0.816710631862479
0.31475	0.8167264891563326
0.31485	0.8167423443262417
0.31495	0.8167581973773506
0.31505	0.8167740483148132
0.31515	0.8167898971437815
0.31525	0.8168057438694147
0.31535	0.8168215884968723
0.31545	0.8168374310313203
0.31555	0.8168532714779291
0.31565	0.8168691098418681
0.31575	0.8168849461283132
0.31585	0.8169007803424425
0.31595	0.8169166124894368
0.31605	0.8169324425744798
0.31615	0.8169482706027589
0.31625	0.8169640965794643
0.31635	0.8169799205097903
0.31645	0.8169957423989315
0.31655	0.8170115622520893
0.31665	0.8170273800744667
0.31675	0.8170431958712735
0.31685	0.8170590096477218
0.31695	0.8170748214090279
0.31705	0.8170906311604128
0.31715	0.8171064389071035
0.31725	0.817122244654333
0.31735	0.817138048407337
0.31745	0.8171538501713581
0.31755	0.8171696499516456
0.31765	0.8171854477534514
0.31775	0.8172012435820357
0.31785	0.8172170374426623
0.31795	0.8172328293405999
0.31805	0.8172486192811222
0.31815	0.8172644072695092
0.31825	0.8172801933110413
0.31835	0.8172959774110063
0.31845	0.817311759574696
0.31855	0.8173275398074044
0.31865	0.8173433181144283
0.31875	0.8173590945010709
0.31885	0.8173748689726372
0.31895	0.8173906415344379
0.31905	0.8174064121917857
0.31915	0.8174221809499992
0.31925	0.8174379478144017
0.31935	0.8174537127903241
0.31945	0.8174694758831003
0.31955	0.8174852370980742
0.31965	0.8175009964405949
0.31975	0.8175167539160205
0.31985	0.8175325095297163
0.31995	0.8175482632870565
0.32005	0.8175640151934259
0.32015	0.8175797652542135
0.32025	0.8175955134748184
0.32035	0.8176112598606464
0.32045	0.8176270044171091
0.32055	0.8176427471496228
0.32065	0.817658488063608
0.32075	0.8176742271644842
0.32085	0.8176899644576743
0.32095	0.8177056999485987
0.32105	0.8177214336426731
0.32115	0.8177371655453093
0.32125	0.8177528956619146
0.32135	0.8177686239978897
0.32145	0.8177843505586266
0.32155	0.8178000753495138
0.32165	0.8178157983759325
0.32175	0.817831519643262
0.32185	0.8178472391568802
0.32195	0.8178629569221688
0.32205	0.8178786729445152
0.32215	0.8178943872293194
0.32225	0.8179100997819979
0.32235	0.8179258106079924
0.32245	0.8179415197127727
0.32255	0.8179572271018463
0.32265	0.8179729327807603
0.32275	0.8179886367551134
0.32285	0.8180043390305552
0.32295	0.8180200396127963
0.32305	0.8180357385076066
0.32315	0.8180514357208205
0.32325	0.8180671312583366
0.32335	0.8180828251261167
0.32345	0.8180985173301821
0.32355	0.8181142078766096
0.32365	0.8181298967715239
0.32375	0.8181455840210917
0.32385	0.8181612696315081
0.32395	0.8181769536089872
0.32405	0.8181926359597501
0.32415	0.8182083166900089
0.32425	0.818223995805955
0.32435	0.8182396733137444
0.32445	0.8182553492194846
0.32455	0.8182710235292189
0.32465	0.8182866962489184
0.32475	0.818302367384471
0.32485	0.8183180369416707
0.32495	0.8183337049262133
0.32505	0.8183493713436947
0.32515	0.8183650361996063
0.32525	0.8183806994993393
0.32535	0.8183963612481904
0.32545	0.8184120214513637
0.32555	0.818427680113987
0.32565	0.8184433372411173
0.32575	0.818458992837757
0.32585	0.8184746469088675
0.32595	0.8184902994593862
0.32605	0.8185059504942384
0.32615	0.8185216000183541
0.32625	0.8185372480366844
0.32635	0.8185528945542122
0.32645	0.818568539575964
0.32655	0.8185841831070206
0.32665	0.8185998251525224
0.32675	0.8186154657176752
0.32685	0.8186311048077493
0.32695	0.8186467424280804
0.32705	0.8186623785840682
0.32715	0.8186780132811632
0.32725	0.8186936465248625
0.32735	0.8187092783207015
0.32745	0.8187249086742373
0.32755	0.8187405375910402
0.32765	0.8187561650766798
0.32775	0.8187717911367123
0.32785	0.8187874157766689
0.32795	0.8188030390020475
0.32805	0.8188186608183053
0.32815	0.8188342812308472
0.32825	0.8188499002450312
0.32835	0.8188655178661646
0.32845	0.8188811340995049
0.32855	0.8188967489502685
0.32865	0.81891236242364
0.32875	0.8189279745247824
0.32885	0.8189435852588524
0.32895	0.8189591946310179
0.32905	0.8189748026464715
0.32915	0.8189904093104543
0.32925	0.8190060146282713
0.32935	0.8190216186053121
0.32945	0.8190372212470669
0.32955	0.8190528225591445
0.32965	0.8190684225472855
0.32975	0.8190840212173746
0.32985	0.8190996185754474
0.32995	0.8191152146276974
0.33005	0.8191308093804799
0.33015	0.8191464028403056
0.33025	0.8191619950138396
0.33035	0.8191775859078888
0.33045	0.8191931755293941
0.33055	0.8192087638854133
0.33065	0.8192243509831063
0.33075	0.8192399368297129
0.33085	0.8192555214325364
0.33095	0.8192711047989185
0.33105	0.8192866869362234
0.33115	0.8193022678518124
0.33125	0.8193178475530278
0.33135	0.8193334260471719
0.33145	0.819349003341493
0.33155	0.8193645794431696
0.33165	0.8193801543593006
0.33175	0.8193957280968949
0.33185	0.8194113006628666
0.33195	0.8194268720640338
0.33205	0.8194424423071135
0.33215	0.8194580113987314
0.33225	0.8194735793454194
0.33235	0.8194891461536269
0.33245	0.8195047118297285
0.33255	0.8195202763800332
0.33265	0.819535839810797
0.33275	0.8195514021282326
0.33285	0.819566963338523
0.33295	0.8195825234478299
0.33305	0.8195980824623086
0.33315	0.8196136403881158
0.33325	0.819629197231418
0.33335	0.8196447529984014
0.33345	0.8196603076952769
0.33355	0.8196758613282862
0.33365	0.8196914139037034
0.33375	0.8197069654278387
0.33385	0.8197225159070395
0.33395	0.8197380653476901
0.33405	0.8197536137562107
0.33415	0.8197691611390517
0.33425	0.8197847075026984
0.33435	0.8198002528536591
0.33445	0.8198157971984683
0.33455	0.8198313405436799
0.33465	0.8198468828958653
0.33475	0.8198624242616077
0.33485	0.8198779646475013
0.33495	0.8198935040601484
0.33505	0.8199090425061577
0.33515	0.8199245799921411
0.33525	0.8199401165247139
0.33535	0.8199556521104946
0.33545	0.8199711867561031
0.33555	0.819986720468162
0.33565	0.8200022532532992
0.33575	0.8200177851181445
0.33585	0.8200333160693329
0.33595	0.8200488461135074
0.33605	0.8200643752573182
0.33615	0.8200799035074233
0.33625	0.8200954308704897
0.33635	0.820110957353198
0.33645	0.8201264829622399
0.33655	0.8201420077043186
0.33665	0.8201575315861495
0.33675	0.8201730546144641
0.33685	0.8201885767960052
0.33695	0.8202040981375303
0.33705	0.8202196186458094
0.33715	0.8202351383276272
0.33725	0.8202506571897787
0.33735	0.8202661752390746
0.33745	0.8202816924823357
0.33755	0.8202972089263963
0.33765	0.8203127245781018
0.33775	0.8203282394443066
0.33785	0.820343753531881
0.33795	0.8203592668477027
0.33805	0.8203747793986614
0.33815	0.8203902911916569
0.33825	0.820405802233601
0.33835	0.820421312531416
0.33845	0.8204368220920345
0.33855	0.8204523309224012
0.33865	0.820467839029471
0.33875	0.8204833464202126
0.33885	0.8204988531016024
0.33895	0.8205143590806323
0.33905	0.8205298643643026
0.33915	0.8205453689596299
0.33925	0.8205608728736398
0.33935	0.82057637611337
0.33945	0.8205918786858722
0.33955	0.8206073805982096
0.33965	0.8206228818574569
0.33975	0.8206383824707011
0.33985	0.8206538824450423
0.33995	0.820669381787592
0.34005	0.8206848805054746
0.34015	0.8207003786058251
0.34025	0.8207158760957921
0.34035	0.8207313729825351
0.34045	0.8207468692732262
0.34055	0.8207623649750488
0.34065	0.8207778600951999
0.34075	0.8207933546408863
0.34085	0.820808848619329
0.34095	0.8208243420377579
0.34105	0.8208398349034205
0.34115	0.8208553272235711
0.34125	0.8208708190054784
0.34135	0.8208863102564246
0.34145	0.8209018009837029
0.34155	0.8209172911946198
0.34165	0.8209327808964929
0.34175	0.8209482700966549
0.34185	0.8209637588024482
0.34195	0.8209792470212299
0.34205	0.8209947347603697
0.34215	0.8210102220272488
0.34225	0.8210257088292628
0.34235	0.8210411951738199
0.34245	0.8210566810683395
0.34255	0.8210721665202559
0.34265	0.8210876515370136
0.34275	0.8211031361260731
0.34285	0.8211186202949061
0.34295	0.8211341040509971
0.34305	0.8211495874018427
0.34315	0.8211650703549546
0.34325	0.8211805529178551
0.34335	0.8211960350980809
0.34345	0.8212115169031806
0.34355	0.8212269983407156
0.34365	0.8212424794182616
0.34375	0.8212579601434049
0.34385	0.8212734405237473
0.34395	0.8212889205669015
0.34405	0.8213044002804935
0.34415	0.8213198796721639
0.34425	0.8213353587495645
0.34435	0.821350837520361
0.34445	0.8213663159922318
0.34455	0.8213817941728694
0.34465	0.8213972720699786
0.34475	0.8214127496912769
0.34485	0.8214282270444957
0.34495	0.8214437041373804
0.34505	0.8214591809776879
0.34515	0.8214746575731899
0.34525	0.8214901339316718
0.34535	0.8215056100609294
0.34545	0.8215210859687752
0.34555	0.8215365616630338
0.34565	0.8215520371515425
0.34575	0.8215675124421524
0.34585	0.8215829875427286
0.34595	0.8215984624611496
0.34605	0.8216139372053073
0.34615	0.8216294117831058
0.34625	0.8216448862024645
0.34635	0.8216603604713144
0.34645	0.8216758345976006
0.34655	0.8216913085892825
0.34665	0.8217067824543325
0.34675	0.8217222562007369
0.34685	0.8217377298364926
0.34695	0.8217532033696135
0.34705	0.821768676808125
0.34715	0.8217841501600668
0.34725	0.8217996234334908
0.34735	0.8218150966364635
0.34745	0.821830569777065
0.34755	0.8218460428633875
0.34765	0.8218615159035378
0.34775	0.8218769889056348
0.34785	0.8218924618778122
0.34795	0.8219079348282172
0.34805	0.8219234077650095
0.34815	0.8219388806963623
0.34825	0.8219543536304627
0.34835	0.8219698265755113
0.34845	0.8219852995397217
0.34855	0.8220007725313204
0.34865	0.82201624555855
0.34875	0.822031718629663
0.34885	0.8220471917529265
0.34895	0.8220626649366227
0.34905	0.8220781381890451
0.34915	0.8220936115185009
0.34925	0.8221090849333107
0.34935	0.8221245584418095
0.34945	0.8221400320523438
0.34955	0.8221555057732733
0.34965	0.8221709796129738
0.34975	0.8221864535798299
0.34985	0.8222019276822421
0.34995	0.822217401928623
0.35005	0.822232876327398
0.35015	0.8222483508870072
0.35025	0.8222638256159011
0.35035	0.8222793005225436
0.35045	0.8222947756154138
0.35055	0.8223102509030007
0.35065	0.8223257263938064
0.35075	0.8223412020963491
0.35085	0.8223566780191556
0.35095	0.8223721541707673
0.35105	0.8223876305597382
0.35115	0.8224031071946359
0.35125	0.8224185840840377
0.35135	0.8224340612365368
0.35145	0.8224495386607371
0.35155	0.8224650163652558
0.35165	0.8224804943587224
0.35175	0.8224959726497785
0.35185	0.8225114512470794
0.35195	0.8225269301592912
0.35205	0.8225424093950933
0.35215	0.8225578889631765
0.35225	0.8225733688722462
0.35235	0.8225888491310162
0.35245	0.822604329748216
0.35255	0.8226198107325841
0.35265	0.8226352920928734
0.35275	0.8226507738378473
0.35285	0.8226662559762804
0.35295	0.8226817385169612
0.35305	0.8226972214686866
0.35315	0.822712704840268
0.35325	0.8227281886405267
0.35335	0.8227436728782953
0.35345	0.8227591575624176
0.35355	0.8227746427017496
0.35365	0.8227901283051563
0.35375	0.8228056143815158
0.35385	0.8228211009397163
0.35395	0.8228365879886548
0.35405	0.8228520755372427
0.35415	0.8228675635943996
0.35425	0.8228830521690556
0.35435	0.8228985412701526
0.35445	0.8229140309066418
0.35455	0.822929521087486
0.35465	0.822945011821657
0.35475	0.8229605031181363
0.35485	0.8229759949859172
0.35495	0.822991487434001
0.35505	0.8230069804714008
0.35515	0.8230224741071382
0.35525	0.8230379683502459
0.35535	0.8230534632097646
0.35545	0.8230689586947443
0.35555	0.8230844548142462
0.35565	0.8230999515773407
0.35575	0.8231154489931047
0.35585	0.8231309470706257
0.35595	0.8231464458190016
0.35605	0.8231619452473349
0.35615	0.8231774453647412
0.35625	0.8231929461803419
0.35635	0.823208447703268
0.35645	0.8232239499426564
0.35655	0.8232394529076548
0.35665	0.8232549566074173
0.35675	0.823270461051106
0.35685	0.82328596624789
0.35695	0.8233014722069449
0.35705	0.8233169789374567
0.35715	0.8233324864486153
0.35725	0.8233479947496191
0.35735	0.8233635038496716
0.35745	0.8233790137579863
0.35755	0.8233945244837777
0.35765	0.8234100360362725
0.35775	0.823425548424698
0.35785	0.8234410616582919
0.35795	0.8234565757462948
0.35805	0.823472090697954
0.35815	0.8234876065225217
0.35825	0.823503123229257
0.35835	0.8235186408274208
0.35845	0.8235341593262804
0.35855	0.8235496787351084
0.35865	0.8235651990631817
0.35875	0.8235807203197792
0.35885	0.8235962425141855
0.35895	0.8236117656556897
0.35905	0.8236272897535826
0.35915	0.823642814817159
0.35925	0.8236583408557164
0.35935	0.8236738678785552
0.35945	0.823689395894979
0.35955	0.8237049249142918
0.35965	0.8237204549458012
0.35975	0.8237359859988154
0.35985	0.8237515180826438
0.35995	0.8237670512065989
0.36005	0.8237825853799904
0.36015	0.8237981206121316
0.36025	0.8238136569123354
0.36035	0.8238291942899143
0.36045	0.8238447327541797
0.36055	0.8238602723144428
0.36065	0.8238758129800141
0.36075	0.8238913547602031
0.36085	0.823906897664318
0.36095	0.823922441701663
0.36105	0.8239379868815422
0.36115	0.8239535332132567
0.36125	0.8239690807061048
0.36135	0.8239846293693803
0.36145	0.8240001792123749
0.36155	0.8240157302443756
0.36165	0.8240312824746664
0.36175	0.8240468359125253
0.36185	0.8240623905672251
0.36195	0.8240779464480342
0.36205	0.8240935035642158
0.36215	0.8241090619250244
0.36225	0.8241246215397089
0.36235	0.8241401824175112
0.36245	0.8241557445676657
0.36255	0.8241713079993997
0.36265	0.8241868727219296
0.36275	0.8242024387444636
0.36285	0.8242180060762024
0.36295	0.8242335747263333
0.36305	0.824249144704036
0.36315	0.8242647160184768
0.36325	0.8242802886788128
0.36335	0.8242958626941885
0.36345	0.8243114380737354
0.36355	0.8243270148265726
0.36365	0.824342592961807
0.36375	0.8243581724885294
0.36385	0.8243737534158184
0.36395	0.8243893357527385
0.36405	0.8244049195083368
0.36415	0.8244205046916456
0.36425	0.8244360913116823
0.36435	0.8244516793774451
0.36445	0.8244672688979174
0.36455	0.824482859882063
0.36465	0.8244984523388266
0.36475	0.8245140462771328
0.36485	0.8245296417058882
0.36495	0.8245452386339763
0.36505	0.8245608370702598
0.36515	0.8245764370235799
0.36525	0.8245920385027493
0.36535	0.8246076415165614
0.36545	0.824623246073783
0.36555	0.8246388521831526
0.36565	0.8246544598533846
0.36575	0.8246700690931636
0.36585	0.8246856799111494
0.36595	0.8247012923159684
0.36605	0.824716906316221
0.36615	0.8247325219204743
0.36625	0.8247481391372699
0.36635	0.8247637579751131
0.36645	0.8247793784424831
0.36655	0.8247950005478236
0.36665	0.8248106242995459
0.36675	0.8248262497060322
0.36685	0.8248418767756301
0.36695	0.824857505516653
0.36705	0.8248731359373797
0.36715	0.8248887680460544
0.36725	0.8249044018508846
0.36735	0.8249200373600398
0.36745	0.8249356745816523
0.36755	0.8249513135238112
0.36765	0.8249669541945642
0.36775	0.8249825966019162
0.36785	0.8249982407538236
0.36795	0.8250138866581945
0.36805	0.8250295343228884
0.36815	0.8250451837557107
0.36825	0.8250608349644126
0.36835	0.8250764879566898
0.36845	0.8250921427401776
0.36855	0.8251077993224555
0.36865	0.8251234577110398
0.36875	0.8251391179133868
0.36885	0.8251547799368901
0.36895	0.8251704437888839
0.36905	0.8251861094766393
0.36915	0.8252017770073683
0.36925	0.8252174463882233
0.36935	0.825233117626297
0.36945	0.8252487907286253
0.36955	0.8252644657021881
0.36965	0.8252801425539099
0.36975	0.8252958212906605
0.36985	0.8253115019192545
0.36995	0.8253271844464519
0.37005	0.8253428688789557
0.37015	0.8253585552234131
0.37025	0.8253742434864088
0.37035	0.8253899336744651
0.37045	0.8254056257940362
0.37055	0.8254213198515028
0.37065	0.8254370158531649
0.37075	0.8254527138052404
0.37085	0.8254684137138527
0.37095	0.825484115585026
0.37105	0.8254998194246793
0.37115	0.8255155252386184
0.37125	0.8255312330325278
0.37135	0.8255469428119708
0.37145	0.8255626545823802
0.37155	0.8255783683490557
0.37165	0.8255940841171637
0.37175	0.8256098018917384
0.37185	0.8256255216776798
0.37195	0.8256412434797601
0.37205	0.8256569673026264
0.37215	0.8256726931508083
0.37225	0.825688421028726
0.37235	0.8257041509406967
0.37245	0.8257198828909446
0.37255	0.8257356168836112
0.37265	0.8257513529227625
0.37275	0.8257670910123993
0.37285	0.8257828311564577
0.37295	0.8257985733588201
0.37305	0.8258143176233176
0.37315	0.8258300639537248
0.37325	0.8258458123537588
0.37335	0.8258615628270755
0.37345	0.8258773153772543
0.37355	0.8258930700077904
0.37365	0.8259088267220748
0.37375	0.8259245855233784
0.37385	0.8259403464148293
0.37395	0.825956109399389
0.37405	0.8259718744798322
0.37415	0.8259876416587166
0.37425	0.8260034109383655
0.37435	0.8260191823208406
0.37445	0.8260349558079296
0.37455	0.82605073140112
0.37465	0.8260665091015933
0.37475	0.8260822889102146
0.37485	0.8260980708275325
0.37495	0.8261138548537774
0.37505	0.8261296409888724
0.37515	0.8261454292324472
0.37525	0.8261612195838551
0.37535	0.8261770120422005
0.37545	0.8261928066063637
0.37555	0.8262086032750329
0.37565	0.8262244020467393
0.37575	0.826240202919888
0.37585	0.8262560058927951
0.37595	0.826271810963718
0.37605	0.8262876181308868
0.37615	0.8263034273925253
0.37625	0.8263192387468734
0.37635	0.8263350521921995
0.37645	0.8263508677268033
0.37655	0.8263666853490163
0.37665	0.826382505057186
0.37675	0.8263983268496602
0.37685	0.8264141507247554
0.37695	0.8264299766807218
0.37705	0.8264458047157017
0.37715	0.8264616348276769
0.37725	0.8264774670144197
0.37735	0.826493301273432
0.37745	0.8265091376018905
0.37755	0.8265249759965877
0.37765	0.8265408164538783
0.37775	0.8265566589696262
0.37785	0.8265725035391612
0.37795	0.826588350157239
0.37805	0.8266041988180126
0.37815	0.8266200495150144
0.37825	0.8266359022411448
0.37835	0.826651756988674
0.37845	0.826667613749253
0.37855	0.8266834725139427
0.37865	0.8266993332732404
0.37875	0.8267151960171245
0.37885	0.8267310607351077
0.37895	0.8267469274162871
0.37905	0.8267627960494118
0.37915	0.826778666622942
0.37925	0.8267945391251186
0.37935	0.8268104135440194
0.37945	0.8268262898676254
0.37955	0.8268421680838708
0.37965	0.826858048180696
0.37975	0.8268739301460858
0.37985	0.8268898139680974
0.37995	0.826905699634884
0.38005	0.8269215871347063
0.38015	0.8269374764559251
0.38025	0.8269533675869957
0.38035	0.8269692605164398
0.38045	0.8269851552328182
0.38055	0.8270010517246842
0.38065	0.8270169499805393
0.38075	0.8270328499887758
0.38085	0.8270487517376186
0.38095	0.827064655215059
0.38105	0.8270805604087949
0.38115	0.8270964673061577
0.38125	0.8271123758940537
0.38135	0.8271282861588994
0.38145	0.8271441980865607
0.38155	0.827160111662296
0.38165	0.8271760268707017
0.38175	0.8271919436956624
0.38185	0.8272078621203017
0.38195	0.8272237821269389
0.38205	0.8272397036970445
0.38215	0.8272556268111925
0.38225	0.8272715514490204
0.38235	0.8272874775891773
0.38245	0.8273034052092693
0.38255	0.8273193342858023
0.38265	0.8273352647941123
0.38275	0.8273511967082863
0.38285	0.8273671300010719
0.38295	0.8273830646437739
0.38305	0.8273990006061351
0.38315	0.8274149378562048
0.38325	0.8274308763601854
0.38335	0.8274468160822677
0.38345	0.8274627569844454
0.38355	0.8274786990263197
0.38365	0.8274946421648756
0.38375	0.8275105863542603
0.38385	0.8275265315455365
0.38395	0.8275424776864259
0.38405	0.8275584247210526
0.38415	0.8275743725896647
0.38425	0.8275903212283656
0.38435	0.8276062705688326
0.38445	0.8276222205380476
0.38455	0.8276381710580246
0.38465	0.8276541220455449
0.38475	0.8276700734119071
0.38485	0.827686025062691
0.38495	0.8277019768975353
0.38505	0.8277179288099309
0.38515	0.8277338806870537
0.38525	0.8277498324095965
0.38535	0.8277657838516522
0.38545	0.8277817348806129
0.38555	0.8277976853571077
0.38565	0.8278136351349604
0.38575	0.8278295840612031
0.38585	0.827845531976103
0.38595	0.827861478713233
0.38605	0.8278774240995861
0.38615	0.8278933679557132
0.38625	0.8279093100958993
0.38635	0.827925250328377
0.38645	0.8279411884555725
0.38655	0.8279571242743861
0.38665	0.8279730575764909
0.38675	0.8279889881486798
0.38685	0.8280049157732197
0.38695	0.8280208402282393
0.38705	0.8280367612881386
0.38715	0.828052678724012
0.38725	0.8280685923040896
0.38735	0.8280845017941907
0.38745	0.8281004069581844
0.38755	0.8281163075584598
0.38765	0.8281322033563984
0.38775	0.82814809411284
0.38785	0.828163979588551
0.38795	0.8281798595446902
0.38805	0.8281957337432565
0.38815	0.828211601947527
0.38825	0.8282274639224807
0.38835	0.8282433194352068
0.38845	0.8282591682552928
0.38855	0.8282750101551898
0.38865	0.8282908449105555
0.38875	0.8283066723005699
0.38885	0.8283224921082355
0.38895	0.8283383041206354
0.38905	0.8283541081291776
0.38915	0.8283699039298091
0.38925	0.8283856913231924
0.38935	0.8284014701148709
0.38945	0.8284172401153953
0.38955	0.8284330011404301
0.38965	0.8284487530108294
0.38975	0.8284644955526967
0.38985	0.8284802285974102
0.38995	0.8284959519816375
0.39005	0.8285116655473223
0.39015	0.8285273691416583
0.39025	0.828543062617041
0.39035	0.8285587458310024
0.39045	0.8285744186461392
0.39055	0.8285900809300236
0.39065	0.8286057325551011
0.39075	0.828621373398583
0.39085	0.8286370033423311
0.39095	0.8286526222727342
0.39105	0.8286682300805798
0.39115	0.828683826660921
0.39125	0.8286994119129458
0.39135	0.82871498573984
0.39145	0.8287305480486473
0.39155	0.828746098750139
0.39165	0.8287616377586733
0.39175	0.8287771649920666
0.39185	0.8287926803714603
0.39195	0.8288081838211896
0.39205	0.8288236752686624
0.39215	0.8288391546442337
0.39225	0.8288546218810886
0.39235	0.8288700769151275
0.39245	0.8288855196848572
0.39255	0.8289009501312775
0.39265	0.8289163681977855
0.39275	0.8289317738300709
0.39285	0.8289471669760233
0.39295	0.8289625475856427
0.39305	0.8289779156109477
0.39315	0.8289932710058943
0.39325	0.8290086137262942
0.39335	0.8290239437297382
0.39345	0.8290392609755218
0.39355	0.829054565424575
0.39365	0.8290698570393934
0.39375	0.8290851357839745
0.39385	0.8291004016237564
0.39395	0.8291156545255526
0.39405	0.8291308944575045
0.39415	0.8291461213890182
0.39425	0.8291613352907171
0.39435	0.8291765361343912
0.39445	0.8291917238929477
0.39455	0.8292068985403654
0.39465	0.8292220600516526
0.39475	0.8292372084028031
0.39485	0.8292523435707574
0.39495	0.8292674655333637
0.39505	0.8292825742693412
0.39515	0.8292976697582455
0.39525	0.8293127519804335
0.39535	0.8293278209170343
0.39545	0.8293428765499128
0.39555	0.8293579188616502
0.39565	0.8293729478355049
0.39575	0.8293879634553941
0.39585	0.8294029657058621
0.39595	0.8294179545720644
0.39605	0.8294329300397317
0.39615	0.8294478920951625
0.39625	0.8294628407251893
0.39635	0.8294777759171671
0.39645	0.8294926976589486
0.39655	0.8295076059388699
0.39665	0.8295225007457288
0.39675	0.8295373820687693
0.39685	0.8295522498976687
0.39695	0.8295671042225186
0.39705	0.829581945033811
0.39715	0.829596772322424
0.39725	0.8296115860796104
0.39735	0.829626386296983
0.39745	0.8296411729665011
0.39755	0.8296559460804602
0.39765	0.8296707056314822
0.39775	0.8296854516125025
0.39785	0.8297001840167592
0.39795	0.8297149028377852
0.39805	0.8297296080693968
0.39815	0.8297442997056869
0.39825	0.8297589777410133
0.39835	0.8297736421699908
0.39845	0.8297882929874854
0.39855	0.8298029301886038
0.39865	0.8298175537686902
0.39875	0.8298321637233131
0.39885	0.8298467600482634
0.39895	0.8298613427395436
0.39905	0.829875911793369
0.39915	0.8298904672061506
0.39925	0.8299050089744998
0.39935	0.8299195370952168
0.39945	0.8299340515652848
0.39955	0.8299485523818694
0.39965	0.8299630395423089
0.39975	0.8299775130441128
0.39985	0.8299919728849552
0.39995	0.830006419062671
0.40005	0.8300208515752527
0.40015	0.830035270420843
0.40025	0.8300496755977356
0.40035	0.8300640671043671
0.40045	0.8300784449393159
0.40055	0.8300928091012975
0.40065	0.8301071595891619
0.40075	0.8301214964018899
0.40085	0.8301358195385872
0.40095	0.8301501289984888
0.40105	0.830164424780947
0.40115	0.8301787068854339
0.40125	0.8301929753115392
0.40135	0.8302072300589627
0.40145	0.830221471127518
0.40155	0.8302356985171243
0.40165	0.8302499122278072
0.40175	0.8302641122596967
0.40185	0.8302782986130227
0.40195	0.830292471288114
0.40205	0.8303066302853976
0.40215	0.830320775605393
0.40225	0.8303349072487143
0.40235	0.8303490252160657
0.40245	0.8303631295082403
0.40255	0.8303772201261205
0.40265	0.8303912970706704
0.40275	0.8304053603429403
0.40285	0.830419409944062
0.40295	0.8304334458752476
0.40305	0.83044746813779
0.40315	0.8304614767330559
0.40325	0.8304754716624921
0.40335	0.8304894529276177
0.40345	0.8305034205300249
0.40355	0.8305173744713787
0.40365	0.830531314753414
0.40375	0.8305452413779356
0.40385	0.830559154346816
0.40395	0.830573053661995
0.40405	0.8305869393254778
0.40415	0.830600811339334
0.40425	0.8306146697056973
0.40435	0.8306285144267641
0.40445	0.830642345504791
0.40455	0.830656162942096
0.40465	0.830669966741055
0.40475	0.830683756904105
0.40485	0.8306975334337372
0.40495	0.8307112963325018
0.40505	0.8307250456030025
0.40515	0.8307387812478998
0.40525	0.830752503269907
0.40535	0.8307662116717911
0.40545	0.8307799064563693
0.40555	0.8307935876265128
0.40565	0.8308072551851409
0.40575	0.8308209091352254
0.40585	0.8308345494797846
0.40595	0.8308481762218858
0.40605	0.8308617893646458
0.40615	0.8308753889112257
0.40625	0.8308889748648339
0.40635	0.8309025472287246
0.40645	0.8309161060061958
0.40655	0.83092965120059
0.40665	0.8309431828152936
0.40675	0.8309567008537363
0.40685	0.8309702053193887
0.40695	0.8309836962157637
0.40705	0.830997173546416
0.40715	0.8310106373149383
0.40725	0.8310240875249655
0.40735	0.8310375241801715
0.40745	0.8310509472842683
0.40755	0.8310643568410059
0.40765	0.8310777528541713
0.40775	0.8310911353275905
0.40785	0.8311045042651237
0.40795	0.8311178596706703
0.40805	0.8311312015481607
0.40815	0.8311445299015637
0.40825	0.8311578447348826
0.40835	0.8311711460521521
0.40845	0.831184433857443
0.40855	0.8311977081548569
0.40865	0.8312109689485291
0.40875	0.8312242162426279
0.40885	0.8312374500413513
0.40895	0.8312506703489291
0.40905	0.831263877169622
0.40915	0.8312770705077213
0.40925	0.8312902503675478
0.40935	0.8313034167534505
0.40945	0.8313165696698087
0.40955	0.8313297091210302
0.40965	0.8313428351115493
0.40975	0.83135594764583
0.40985	0.8313690467283632
0.40995	0.8313821323636644
0.41005	0.8313952045562777
0.41015	0.8314082633107732
0.41025	0.8314213086317451
0.41035	0.8314343405238144
0.41045	0.8314473589916261
0.41055	0.831460364039849
0.41065	0.831473355673178
0.41075	0.8314863338963298
0.41085	0.8314992987140444
0.41095	0.8315122501310858
0.41105	0.8315251881522395
0.41115	0.8315381127823153
0.41125	0.8315510240261411
0.41135	0.8315639218885686
0.41145	0.8315768063744706
0.41155	0.8315896774887417
0.41165	0.8316025352362939
0.41175	0.8316153796220604
0.41185	0.8316282106509952
0.41195	0.83164102832807
0.41205	0.8316538326582774
0.41215	0.8316666236466267
0.41225	0.8316794012981454
0.41235	0.8316921656178817
0.41245	0.8317049166108973
0.41255	0.8317176542822744
0.41265	0.8317303786371095
0.41275	0.831743089680518
0.41285	0.8317557874176298
0.41295	0.831768471853591
0.41305	0.831781142993565
0.41315	0.8317938008427275
0.41325	0.8318064454062711
0.41335	0.8318190766894029
0.41345	0.831831694697341
0.41355	0.8318442994353216
0.41365	0.8318568909085933
0.41375	0.8318694691224168
0.41385	0.8318820340820644
0.41395	0.8318945857928238
0.41405	0.8319071242599937
0.41415	0.8319196494888847
0.41425	0.8319321614848189
0.41435	0.831944660253128
0.41445	0.8319571457991572
0.41455	0.8319696181282612
0.41465	0.8319820772458034
0.41475	0.8319945231571586
0.41485	0.8320069558677105
0.41495	0.8320193753828532
0.41505	0.8320317817079879
0.41515	0.8320441748485242
0.41525	0.8320565548098814
0.41535	0.8320689215974842
0.41545	0.8320812752167686
0.41555	0.8320936156731731
0.41565	0.8321059429721464
0.41575	0.8321182571191423
0.41585	0.8321305581196207
0.41595	0.8321428459790468
0.41605	0.8321551207028918
0.41615	0.8321673822966323
0.41625	0.8321796307657484
0.41635	0.8321918661157259
0.41645	0.8322040883520537
0.41655	0.8322162974802237
0.41665	0.832228493505733
0.41675	0.8322406764340803
0.41685	0.8322528462707669
0.41695	0.8322650030212962
0.41705	0.8322771466911747
0.41715	0.8322892772859082
0.41725	0.8323013948110054
0.41735	0.8323134992719757
0.41745	0.8323255906743281
0.41755	0.8323376690235725
0.41765	0.8323497343252185
0.41775	0.8323617865847744
0.41785	0.832373825807748
0.41795	0.832385851999645
0.41805	0.8323978651659713
0.41815	0.8324098653122275
0.41825	0.8324218524439153
0.41835	0.8324338265665322
0.41845	0.8324457876855714
0.41855	0.8324577358065239
0.41865	0.8324696709348762
0.41875	0.8324815930761111
0.41885	0.8324935022357067
0.41895	0.8325053984191364
0.41905	0.8325172816318671
0.41915	0.8325291518793614
0.41925	0.8325410091670759
0.41935	0.8325528535004586
0.41945	0.8325646848849537
0.41955	0.832576503325997
0.41965	0.8325883088290162
0.41975	0.8326001013994317
0.41985	0.8326118810426569
0.41995	0.8326236477640939
0.42005	0.83263540156914
0.42015	0.8326471424631788
0.42025	0.8326588704515867
0.42035	0.8326705855397315
0.42045	0.8326822877329679
0.42055	0.8326939770366416
0.42065	0.8327056534560867
0.42075	0.8327173169966261
0.42085	0.8327289676635719
0.42095	0.8327406054622228
0.42105	0.8327522303978648
0.42115	0.8327638424757733
0.42125	0.8327754417012091
0.42135	0.8327870280794198
0.42145	0.8327986016156393
0.42155	0.8328101623150871
0.42165	0.8328217101829689
0.42175	0.8328332452244755
0.42185	0.8328447674447824
0.42195	0.832856276849049
0.42205	0.8328677734424205
0.42215	0.8328792572300245
0.42225	0.8328907282169726
0.42235	0.8329021864083607
0.42245	0.8329136318092655
0.42255	0.8329250644247473
0.42265	0.8329364842598488
0.42275	0.8329478913195957
0.42285	0.8329592856089916
0.42295	0.8329706671330255
0.42305	0.8329820358966648
0.42315	0.832993391904858
0.42325	0.8330047351625337
0.42335	0.8330160656746007
0.42345	0.8330273834459483
0.42355	0.8330386884814425
0.42365	0.8330499807859312
0.42375	0.8330612603642382
0.42385	0.8330725272211685
0.42395	0.8330837813615006
0.42405	0.8330950227899964
0.42415	0.8331062515113907
0.42425	0.8331174675303976
0.42435	0.8331286708517063
0.42445	0.8331398614799829
0.42455	0.8331510394198697
0.42465	0.8331622046759856
0.42475	0.833173357252923
0.42485	0.8331844971552506
0.42495	0.833195624387511
0.42505	0.8332067389542229
0.42515	0.833217840859878
0.42525	0.8332289301089413
0.42535	0.8332400067058522
0.42545	0.833251070655022
0.42555	0.8332621219608367
0.42565	0.8332731606276539
0.42575	0.8332841866598029
0.42585	0.8332952000615849
0.42595	0.8333062008372751
0.42605	0.8333171889911162
0.42615	0.8333281645273247
0.42625	0.8333391274500868
0.42635	0.8333500777635591
0.42645	0.8333610154718677
0.42655	0.8333719405791099
0.42665	0.8333828530893513
0.42675	0.8333937530066271
0.42685	0.8334046403349404
0.42695	0.8334155150782647
0.42705	0.833426377240539
0.42715	0.8334372268256739
0.42725	0.833448063837544
0.42735	0.833458888279993
0.42745	0.8334697001568319
0.42755	0.8334804994718372
0.42765	0.8334912862287535
0.42775	0.833502060431289
0.42785	0.8335128220831213
0.42795	0.8335235711878899
0.42805	0.8335343077492027
0.42815	0.8335450317706297
0.42825	0.8335557432557084
0.42835	0.8335664422079379
0.42845	0.8335771286307834
0.42855	0.8335878025276738
0.42865	0.8335984639020013
0.42875	0.8336091127571198
0.42885	0.833619749096349
0.42895	0.8336303729229696
0.42905	0.8336409842402246
0.42915	0.8336515830513193
0.42925	0.8336621693594233
0.42935	0.8336727431676636
0.42945	0.8336833044791322
0.42955	0.8336938532968797
0.42965	0.8337043896239195
0.42975	0.8337149134632236
0.42985	0.8337254248177272
0.42995	0.833735923690323
0.43005	0.8337464100838643
0.43015	0.8337568840011639
0.43025	0.8337673454449951
0.43035	0.8337777944180882
0.43045	0.8337882309231348
0.43055	0.8337986549627836
0.43065	0.8338090665396409
0.43075	0.8338194656562727
0.43085	0.8338298523152019
0.43095	0.8338402265189095
0.43105	0.8338505882698356
0.43115	0.8338609375703738
0.43125	0.8338712744228773
0.43135	0.8338815988296563
0.43145	0.8338919107929764
0.43155	0.8339022103150593
0.43165	0.8339124973980852
0.43175	0.8339227720441871
0.43185	0.8339330342554548
0.43195	0.8339432840339356
0.43205	0.8339535213816288
0.43215	0.8339637463004919
0.43225	0.8339739587924349
0.43235	0.8339841588593245
0.43245	0.8339943465029799
0.43255	0.8340045217251771
0.43265	0.8340146845276444
0.43275	0.8340248349120644
0.43285	0.8340349728800744
0.43295	0.8340450984332642
0.43305	0.8340552115731779
0.43315	0.834065312301312
0.43325	0.8340754006191177
0.43335	0.8340854765279978
0.43345	0.8340955400293081
0.43355	0.8341055911243576
0.43365	0.8341156298144067
0.43375	0.8341256561006704
0.43385	0.8341356699843133
0.43395	0.8341456714664538
0.43405	0.8341556605481604
0.43415	0.8341656372304556
0.43425	0.8341756015143116
0.43435	0.8341855534006537
0.43445	0.8341954928903579
0.43455	0.8342054199842511
0.43465	0.8342153346831114
0.43475	0.8342252369876677
0.43485	0.8342351268986014
0.43495	0.8342450044165421
0.43505	0.834254869542072
0.43515	0.8342647222757228
0.43525	0.8342745626179767
0.43535	0.8342843905692667
0.43545	0.8342942061299757
0.43555	0.834304009300437
0.43565	0.834313800080934
0.43575	0.834323578471698
0.43585	0.8343333444729142
0.43595	0.8343430980847133
0.43605	0.8343528393071774
0.43615	0.8343625681403403
0.43625	0.8343722845841814
0.43635	0.8343819886386322
0.43645	0.8343916803035721
0.43655	0.8344013595788308
0.43665	0.8344110264641873
0.43675	0.8344206809593683
0.43685	0.8344303230640515
0.43695	0.8344399527778632
0.43705	0.8344495701003767
0.43715	0.8344591750311162
0.43725	0.8344687675695549
0.43735	0.8344783477151132
0.43745	0.8344879154671621
0.43755	0.83449747082502
0.43765	0.834507013787954
0.43775	0.8345165443551816
0.43785	0.8345260625258674
0.43795	0.8345355682991247
0.43805	0.8345450616740159
0.43815	0.8345545426495515
0.43825	0.8345640112246915
0.43835	0.8345734673983426
0.43845	0.8345829111693627
0.43855	0.8345923425365561
0.43865	0.8346017614986754
0.43875	0.8346111680544228
0.43885	0.834620562202449
0.43895	0.8346299439413528
0.43905	0.8346393132696821
0.43915	0.8346486701859327
0.43925	0.8346580146885499
0.43935	0.8346673467759252
0.43945	0.8346766664464019
0.43955	0.8346859736982689
0.43965	0.8346952685297663
0.43975	0.8347045509390819
0.43985	0.834713820924351
0.43995	0.8347230784836599
0.44005	0.8347323236150417
0.44015	0.8347415563164793
0.44025	0.8347507765859038
0.44035	0.8347599844211964
0.44045	0.8347691798201864
0.44055	0.8347783627806517
0.44065	0.8347875333003206
0.44075	0.8347966913768685
0.44085	0.8348058370079235
0.44095	0.8348149701910592
0.44105	0.8348240909238003
0.44115	0.8348331992036209
0.44125	0.8348422950279457
0.44135	0.8348513783941457
0.44145	0.834860449299545
0.44155	0.8348695077414158
0.44165	0.8348785537169807
0.44175	0.8348875872234118
0.44185	0.8348966082578317
0.44195	0.8349056168173137
0.44205	0.8349146128988797
0.44215	0.8349235964995029
0.44225	0.8349325676161082
0.44235	0.8349415262455688
0.44245	0.8349504723847104
0.44255	0.8349594060303085
0.44265	0.8349683271790913
0.44275	0.8349772358277354
0.44285	0.8349861319728704
0.44295	0.8349950156110774
0.44305	0.8350038867388889
0.44315	0.8350127453527884
0.44325	0.835021591449211
0.44335	0.8350304250245452
0.44345	0.8350392460751302
0.44355	0.8350480545972581
0.44365	0.8350568505871738
0.44375	0.8350656340410744
0.44385	0.8350744049551085
0.44395	0.8350831633253801
0.44405	0.835091909147945
0.44415	0.8351006424188121
0.44425	0.8351093631339438
0.44435	0.8351180712892565
0.44445	0.8351267668806202
0.44455	0.8351354499038581
0.44465	0.8351441203547504
0.44475	0.8351527782290281
0.44485	0.8351614235223792
0.44495	0.8351700562304453
0.44505	0.8351786763488237
0.44515	0.8351872838730667
0.44525	0.8351958787986828
0.44535	0.8352044611211334
0.44545	0.8352130308358394
0.44555	0.8352215879381749
0.44565	0.8352301324234718
0.44575	0.8352386642870178
0.44585	0.8352471835240585
0.44595	0.8352556901297945
0.44605	0.835264184099386
0.44615	0.835272665427948
0.44625	0.8352811341105538
0.44635	0.8352895901422378
0.44645	0.8352980335179887
0.44655	0.8353064642327547
0.44665	0.8353148822814422
0.44675	0.8353232876589194
0.44685	0.8353316803600089
0.44695	0.8353400603794969
0.44705	0.8353484277121268
0.44715	0.8353567823526028
0.44725	0.8353651242955906
0.44735	0.8353734535357126
0.44745	0.8353817700675557
0.44755	0.8353900738856657
0.44765	0.8353983649845508
0.44775	0.8354066433586799
0.44785	0.8354149090024837
0.44795	0.8354231619103559
0.44805	0.8354314020766522
0.44815	0.8354396294956906
0.44825	0.8354478441617518
0.44835	0.8354560460690805
0.44845	0.8354642352118848
0.44855	0.8354724115843353
0.44865	0.8354805751805684
0.44875	0.8354887259946845
0.44885	0.8354968640207473
0.44895	0.8355049892527878
0.44905	0.8355131016848008
0.44915	0.8355212013107465
0.44925	0.8355292881245514
0.44935	0.8355373621201089
0.44945	0.8355454232912775
0.44955	0.8355534716318839
0.44965	0.835561507135721
0.44975	0.8355695297965493
0.44985	0.8355775396080973
0.44995	0.8355855365640606
0.45005	0.8355935206581047
0.45015	0.8356014918838627
0.45025	0.8356094502349375
0.45035	0.8356173957048999
0.45045	0.8356253282872917
0.45055	0.8356332479756234
0.45065	0.8356411547633784
0.45075	0.8356490486440072
0.45085	0.8356569296109335
0.45095	0.835664797657551
0.45105	0.8356726527772262
0.45115	0.835680494963297
0.45125	0.8356883242090724
0.45135	0.8356961405078364
0.45145	0.8357039438528434
0.45155	0.8357117342373223
0.45165	0.8357195116544746
0.45175	0.8357272760974777
0.45185	0.8357350275594803
0.45195	0.8357427660336085
0.45205	0.8357504915129609
0.45215	0.8357582039906126
0.45225	0.835765903459614
0.45235	0.8357735899129911
0.45245	0.8357812633437456
0.45255	0.8357889237448572
0.45265	0.8357965711092817
0.45275	0.8358042054299506
0.45285	0.835811826699776
0.45295	0.8358194349116455
0.45305	0.8358270300584256
0.45315	0.8358346121329613
0.45325	0.8358421811280758
0.45335	0.8358497370365738
0.45345	0.8358572798512368
0.45355	0.8358648095648267
0.45365	0.835872326170087
0.45375	0.8358798296597405
0.45385	0.8358873200264919
0.45395	0.8358947972630257
0.45405	0.8359022613620097
0.45415	0.8359097123160917
0.45425	0.8359171501179029
0.45435	0.8359245747600564
0.45445	0.8359319862351492
0.45455	0.8359393845357604
0.45465	0.8359467696544537
0.45475	0.8359541415837758
0.45485	0.8359615003162575
0.45495	0.8359688458444151
0.45505	0.8359761781607491
0.45515	0.835983497257745
0.45525	0.8359908031278751
0.45535	0.8359980957635958
0.45545	0.8360053751573515
0.45555	0.8360126413015715
0.45565	0.8360198941886728
0.45575	0.8360271338110591
0.45585	0.8360343601611232
0.45595	0.8360415732312436
0.45605	0.8360487730137883
0.45615	0.8360559595011138
0.45625	0.8360631326855649
0.45635	0.8360702925594751
0.45645	0.8360774391151689
0.45655	0.8360845723449586
0.45665	0.8360916922411502
0.45675	0.836098798796035
0.45685	0.8361058920018997
0.45695	0.8361129718510198
0.45705	0.8361200383356624
0.45715	0.8361270914480868
0.45725	0.8361341311805444
0.45735	0.8361411575252785
0.45745	0.8361481704745249
0.45755	0.8361551700205139
0.45765	0.8361621561554675
0.45775	0.8361691288716028
0.45785	0.8361760881611289
0.45795	0.83618303401625
0.45805	0.8361899664291663
0.45815	0.8361968853920715
0.45825	0.8362037908971545
0.45835	0.8362106829365997
0.45845	0.8362175615025885
0.45855	0.8362244265872969
0.45865	0.8362312781828986
0.45875	0.8362381162815623
0.45885	0.8362449408754556
0.45895	0.8362517519567436
0.45905	0.8362585495175866
0.45915	0.8362653335501458
0.45925	0.8362721040465776
0.45935	0.8362788609990397
0.45945	0.8362856043996872
0.45955	0.8362923342406752
0.45965	0.8362990505141563
0.45975	0.8363057532122854
0.45985	0.8363124423272158
0.45995	0.8363191178511016
0.46005	0.8363257797760971
0.46015	0.8363324280943577
0.46025	0.8363390627980402
0.46035	0.836345683879303
0.46045	0.8363522913303046
0.46055	0.8363588851432073
0.46065	0.8363654653101753
0.46075	0.8363720318233746
0.46085	0.836378584674975
0.46095	0.8363851238571498
0.46105	0.836391649362073
0.46115	0.8363981611819258
0.46125	0.8364046593088906
0.46135	0.8364111437351552
0.46145	0.836417614452912
0.46155	0.8364240714543576
0.46165	0.836430514731693
0.46175	0.8364369442771262
0.46185	0.836443360082869
0.46195	0.8364497621411399
0.46205	0.8364561504441628
0.46215	0.8364625249841685
0.46225	0.8364688857533947
0.46235	0.8364752327440844
0.46245	0.8364815659484889
0.46255	0.8364878853588665
0.46265	0.836494190967482
0.46275	0.8365004827666105
0.46285	0.8365067607485308
0.46295	0.8365130249055344
0.46305	0.8365192752299191
0.46315	0.8365255117139924
0.46325	0.8365317343500698
0.46335	0.8365379431304778
0.46345	0.836544138047549
0.46355	0.8365503190936286
0.46365	0.8365564862610713
0.46375	0.8365626395422409
0.46385	0.8365687789295124
0.46395	0.8365749044152712
0.46405	0.8365810159919129
0.46415	0.8365871136518458
0.46425	0.8365931973874872
0.46435	0.8365992671912674
0.46445	0.8366053230556287
0.46455	0.8366113649730248
0.46465	0.8366173929359217
0.46475	0.8366234069367979
0.46485	0.8366294069681428
0.46495	0.8366353930224614
0.46505	0.8366413650922697
0.46515	0.8366473231700969
0.46525	0.836653267248488
0.46535	0.8366591973199975
0.46545	0.8366651133771982
0.46555	0.8366710154126735
0.46565	0.8366769034190232
0.46575	0.8366827773888603
0.46585	0.8366886373148136
0.46595	0.8366944831895248
0.46605	0.8367003150056519
0.46615	0.8367061327558684
0.46625	0.8367119364328619
0.46635	0.8367177260293381
0.46645	0.836723501538016
0.46655	0.8367292629516316
0.46665	0.8367350102629366
0.46675	0.8367407434646985
0.46685	0.8367464625497041
0.46695	0.8367521675107528
0.46705	0.8367578583406646
0.46715	0.836763535032275
0.46725	0.8367691975784352
0.46735	0.8367748459720158
0.46745	0.8367804802059056
0.46755	0.836786100273008
0.46765	0.8367917061662467
0.46775	0.8367972978785643
0.46785	0.8368028754029192
0.46795	0.836808438732289
0.46805	0.8368139878596705
0.46815	0.836819522778079
0.46825	0.836825043480548
0.46835	0.8368305499601308
0.46845	0.8368360422098997
0.46855	0.8368415202229442
0.46865	0.8368469839923772
0.46875	0.8368524335113288
0.46885	0.8368578687729479
0.46895	0.8368632897704052
0.46905	0.8368686964968903
0.46915	0.836874088945615
0.46925	0.8368794671098061
0.46935	0.8368848309827164
0.46945	0.8368901805576181
0.46955	0.8368955158278013
0.46965	0.8369008367865793
0.46975	0.8369061434272854
0.46985	0.8369114357432743
0.46995	0.8369167137279216
0.47005	0.8369219773746243
0.47015	0.8369272266768008
0.47025	0.8369324616278895
0.47035	0.8369376822213525
0.47045	0.8369428884506732
0.47055	0.8369480803093563
0.47065	0.8369532577909257
0.47075	0.8369584208889329
0.47085	0.8369635695969467
0.47095	0.8369687039085614
0.47105	0.836973823817388
0.47115	0.8369789293170671
0.47125	0.8369840204012577
0.47135	0.8369890970636411
0.47145	0.8369941592979236
0.47155	0.8369992070978309
0.47165	0.8370042404571133
0.47175	0.8370092593695443
0.47185	0.8370142638289183
0.47195	0.8370192538290555
0.47205	0.8370242293637962
0.47215	0.8370291904270053
0.47225	0.8370341370125721
0.47235	0.8370390691144057
0.47245	0.837043986726442
0.47255	0.8370488898426371
0.47265	0.8370537784569742
0.47275	0.8370586525634568
0.47285	0.8370635121561113
0.47295	0.8370683572289918
0.47305	0.8370731877761706
0.47315	0.8370780037917492
0.47325	0.8370828052698485
0.47335	0.8370875922046145
0.47345	0.8370923645902176
0.47355	0.8370971224208507
0.47365	0.8371018656907311
0.47375	0.8371065943941016
0.47385	0.8371113085252259
0.47395	0.8371160080783934
0.47405	0.8371206930479184
0.47415	0.8371253634281373
0.47425	0.8371300192134105
0.47435	0.8371346603981242
0.47445	0.8371392869766886
0.47455	0.8371438989435352
0.47465	0.8371484962931229
0.47475	0.8371530790199331
0.47485	0.8371576471184716
0.47495	0.8371622005832691
0.47505	0.8371667394088786
0.47515	0.8371712635898799
0.47525	0.8371757731208747
0.47535	0.837180267996491
0.47545	0.8371847482113792
0.47555	0.8371892137602163
0.47565	0.8371936646377005
0.47575	0.8371981008385578
0.47585	0.8372025223575358
0.47595	0.8372069291894076
0.47605	0.837211321328969
0.47615	0.8372156987710431
0.47625	0.8372200615104759
0.47635	0.8372244095421363
0.47645	0.8372287428609202
0.47655	0.8372330614617451
0.47665	0.8372373653395548
0.47675	0.8372416544893176
0.47685	0.8372459289060241
0.47695	0.8372501885846911
0.47705	0.8372544335203602
0.47715	0.837258663708096
0.47725	0.8372628791429874
0.47735	0.8372670798201468
0.47745	0.837271265734714
0.47755	0.8372754368818505
0.47765	0.8372795932567426
0.47775	0.8372837348546012
0.47785	0.8372878616706612
0.47795	0.8372919737001826
0.47805	0.8372960709384476
0.47815	0.8373001533807654
0.47825	0.8373042210224669
0.47835	0.8373082738589094
0.47845	0.837312311885472
0.47855	0.8373163350975594
0.47865	0.8373203434906012
0.47875	0.8373243370600479
0.47885	0.8373283158013798
0.47895	0.8373322797100953
0.47905	0.8373362287817191
0.47915	0.8373401630118014
0.47925	0.8373440823959145
0.47935	0.8373479869296562
0.47945	0.8373518766086459
0.47955	0.8373557514285289
0.47965	0.8373596113849733
0.47975	0.8373634564736717
0.47985	0.8373672866903402
0.47995	0.8373711020307191
0.48005	0.8373749024905714
0.48015	0.8373786880656845
0.48025	0.8373824587518695
0.48035	0.8373862145449604
0.48045	0.8373899554408162
0.48055	0.8373936814353179
0.48065	0.8373973925243702
0.48075	0.8374010887039015
0.48085	0.837404769969864
0.48095	0.8374084363182334
0.48105	0.837412087745007
0.48115	0.8374157242462066
0.48125	0.8374193458178772
0.48135	0.8374229524560869
0.48145	0.8374265441569269
0.48155	0.8374301209165101
0.48165	0.8374336827309747
0.48175	0.8374372295964793
0.48185	0.8374407615092084
0.48195	0.837444278465366
0.48205	0.83744778046118
0.48215	0.8374512674929031
0.48225	0.8374547395568068
0.48235	0.8374581966491877
0.48245	0.8374616387663648
0.48255	0.837465065904679
0.48265	0.8374684780604933
0.48275	0.8374718752301937
0.48285	0.8374752574101877
0.48295	0.8374786245969046
0.48305	0.837481976786798
0.48315	0.837485313976341
0.48325	0.8374886361620294
0.48335	0.8374919433403812
0.48345	0.8374952355079368
0.48355	0.8374985126612581
0.48365	0.8375017747969276
0.48375	0.837505021911551
0.48385	0.8375082540017539
0.48395	0.8375114710641843
0.48405	0.8375146730955122
0.48415	0.8375178600924276
0.48425	0.8375210320516419
0.48435	0.8375241889698896
0.48445	0.8375273308439245
0.48455	0.8375304576705219
0.48465	0.8375335694464788
0.48475	0.8375366661686118
0.48485	0.8375397478337594
0.48495	0.8375428144387802
0.48505	0.8375458659805537
0.48515	0.8375489024559805
0.48525	0.837551923861982
0.48535	0.8375549301954988
0.48545	0.837557921453494
0.48555	0.8375608976329492
0.48565	0.8375638587308671
0.48575	0.8375668047442701
0.48585	0.8375697356702014
0.48595	0.8375726515057239
0.48605	0.8375755522479215
0.48615	0.8375784378938962
0.48625	0.8375813084407715
0.48635	0.8375841638856903
0.48645	0.8375870042258152
0.48655	0.8375898294583286
0.48665	0.8375926395804327
0.48675	0.837595434589348
0.48685	0.837598214482317
0.48695	0.8376009792565992
0.48705	0.8376037289094755
0.48715	0.8376064634382441
0.48725	0.8376091828402246
0.48735	0.8376118871127547
0.48745	0.8376145762531912
0.48755	0.8376172502589085
0.48765	0.8376199091273028
0.48775	0.8376225528557893
0.48785	0.8376251814418
0.48795	0.8376277948827856
0.48805	0.8376303931762187
0.48815	0.8376329763195863
0.48825	0.8376355443103982
0.48835	0.8376380971461806
0.48845	0.8376406348244775
0.48855	0.8376431573428537
0.48865	0.8376456646988915
0.48875	0.8376481568901891
0.48885	0.837650633914369
0.48895	0.8376530957690645
0.48905	0.8376555424519336
0.48915	0.837657973960649
0.48925	0.8376603902929016
0.48935	0.8376627914464015
0.48945	0.8376651774188761
0.48955	0.8376675482080717
0.48965	0.8376699038117515
0.48975	0.8376722442276947
0.48985	0.8376745694537028
0.48995	0.8376768794875916
0.49005	0.8376791743271957
0.49015	0.8376814539703668
0.49025	0.837683718414976
0.49035	0.8376859676589083
0.49045	0.8376882017000696
0.49055	0.837690420536382
0.49065	0.8376926241657833
0.49075	0.8376948125862308
0.49085	0.8376969857956977
0.49095	0.8376991437921756
0.49105	0.8377012865736729
0.49115	0.8377034141382143
0.49125	0.8377055264838421
0.49135	0.8377076236086151
0.49145	0.8377097055106083
0.49155	0.8377117721879159
0.49165	0.8377138236386472
0.49175	0.8377158598609283
0.49185	0.8377178808529021
0.49195	0.8377198866127276
0.49205	0.8377218771385814
0.49215	0.837723852428657
0.49225	0.837725812481162
0.49235	0.8377277572943231
0.49245	0.8377296868663809
0.49255	0.8377316011955955
0.49265	0.837733500280239
0.49275	0.8377353841186024
0.49285	0.8377372527089932
0.49295	0.837739106049733
0.49305	0.8377409441391607
0.49315	0.837742766975631
0.49325	0.8377445745575143
0.49335	0.8377463668831979
0.49345	0.837748143951082
0.49355	0.8377499057595859
0.49365	0.8377516523071427
0.49375	0.8377533835922021
0.49385	0.8377550996132275
0.49395	0.8377568003686998
0.49405	0.8377584858571139
0.49415	0.8377601560769828
0.49425	0.8377618110268308
0.49435	0.8377634507052001
0.49445	0.8377650751106483
0.49455	0.8377666842417469
0.49465	0.837768278097084
0.49475	0.8377698566752619
0.49485	0.837771419974897
0.49495	0.8377729679946222
0.49505	0.8377745007330847
0.49515	0.8377760181889466
0.49525	0.8377775203608859
0.49535	0.8377790072475942
0.49545	0.8377804788477781
0.49555	0.8377819351601584
0.49565	0.8377833761834704
0.49575	0.8377848019164663
0.49585	0.8377862123579105
0.49595	0.8377876075065829
0.49605	0.837788987361277
0.49615	0.8377903519208022
0.49625	0.837791701183981
0.49635	0.8377930351496514
0.49645	0.8377943538166638
0.49655	0.8377956571838852
0.49665	0.8377969452501958
0.49675	0.8377982180144895
0.49685	0.8377994754756743
0.49695	0.8378007176326737
0.49705	0.8378019444844235
0.49715	0.8378031560298755
0.49725	0.8378043522679929
0.49735	0.8378055331977555
0.49745	0.8378066988181562
0.49755	0.8378078491281996
0.49765	0.8378089841269085
0.49775	0.8378101038133161
0.49785	0.8378112081864699
0.49795	0.8378122972454335
0.49805	0.8378133709892809
0.49815	0.8378144294171009
0.49825	0.8378154725279976
0.49835	0.8378165003210876
0.49845	0.8378175127955011
0.49855	0.8378185099503813
0.49865	0.8378194917848863
0.49875	0.8378204582981874
0.49885	0.8378214094894687
0.49895	0.8378223453579282
0.49905	0.8378232659027779
0.49915	0.837824171123242
0.49925	0.8378250610185596
0.49935	0.8378259355879825
0.49945	0.8378267948307758
0.49955	0.8378276387462184
0.49965	0.8378284673336026
0.49975	0.8378292805922329
0.49985	0.8378300785214283
0.49995	0.8378308611205207
0.50005	0.8378316283888558
0.50015	0.837832380325792
0.50025	0.8378331169307012
0.50035	0.8378338382029674
0.50045	0.8378345441419891
0.50055	0.8378352347471777
0.50065	0.8378359100179592
0.50075	0.8378365699537701
0.50085	0.8378372145540606
0.50095	0.8378378438182961
0.50105	0.8378384577459529
0.50115	0.8378390563365198
0.50125	0.8378396395895026
0.50135	0.8378402075044173
0.50145	0.837840760080791
0.50155	0.8378412973181693
0.50165	0.8378418192161059
0.50175	0.8378423257741686
0.50185	0.8378428169919416
0.50195	0.8378432928690172
0.50205	0.8378437534050027
0.50215	0.8378441985995186
0.50225	0.8378446284521996
0.50235	0.8378450429626918
0.50245	0.8378454421306539
0.50255	0.8378458259557577
0.50265	0.837846194437688
0.50275	0.837846547576144
0.50285	0.8378468853708356
0.50295	0.837847207821487
0.50305	0.8378475149278346
0.50315	0.8378478066896272
0.50325	0.8378480831066278
0.50335	0.8378483441786106
0.50345	0.837848589905364
0.50355	0.8378488202866884
0.50365	0.8378490353223974
0.50375	0.8378492350123163
0.50385	0.8378494193562863
0.50395	0.837849588354156
0.50405	0.8378497420057919
0.50415	0.8378498803110705
0.50425	0.8378500032698832
0.50435	0.8378501108821294
0.50445	0.8378502031477266
0.50455	0.8378502800666034
0.50465	0.8378503416386996
0.50475	0.8378503878639695
0.50485	0.8378504187423768
0.50495	0.8378504342739028
0.50505	0.8378504344585369
0.50515	0.8378504192962837
0.50525	0.837850388787161
0.50535	0.8378503429311961
0.50545	0.8378502817284325
0.50555	0.8378502051789251
0.50565	0.8378501132827384
0.50575	0.8378500060399549
0.50585	0.8378498834506667
0.50595	0.8378497455149782
0.50605	0.8378495922330073
0.50615	0.8378494236048835
0.50625	0.8378492396307496
0.50635	0.8378490403107626
0.50645	0.8378488256450886
0.50655	0.8378485956339096
0.50665	0.8378483502774174
0.50675	0.8378480895758197
0.50685	0.8378478135293337
0.50695	0.8378475221381904
0.50705	0.8378472154026334
0.50715	0.8378468933229187
0.50725	0.837846555899315
0.50735	0.837846203132105
0.50745	0.8378458350215807
0.50755	0.8378454515680511
0.50765	0.8378450527718334
0.50775	0.8378446386332602
0.50785	0.8378442091526755
0.50795	0.8378437643304378
0.50805	0.8378433041669174
0.50815	0.8378428286624948
0.50825	0.8378423378175668
0.50835	0.837841831632541
0.50845	0.8378413101078372
0.50855	0.8378407732438893
0.50865	0.8378402210411432
0.50875	0.8378396535000586
0.50885	0.8378390706211064
0.50895	0.8378384724047704
0.50905	0.8378378588515489
0.50915	0.8378372299619506
0.50925	0.8378365857364991
0.50935	0.8378359261757305
0.50945	0.837835251280192
0.50955	0.837834561050446
0.50965	0.837833855487066
0.50975	0.83783313459064
0.50985	0.8378323983617673
0.50995	0.8378316468010615
0.51005	0.8378308799091486
0.51015	0.8378300976866678
0.51025	0.8378293001342714
0.51035	0.8378284872526238
0.51045	0.8378276590424045
0.51055	0.8378268155043043
0.51065	0.8378259566390281
0.51075	0.837825082447294
0.51085	0.8378241929298313
0.51095	0.8378232880873854
0.51105	0.8378223679207139
0.51115	0.8378214324305867
0.51125	0.8378204816177888
0.51135	0.8378195154831165
0.51145	0.8378185340273813
0.51155	0.8378175372514074
0.51165	0.8378165251560322
0.51175	0.8378154977421068
0.51185	0.8378144550104961
0.51195	0.8378133969620775
0.51205	0.8378123235977427
0.51215	0.8378112349183974
0.51225	0.8378101309249611
0.51235	0.8378090116183656
0.51245	0.8378078769995577
0.51255	0.8378067270694971
0.51265	0.8378055618291564
0.51275	0.8378043812795262
0.51285	0.8378031854216053
0.51295	0.8378019742564115
0.51305	0.8378007477849728
0.51315	0.8377995060083325
0.51325	0.8377982489275493
0.51335	0.8377969765436937
0.51345	0.8377956888578506
0.51355	0.837794385871121
0.51365	0.8377930675846186
0.51375	0.837791733999471
0.51385	0.8377903851168216
0.51395	0.8377890209378244
0.51405	0.8377876414636533
0.51415	0.8377862466954937
0.51425	0.8377848366345427
0.51435	0.8377834112820169
0.51445	0.8377819706391453
0.51455	0.8377805147071711
0.51465	0.8377790434873509
0.51475	0.8377775569809597
0.51485	0.8377760551892836
0.51495	0.8377745381136255
0.51505	0.8377730057553023
0.51515	0.8377714581156457
0.51525	0.8377698951960033
0.51535	0.8377683169977365
0.51545	0.8377667235222215
0.51555	0.8377651147708527
0.51565	0.8377634907450349
0.51575	0.8377618514461904
0.51585	0.8377601968757582
0.51595	0.8377585270351899
0.51605	0.8377568419259541
0.51615	0.8377551415495335
0.51625	0.8377534259074287
0.51635	0.8377516950011532
0.51645	0.8377499488322374
0.51655	0.8377481874022276
0.51665	0.8377464107126842
0.51675	0.8377446187651838
0.51685	0.8377428115613207
0.51695	0.8377409891027044
0.51705	0.837739151390959
0.51715	0.837737298427725
0.51725	0.8377354302146602
0.51735	0.8377335467534361
0.51745	0.8377316480457435
0.51755	0.8377297340932874
0.51765	0.8377278048977896
0.51775	0.83772586046099
0.51785	0.8377239007846397
0.51795	0.8377219258705119
0.51805	0.8377199357203955
0.51815	0.8377179303360934
0.51825	0.8377159097194278
0.51835	0.8377138738722356
0.51845	0.8377118227963724
0.51855	0.8377097564937103
0.51865	0.8377076749661374
0.51875	0.8377055782155602
0.51885	0.8377034662439019
0.51895	0.837701339053103
0.51905	0.8376991966451212
0.51915	0.83769703902193
0.51925	0.8376948661855225
0.51935	0.8376926781379089
0.51945	0.8376904748811167
0.51955	0.8376882564171909
0.51965	0.8376860227481939
0.51975	0.8376837738762073
0.51985	0.8376815098033287
0.51995	0.8376792305316744
0.52005	0.8376769360633786
0.52015	0.8376746264005945
0.52025	0.8376723015454921
0.52035	0.8376699615002602
0.52045	0.8376676062671061
0.52055	0.8376652358482545
0.52065	0.8376628502459498
0.52075	0.8376604494624535
0.52085	0.8376580335000468
0.52095	0.8376556023610281
0.52105	0.837653156047717
0.52115	0.8376506945624493
0.52125	0.8376482179075804
0.52135	0.8376457260854837
0.52145	0.837643219098554
0.52155	0.8376406969492032
0.52165	0.8376381596398623
0.52175	0.8376356071729811
0.52185	0.8376330395510294
0.52195	0.8376304567764954
0.52205	0.8376278588518874
0.52215	0.8376252457797332
0.52225	0.837622617562579
0.52235	0.8376199742029896
0.52245	0.8376173157035519
0.52255	0.8376146420668701
0.52265	0.837611953295569
0.52275	0.8376092493922919
0.52285	0.8376065303597039
0.52295	0.8376037962004893
0.52305	0.8376010469173484
0.52315	0.8375982825130063
0.52325	0.8375955029902057
0.52335	0.8375927083517104
0.52345	0.8375898986003013
0.52355	0.8375870737387835
0.52365	0.8375842337699784
0.52375	0.837581378696729
0.52385	0.8375785085218989
0.52395	0.8375756232483716
0.52405	0.8375727228790507
0.52415	0.8375698074168586
0.52425	0.8375668768647406
0.52435	0.8375639312256612
0.52445	0.8375609705026044
0.52455	0.8375579946985761
0.52465	0.8375550038165996
0.52475	0.8375519978597232
0.52485	0.8375489768310134
0.52495	0.8375459407335558
0.52505	0.8375428895704592
0.52515	0.8375398233448527
0.52525	0.837536742059884
0.52535	0.8375336457187239
0.52545	0.8375305343245621
0.52555	0.8375274078806113
0.52565	0.8375242663901008
0.52575	0.837521109856286
0.52585	0.8375179382824411
0.52595	0.8375147516718594
0.52605	0.8375115500278572
0.52615	0.8375083333537726
0.52625	0.8375051016529614
0.52635	0.8375018549288048
0.52645	0.8374985931847022
0.52655	0.8374953164240759
0.52665	0.8374920246503674
0.52675	0.837488717867041
0.52685	0.8374853960775821
0.52695	0.8374820592854973
0.52705	0.8374787074943161
0.52715	0.8374753407075867
0.52725	0.8374719589288792
0.52735	0.8374685621617879
0.52745	0.8374651504099273
0.52755	0.8374617236769328
0.52765	0.8374582819664631
0.52775	0.8374548252821957
0.52785	0.8374513536278327
0.52795	0.8374478670070982
0.52805	0.8374443654237357
0.52815	0.8374408488815138
0.52825	0.8374373173842203
0.52835	0.8374337709356666
0.52845	0.8374302095396866
0.52855	0.837426633200135
0.52865	0.8374230419208889
0.52875	0.8374194357058502
0.52885	0.8374158145589404
0.52895	0.8374121784841031
0.52905	0.8374085274853069
0.52915	0.837404861566541
0.52925	0.8374011807318179
0.52935	0.8373974849851727
0.52945	0.837393774330662
0.52955	0.837390048772367
0.52965	0.8373863083143916
0.52975	0.837382552960861
0.52985	0.8373787827159247
0.52995	0.8373749975837532
0.53005	0.8373711975685434
0.53015	0.8373673826745124
0.53025	0.8373635529059024
0.53035	0.8373597082669763
0.53045	0.8373558487620237
0.53055	0.8373519743953548
0.53065	0.8373480851713038
0.53075	0.8373441810942281
0.53085	0.83734026216851
0.53095	0.837336328398553
0.53105	0.8373323797887865
0.53115	0.8373284163436627
0.53125	0.8373244380676564
0.53135	0.8373204449652674
0.53145	0.8373164370410185
0.53155	0.8373124142994574
0.53165	0.8373083767451539
0.53175	0.8373043243827037
0.53185	0.8373002572167252
0.53195	0.8372961752518607
0.53205	0.8372920784927783
0.53215	0.837287966944166
0.53225	0.8372838406107396
0.53235	0.8372796994972388
0.53245	0.8372755436084255
0.53255	0.8372713729490876
0.53265	0.8372671875240361
0.53275	0.8372629873381067
0.53285	0.8372587723961601
0.53295	0.8372545427030793
0.53305	0.8372502982637735
0.53315	0.8372460390831747
0.53325	0.8372417651662407
0.53335	0.837237476517953
0.53345	0.8372331731433157
0.53355	0.8372288550473614
0.53365	0.8372245222351449
0.53375	0.837220174711744
0.53385	0.8372158124822621
0.53395	0.8372114355518266
0.53405	0.8372070439255905
0.53415	0.8372026376087307
0.53425	0.8371982166064483
0.53435	0.8371937809239679
0.53445	0.8371893305665395
0.53455	0.8371848655394386
0.53465	0.8371803858479641
0.53475	0.8371758914974353
0.53485	0.837171382493204
0.53495	0.8371668588406385
0.53505	0.8371623205451372
0.53515	0.83715776761212
0.53525	0.8371532000470309
0.53535	0.8371486178553393
0.53545	0.8371440210425374
0.53555	0.8371394096141429
0.53565	0.8371347835756969
0.53575	0.837130142932766
0.53585	0.8371254876909376
0.53595	0.8371208178558283
0.53605	0.8371161334330736
0.53615	0.8371114344283365
0.53625	0.8371067208473016
0.53635	0.8371019926956794
0.53645	0.8370972499792032
0.53655	0.8370924927036291
0.53665	0.8370877208747396
0.53675	0.8370829344983397
0.53685	0.8370781335802562
0.53695	0.8370733181263407
0.53705	0.8370684881424716
0.53715	0.8370636436345448
0.53725	0.8370587846084836
0.53735	0.8370539110702343
0.53745	0.8370490230257659
0.53755	0.8370441204810707
0.53765	0.8370392034421632
0.53775	0.8370342719150846
0.53785	0.8370293259058935
0.53795	0.8370243654206769
0.53805	0.8370193904655414
0.53815	0.8370144010466163
0.53825	0.8370093971700582
0.53835	0.8370043788420397
0.53845	0.8369993460687598
0.53855	0.8369942988564397
0.53865	0.8369892372113226
0.53875	0.8369841611396749
0.53885	0.836979070647784
0.53895	0.8369739657419596
0.53905	0.8369688464285351
0.53915	0.8369637127138637
0.53925	0.8369585646043225
0.53935	0.8369534021063088
0.53945	0.8369482252262428
0.53955	0.836943033970566
0.53965	0.8369378283457413
0.53975	0.836932608358253
0.53985	0.8369273740146072
0.53995	0.8369221253213301
0.54005	0.8369168622849701
0.54015	0.8369115849120968
0.54025	0.8369062932092995
0.54035	0.8369009871831903
0.54045	0.8368956668404002
0.54055	0.8368903321875809
0.54065	0.8368849832314061
0.54075	0.8368796199785694
0.54085	0.8368742424357835
0.54095	0.8368688506097833
0.54105	0.8368634445073206
0.54115	0.8368580241351703
0.54125	0.8368525895001255
0.54135	0.8368471406089989
0.54145	0.8368416774686241
0.54155	0.8368362000858527
0.54165	0.8368307084675561
0.54175	0.8368252026206258
0.54185	0.8368196825519705
0.54195	0.8368141482685189
0.54205	0.8368085997772189
0.54215	0.8368030370850366
0.54225	0.836797460198956
0.54235	0.8367918691259807
0.54245	0.8367862638731315
0.54255	0.836780644447448
0.54265	0.8367750108559874
0.54275	0.836769363105824
0.54285	0.8367637012040516
0.54295	0.8367580251577791
0.54305	0.836752334974136
0.54315	0.8367466306602647
0.54325	0.8367409122233285
0.54335	0.8367351796705054
0.54345	0.8367294330089913
0.54355	0.836723672245998
0.54365	0.8367178973887535
0.54375	0.8367121084445025
0.54385	0.8367063054205065
0.54395	0.8367004883240404
0.54405	0.8366946571623987
0.54415	0.836688811942886
0.54425	0.8366829526728279
0.54435	0.8366770793595626
0.54445	0.8366711920104418
0.54455	0.8366652906328343
0.54465	0.8366593752341237
0.54475	0.8366534458217069
0.54485	0.8366475024029941
0.54495	0.8366415449854115
0.54505	0.8366355735763998
0.54515	0.8366295881834104
0.54525	0.836623588813909
0.54535	0.8366175754753773
0.54545	0.836611548175306
0.54555	0.8366055069212026
0.54565	0.8365994517205847
0.54575	0.8365933825809831
0.54585	0.8365872995099402
0.54595	0.8365812025150119
0.54605	0.8365750916037632
0.54615	0.8365689667837728
0.54625	0.8365628280626326
0.54635	0.8365566754479407
0.54645	0.836550508947309
0.54655	0.8365443285683607
0.54665	0.8365381343187271
0.54675	0.8365319262060525
0.54685	0.836525704237989
0.54695	0.8365194684221985
0.54705	0.8365132187663543
0.54715	0.8365069552781365
0.54725	0.8365006779652359
0.54735	0.8364943868353513
0.54745	0.8364880818961906
0.54755	0.8364817631554685
0.54765	0.836475430620909
0.54775	0.8364690843002441
0.54785	0.8364627242012123
0.54795	0.8364563503315604
0.54805	0.8364499626990406
0.54815	0.8364435613114127
0.54825	0.8364371461764439
0.54835	0.8364307173019063
0.54845	0.8364242746955787
0.54855	0.8364178183652441
0.54865	0.8364113483186928
0.54875	0.8364048645637184
0.54885	0.8363983671081208
0.54895	0.8363918559597038
0.54905	0.8363853311262768
0.54915	0.8363787926156495
0.54925	0.8363722404356404
0.54935	0.8363656745940665
0.54945	0.836359095098752
0.54955	0.8363525019575218
0.54965	0.8363458951782038
0.54975	0.8363392747686286
0.54985	0.8363326407366277
0.54995	0.8363259930900363
0.55005	0.8363193318366893
0.55015	0.8363126569844233
0.55025	0.8363059685410746
0.55035	0.8362992665144827
0.55045	0.8362925509124859
0.55055	0.8362858217429224
0.55065	0.8362790790136297
0.55075	0.8362723227324458
0.55085	0.8362655529072067
0.55095	0.8362587695457472
0.55105	0.8362519726559025
0.55115	0.8362451622455024
0.55125	0.8362383383223775
0.55135	0.836231500894355
0.55145	0.8362246499692606
0.55155	0.8362177855549144
0.55165	0.8362109076591359
0.55175	0.8362040162897368
0.55185	0.8361971114545302
0.55195	0.8361901931613223
0.55205	0.8361832614179144
0.55215	0.8361763162321016
0.55225	0.8361693576116784
0.55235	0.8361623855644295
0.55245	0.8361554000981329
0.55255	0.8361484012205668
0.55265	0.8361413889394952
0.55275	0.8361343632626808
0.55285	0.8361273241978773
0.55295	0.8361202717528309
0.55305	0.8361132059352796
0.55315	0.8361061267529533
0.55325	0.8360990342135749
0.55335	0.8360919283248593
0.55345	0.8360848090945103
0.55355	0.8360776765302215
0.55365	0.8360705306396792
0.55375	0.8360633714305581
0.55385	0.8360561989105253
0.55395	0.8360490130872337
0.55405	0.8360418139683271
0.55415	0.8360346015614378
0.55425	0.8360273758741875
0.55435	0.836020136914185
0.55445	0.8360128846890252
0.55455	0.8360056192062931
0.55465	0.8359983404735598
0.55475	0.8359910484983825
0.55485	0.8359837432883067
0.55495	0.835976424850862
0.55505	0.8359690931935634
0.55515	0.8359617483239145
0.55525	0.8359543902494002
0.55535	0.8359470189774926
0.55545	0.8359396345156481
0.55555	0.8359322368713066
0.55565	0.835924826051892
0.55575	0.8359174020648106
0.55585	0.8359099649174543
0.55595	0.8359025146171958
0.55605	0.8358950511713893
0.55615	0.8358875745873744
0.55625	0.8358800848724697
0.55635	0.8358725820339763
0.55645	0.8358650660791767
0.55655	0.835857537015334
0.55665	0.8358499948496901
0.55675	0.8358424395894692
0.55685	0.8358348712418755
0.55695	0.8358272898140909
0.55705	0.8358196953132782
0.55715	0.835812087746576
0.55725	0.8358044671211047
0.55735	0.8357968334439613
0.55745	0.8357891867222209
0.55755	0.8357815269629362
0.55765	0.8357738541731364
0.55775	0.8357661683598276
0.55785	0.8357584695299932
0.55795	0.8357507576905917
0.55805	0.8357430328485574
0.55815	0.8357352950108017
0.55825	0.8357275441842095
0.55835	0.8357197803756402
0.55845	0.8357120035919284
0.55855	0.8357042138398846
0.55865	0.8356964111262889
0.55875	0.8356885954578994
0.55885	0.8356807668414443
0.55895	0.8356729252836261
0.55905	0.8356650707911185
0.55915	0.8356572033705698
0.55925	0.8356493230285977
0.55935	0.8356414297717938
0.55945	0.8356335236067176
0.55955	0.8356256045399029
0.55965	0.8356176725778524
0.55975	0.8356097277270393
0.55985	0.8356017699939087
0.55995	0.835593799384871
0.56005	0.8355858159063096
0.56015	0.8355778195645756
0.56025	0.8355698103659898
0.56035	0.8355617883168397
0.56045	0.835553753423383
0.56055	0.8355457056918432
0.56065	0.8355376451284118
0.56075	0.8355295717392499
0.56085	0.8355214855304822
0.56095	0.8355133865082007
0.56105	0.8355052746784654
0.56115	0.8354971500473004
0.56125	0.8354890126206967
0.56135	0.8354808624046112
0.56145	0.8354726994049636
0.56155	0.8354645236276401
0.56165	0.8354563350784913
0.56175	0.8354481337633325
0.56185	0.8354399196879425
0.56195	0.8354316928580637
0.56205	0.835423453279401
0.56215	0.8354152009576241
0.56225	0.8354069358983646
0.56235	0.8353986581072184
0.56245	0.8353903675897402
0.56255	0.8353820643514471
0.56265	0.8353737483978232
0.56275	0.8353654197343084
0.56285	0.8353570783663067
0.56295	0.8353487242991816
0.56305	0.835340357538258
0.56315	0.8353319780888201
0.56325	0.8353235859561148
0.56335	0.8353151811453475
0.56345	0.8353067636616817
0.56355	0.8352983335102433
0.56365	0.8352898906961149
0.56375	0.8352814352243385
0.56385	0.8352729670999166
0.56395	0.8352644863278075
0.56405	0.8352559929129286
0.56415	0.835247486860157
0.56425	0.835238968174324
0.56435	0.8352304368602214
0.56445	0.835221892922597
0.56455	0.835213336366156
0.56465	0.8352047671955588
0.56475	0.8351961854154247
0.56485	0.8351875910303282
0.56495	0.8351789840447994
0.56505	0.835170364463325
0.56515	0.8351617322903478
0.56525	0.835153087530264
0.56535	0.8351444301874272
0.56545	0.8351357602661451
0.56555	0.8351270777706798
0.56565	0.8351183827052473
0.56575	0.8351096750740213
0.56585	0.8351009548811268
0.56595	0.8350922221306424
0.56605	0.8350834768266032
0.56615	0.8350747189729952
0.56625	0.8350659485737588
0.56635	0.835057165632788
0.56645	0.8350483701539293
0.56655	0.8350395621409825
0.56665	0.8350307415977015
0.56675	0.8350219085277877
0.56685	0.8350130629349004
0.56695	0.8350042048226468
0.56705	0.8349953341945908
0.56715	0.8349864510542447
0.56725	0.8349775554050722
0.56735	0.8349686472504904
0.56745	0.8349597265938667
0.56755	0.8349507934385203
0.56765	0.8349418477877191
0.56775	0.8349328896446855
0.56785	0.8349239190125914
0.56795	0.8349149358945592
0.56805	0.8349059402936609
0.56815	0.8348969322129192
0.56825	0.8348879116553084
0.56835	0.8348788786237521
0.56845	0.834869833121123
0.56855	0.8348607751502454
0.56865	0.8348517047138919
0.56875	0.8348426218147856
0.56885	0.8348335264555988
0.56895	0.8348244186389551
0.56905	0.8348152983674237
0.56915	0.8348061656435267
0.56925	0.8347970204697338
0.56935	0.8347878628484638
0.56945	0.8347786927820852
0.56955	0.834769510272916
0.56965	0.8347603153232211
0.56975	0.834751107935215
0.56985	0.8347418881110632
0.56995	0.8347326558528778
0.57005	0.834723411162719
0.57015	0.8347141540425973
0.57025	0.8347048844944699
0.57035	0.8346956025202461
0.57045	0.8346863081217801
0.57055	0.8346770013008746
0.57065	0.8346676820592842
0.57075	0.8346583503987094
0.57085	0.8346490063207994
0.57095	0.8346396498271516
0.57105	0.8346302809193129
0.57115	0.8346208995987762
0.57125	0.8346115058669861
0.57135	0.8346020997253345
0.57145	0.8345926811751593
0.57155	0.8345832502177494
0.57165	0.834573806854341
0.57175	0.8345643510861195
0.57185	0.8345548829142188
0.57195	0.8345454023397213
0.57205	0.8345359093636565
0.57215	0.8345264039870034
0.57225	0.8345168862106903
0.57235	0.8345073560355935
0.57245	0.8344978134625376
0.57255	0.8344882584922964
0.57265	0.834478691125593
0.57275	0.8344691113630973
0.57285	0.8344595192054308
0.57295	0.8344499146531615
0.57305	0.8344402977068087
0.57315	0.8344306683668388
0.57325	0.8344210266336685
0.57335	0.8344113725076638
0.57345	0.834401705989139
0.57355	0.8343920270783579
0.57365	0.8343823357755349
0.57375	0.8343726320808328
0.57385	0.8343629159943649
0.57395	0.8343531875161939
0.57405	0.8343434466463309
0.57415	0.83433369338474
0.57425	0.8343239277313329
0.57435	0.8343141496859714
0.57445	0.8343043592484687
0.57455	0.8342945564185876
0.57465	0.8342847411960417
0.57475	0.8342749135804948
0.57485	0.8342650735715608
0.57495	0.8342552211688051
0.57505	0.8342453563717442
0.57515	0.8342354791798452
0.57525	0.8342255895925256
0.57535	0.834215687609155
0.57545	0.8342057732290546
0.57555	0.8341958464514967
0.57565	0.8341859072757052
0.57575	0.8341759557008553
0.57585	0.8341659917260729
0.57595	0.8341560153504396
0.57605	0.8341460265729864
0.57615	0.8341360253926962
0.57625	0.8341260118085057
0.57635	0.8341159858193036
0.57645	0.8341059474239307
0.57655	0.834095896621184
0.57665	0.8340858334098078
0.57675	0.8340757577885028
0.57685	0.8340656697559228
0.57695	0.834055569310674
0.57705	0.8340454564513197
0.57715	0.8340353311763719
0.57725	0.8340251934842993
0.57735	0.834015043373524
0.57745	0.8340048808424223
0.57755	0.8339947058893259
0.57765	0.833984518512519
0.57775	0.8339743187102433
0.57785	0.8339641064806917
0.57795	0.8339538818220172
0.57805	0.8339436447323219
0.57815	0.8339333952096669
0.57825	0.8339231332520695
0.57835	0.8339128588575019
0.57845	0.8339025720238902
0.57855	0.8338922727491208
0.57865	0.8338819610310322
0.57875	0.8338716368674206
0.57885	0.8338613002560412
0.57895	0.8338509511946035
0.57905	0.8338405896807757
0.57915	0.8338302157121822
0.57925	0.8338198292864037
0.57935	0.8338094304009811
0.57945	0.833799019053413
0.57955	0.8337885952411538
0.57965	0.8337781589616186
0.57975	0.8337677102121797
0.57985	0.8337572489901691
0.57995	0.8337467752928767
0.58005	0.8337362891175519
0.58015	0.8337257904614037
0.58025	0.8337152793216005
0.58035	0.8337047556952705
0.58045	0.8336942195795041
0.58055	0.8336836709713474
0.58065	0.8336731098678102
0.58075	0.833662536265864
0.58085	0.8336519501624389
0.58095	0.8336413515544274
0.58105	0.8336307404386835
0.58115	0.8336201168120232
0.58125	0.8336094806712244
0.58135	0.8335988320130273
0.58145	0.8335881708341335
0.58155	0.8335774971312087
0.58165	0.8335668109008821
0.58175	0.8335561121397443
0.58185	0.8335454008443509
0.58195	0.833534677011222
0.58205	0.8335239406368401
0.58215	0.8335131917176535
0.58225	0.8335024302500742
0.58235	0.8334916562304799
0.58245	0.8334808696552125
0.58255	0.8334700705205818
0.58265	0.8334592588228618
0.58275	0.833448434558291
0.58285	0.8334375977230766
0.58295	0.8334267483133926
0.58305	0.8334158863253786
0.58315	0.8334050117551415
0.58325	0.8333941245987577
0.58335	0.8333832248522701
0.58345	0.83337231251169
0.58355	0.8333613875729957
0.58365	0.8333504500321377
0.58375	0.8333394998850322
0.58385	0.833328537127567
0.58395	0.8333175617555997
0.58405	0.8333065737649548
0.58415	0.8332955731514322
0.58425	0.8332845599107996
0.58435	0.8332735340387958
0.58445	0.8332624955311315
0.58455	0.8332514443834871
0.58465	0.8332403805915174
0.58475	0.833229304150849
0.58485	0.8332182150570832
0.58495	0.8332071133057902
0.58505	0.8331959988925148
0.58515	0.833184871812778
0.58525	0.8331737320620719
0.58535	0.8331625796358642
0.58545	0.833151414529596
0.58555	0.8331402367386856
0.58565	0.8331290462585258
0.58575	0.8331178430844843
0.58585	0.8331066272119046
0.58595	0.8330953986361087
0.58605	0.8330841573523934
0.58615	0.8330729033560336
0.58625	0.8330616366422807
0.58635	0.8330503572063637
0.58645	0.8330390650434897
0.58655	0.8330277601488466
0.58665	0.8330164425175979
0.58675	0.8330051121448873
0.58685	0.8329937690258387
0.58695	0.8329824131555577
0.58705	0.8329710445291267
0.58715	0.8329596631416081
0.58725	0.8329482689880483
0.58735	0.8329368620634742
0.58745	0.832925442362894
0.58755	0.8329140098812957
0.58765	0.8329025646136525
0.58775	0.8328911065549196
0.58785	0.8328796357000349
0.58795	0.8328681520439188
0.58805	0.8328566555814759
0.58815	0.832845146307597
0.58825	0.8328336242171543
0.58835	0.8328220893050061
0.58845	0.8328105415659954
0.58855	0.8327989809949524
0.58865	0.8327874075866905
0.58875	0.8327758213360102
0.58885	0.8327642222377004
0.58895	0.8327526102865347
0.58905	0.832740985477274
0.58915	0.8327293478046681
0.58925	0.8327176972634522
0.58935	0.8327060338483528
0.58945	0.8326943575540845
0.58955	0.8326826683753491
0.58965	0.8326709663068396
0.58975	0.8326592513432379
0.58985	0.8326475234792158
0.58995	0.8326357827094344
0.59005	0.8326240290285488
0.59015	0.832612262431202
0.59025	0.8326004829120299
0.59035	0.8325886904656599
0.59045	0.83257688508671
0.59055	0.8325650667697935
0.59065	0.8325532355095141
0.59075	0.8325413913004704
0.59085	0.8325295341372526
0.59095	0.8325176640144472
0.59105	0.832505780926632
0.59115	0.8324938848683816
0.59125	0.8324819758342651
0.59135	0.8324700538188445
0.59145	0.8324581188166811
0.59155	0.8324461708223286
0.59165	0.8324342098303382
0.59175	0.8324222358352591
0.59185	0.8324102488316348
0.59195	0.8323982488140079
0.59205	0.8323862357769176
0.59215	0.8323742097149017
0.59225	0.8323621706224941
0.59235	0.8323501184942304
0.59245	0.8323380533246441
0.59255	0.8323259751082661
0.59265	0.8323138838396285
0.59275	0.8323017795132621
0.59285	0.8322896621237009
0.59295	0.8322775316654768
0.59305	0.8322653881331216
0.59315	0.8322532315211713
0.59325	0.8322410618241621
0.59335	0.8322288790366312
0.59345	0.832216683153119
0.59355	0.8322044741681686
0.59365	0.8321922520763257
0.59375	0.8321800168721389
0.59385	0.8321677685501595
0.59395	0.8321555071049442
0.59405	0.8321432325310518
0.59415	0.83213094482305
0.59425	0.8321186439755069
0.59435	0.8321063299829974
0.59445	0.8320940028401019
0.59455	0.8320816625414073
0.59465	0.8320693090815057
0.59475	0.8320569424549971
0.59485	0.8320445626564871
0.59495	0.8320321696805876
0.59505	0.8320197635219203
0.59515	0.8320073441751118
0.59525	0.8319949116347999
0.59535	0.8319824658956287
0.59545	0.8319700069522526
0.59555	0.8319575347993343
0.59565	0.8319450494315469
0.59575	0.8319325508435722
0.59585	0.8319200390301036
0.59595	0.831907513985844
0.59605	0.831894975705506
0.59615	0.8318824241838169
0.59625	0.8318698594155102
0.59635	0.8318572813953371
0.59645	0.8318446901180558
0.59655	0.8318320855784416
0.59665	0.8318194677712787
0.59675	0.8318068366913679
0.59685	0.8317941923335219
0.59695	0.831781534692567
0.59705	0.8317688637633436
0.59715	0.8317561795407071
0.59725	0.831743482019529
0.59735	0.8317307711946944
0.59745	0.8317180470611059
0.59755	0.8317053096136795
0.59765	0.8316925588473493
0.59775	0.8316797947570663
0.59785	0.831667017337797
0.59795	0.8316542265845258
0.59805	0.8316414224922557
0.59815	0.8316286050560083
0.59825	0.8316157742708219
0.59835	0.8316029301317546
0.59845	0.8315900726338826
0.59855	0.8315772017723038
0.59865	0.831564317542133
0.59875	0.831551419938508
0.59885	0.8315385089565861
0.59895	0.8315255845915451
0.59905	0.8315126468385864
0.59915	0.8314996956929304
0.59925	0.831486731149822
0.59935	0.8314737532045267
0.59945	0.8314607618523331
0.59955	0.8314477570885542
0.59965	0.8314347389085245
0.59975	0.831421707307606
0.59985	0.8314086622811835
0.59995	0.8313956038246635
0.60005	0.8313825319334816
0.60015	0.8313694466030997
0.60025	0.8313563478290019
0.60035	0.8313432356067004
0.60045	0.8313301099317357
0.60055	0.8313169707996747
0.60065	0.831303818206111
0.60075	0.8312906521466666
0.60085	0.8312774726169939
0.60095	0.8312642796127713
0.60105	0.831251073129709
0.60115	0.8312378531635447
0.60125	0.8312246197100476
0.60135	0.8312113727650183
0.60145	0.8311981123242878
0.60155	0.8311848383837184
0.60165	0.8311715509392045
0.60175	0.831158249986672
0.60185	0.8311449355220829
0.60195	0.8311316075414293
0.60205	0.83111826604074
0.60215	0.8311049110160761
0.60225	0.8310915424635347
0.60235	0.8310781603792469
0.60245	0.831064764759381
0.60255	0.8310513556001419
0.60265	0.831037932897772
0.60275	0.8310244966485476
0.60285	0.8310110468487865
0.60295	0.8309975834948468
0.60305	0.8309841065831216
0.60315	0.8309706161100456
0.60325	0.8309571120720934
0.60335	0.8309435944657797
0.60345	0.8309300632876621
0.60355	0.8309165185343398
0.60365	0.830902960202455
0.60375	0.8308893882886932
0.60385	0.8308758027897823
0.60395	0.8308622037024963
0.60405	0.8308485910236539
0.60415	0.8308349647501194
0.60425	0.8308213248788059
0.60435	0.8308076714066731
0.60445	0.8307940043307264
0.60455	0.8307803236480217
0.60465	0.8307666293556639
0.60475	0.8307529214508098
0.60485	0.8307391999306676
0.60495	0.8307254647924933
0.60505	0.8307117160335994
0.60515	0.8306979536513519
0.60525	0.8306841776431703
0.60535	0.8306703880065289
0.60545	0.8306565847389593
0.60555	0.8306427678380489
0.60565	0.830628937301447
0.60575	0.8306150931268579
0.60585	0.8306012353120461
0.60595	0.8305873638548393
0.60605	0.8305734787531275
0.60615	0.8305595800048611
0.60625	0.8305456676080581
0.60635	0.8305317415608018
0.60645	0.8305178018612377
0.60655	0.8305038485075845
0.60665	0.8304898814981284
0.60675	0.8304759008312251
0.60685	0.8304619065053037
0.60695	0.8304478985188626
0.60705	0.8304338768704778
0.60715	0.8304198415588008
0.60725	0.8304057925825604
0.60735	0.830391729940563
0.60745	0.8303776536316966
0.60755	0.83036356365493
0.60765	0.8303494600093164
0.60775	0.830335342693994
0.60785	0.8303212117081886
0.60795	0.8303070670512136
0.60805	0.8302929087224746
0.60815	0.8302787367214692
0.60825	0.8302645510477878
0.60835	0.8302503517011223
0.60845	0.8302361386812579
0.60855	0.8302219119880835
0.60865	0.8302076716215923
0.60875	0.8301934175818799
0.60885	0.8301791498691531
0.60895	0.8301648684837284
0.60905	0.8301505734260337
0.60915	0.8301362646966144
0.60925	0.8301219422961352
0.60935	0.8301076062253788
0.60945	0.8300932564852563
0.60955	0.8300788930768037
0.60965	0.8300645160011886
0.60975	0.8300501252597123
0.60985	0.8300357208538137
0.60995	0.8300213027850731
0.61005	0.8300068710552142
0.61015	0.8299924256661106
0.61025	0.8299779666197871
0.61035	0.8299634939184249
0.61045	0.829949007564366
0.61055	0.8299345075601202
0.61065	0.8299199939083641
0.61075	0.8299054666119495
0.61085	0.8298909256739083
0.61095	0.829876371097457
0.61105	0.8298618028860028
0.61115	0.8298472210431498
0.61125	0.8298326255727004
0.61135	0.8298180164786665
0.61145	0.8298033937652736
0.61155	0.8297887574369698
0.61165	0.8297741074984294
0.61175	0.8297594439545609
0.61185	0.8297447668105151
0.61195	0.8297300760716917
0.61205	0.8297153717437501
0.61215	0.8297006538326157
0.61225	0.8296859223444866
0.61235	0.8296711772858483
0.61245	0.8296564186634783
0.61255	0.8296416464844569
0.61265	0.8296268607561791
0.61275	0.8296120614863646
0.61285	0.8295972486830683
0.61295	0.829582422354695
0.61305	0.8295675825100082
0.61315	0.8295527291581432
0.61325	0.829537862308622
0.61335	0.829522981971367
0.61345	0.8295080881567168
0.61355	0.8294931808754371
0.61365	0.8294782601387424
0.61375	0.829463325958309
0.61385	0.8294483783462938
0.61395	0.8294334173153538
0.61405	0.829418442878663
0.61415	0.8294034550499346
0.61425	0.8293884538434418
0.61435	0.8293734392740397
0.61445	0.8293584113571881
0.61455	0.8293433701089774
0.61465	0.8293283155461527
0.61475	0.8293132476861423
0.61485	0.8292981665470844
0.61495	0.8292830721478578
0.61505	0.82926796450811
0.61515	0.8292528436482909
0.61525	0.829237709589689
0.61535	0.8292225623544639
0.61545	0.8292074019656814
0.61555	0.829192228447355
0.61565	0.829177041824486
0.61575	0.8291618421231023
0.61585	0.8291466293703057
0.61595	0.829131403594315
0.61605	0.8291161648245136
0.61615	0.8291009130915009
0.61625	0.8290856484271424
0.61635	0.8290703708646233
0.61645	0.8290550804385056
0.61655	0.8290397771847876
0.61665	0.829024461140965
0.61675	0.8290091323460935
0.61685	0.8289937908408574
0.61695	0.8289784366676387
0.61705	0.8289630698705918
0.61715	0.8289476904957163
0.61725	0.8289322985909422
0.61735	0.8289168942062101
0.61745	0.8289014773935579
0.61755	0.8288860482072145
0.61765	0.8288706067036938
0.61775	0.8288551529418952
0.61785	0.8288396869832046
0.61795	0.8288242088916044
0.61805	0.8288087187337838
0.61815	0.8287932165792576
0.61825	0.8287777025004829
0.61835	0.828762176572983
0.61845	0.828746638875479
0.61855	0.8287310894900143
0.61865	0.8287155285020943
0.61875	0.828699956000816
0.61885	0.8286843720790089
0.61895	0.8286687768333734
0.61905	0.8286531703646186
0.61915	0.8286375527776014
0.61925	0.8286219241814585
0.61935	0.8286062846897463
0.61945	0.8285906344205647
0.61955	0.828574973496687
0.61965	0.8285593020456692
0.61975	0.8285436201999674
0.61985	0.8285279280970353
0.61995	0.8285122258794116
0.62005	0.8284965136947942
0.62015	0.8284807916961072
0.62025	0.8284650600415395
0.62035	0.8284493188945787
0.62045	0.8284335684240167
0.62055	0.8284178088039392
0.62065	0.8284020402136909
0.62075	0.8283862628378171
0.62085	0.8283704768659852
0.62095	0.8283546824928738
0.62105	0.8283388799180432
0.62115	0.828323069345773
0.62125	0.8283072509848712
0.62135	0.8282914250484661
0.62145	0.8282755917537555
0.62155	0.8282597513217437
0.62165	0.8282439039769417
0.62175	0.8282280499470456
0.62185	0.8282121894625921
0.62195	0.8281963227565882
0.62205	0.8281804500641206
0.62215	0.8281645716219462
0.62225	0.8281486876680657
0.62235	0.8281327984412841
0.62245	0.8281169041807526
0.62255	0.8281010051255125
0.62265	0.8280851015140247
0.62275	0.8280691935836954
0.62285	0.8280532815704122
0.62295	0.8280373657080727
0.62305	0.8280214462281229
0.62315	0.828005523359113
0.62325	0.8279895973262561
0.62335	0.8279736683510093
0.62345	0.8279577366506745
0.62355	0.8279418024380204
0.62365	0.8279258659209264
0.62375	0.8279099273020599
0.62385	0.8278939867785781
0.62395	0.8278780445418611
0.62405	0.8278621007772776
0.62415	0.8278461556639904
0.62425	0.8278302093747838
0.62435	0.8278142620759349
0.62445	0.8277983139271212
0.62455	0.8277823650813524
0.62465	0.8277664156849465
0.62475	0.8277504658775318
0.62485	0.8277345157920847
0.62495	0.8277185655549968
0.62505	0.8277026152861675
0.62515	0.8276866650991227
0.62525	0.8276707151011632
0.62535	0.8276547653935273
0.62545	0.8276388160715755
0.62555	0.8276228672249935
0.62565	0.8276069189380054
0.62575	0.8275909712895998
0.62585	0.8275750243537684
0.62595	0.827559078199741
0.62605	0.827543132892234
0.62615	0.8275271884916957
0.62625	0.8275112450545531
0.62635	0.8274953026334517
0.62645	0.8274793612775001
0.62655	0.8274634210324978
0.62665	0.8274474819411648
0.62675	0.8274315440433572
0.62685	0.8274156073762784
0.62695	0.8273996719746767
0.62705	0.8273837378710371
0.62715	0.8273678050957579
0.62725	0.8273518736773187
0.62735	0.8273359436424425
0.62745	0.8273200150162383
0.62755	0.8273040878223452
0.62765	0.8272881620830553
0.62775	0.82727223781944
0.62785	0.8272563150514537
0.62795	0.8272403937980427
0.62805	0.8272244740772413
0.62815	0.8272085559062585
0.62825	0.8271926393015627
0.62835	0.82717672427896
0.62845	0.8271608108536639
0.62855	0.8271448990403645
0.62865	0.8271289888532904
0.62875	0.8271130803062656
0.62885	0.8270971734127647
0.62895	0.8270812681859615
0.62905	0.827065364638776
0.62915	0.8270494627839158
0.62925	0.8270335626339133
0.62935	0.827017664201158
0.62945	0.8270017674979283
0.62955	0.8269858725364168
0.62965	0.8269699793287494
0.62975	0.8269540878870056
0.62985	0.826938198223229
0.62995	0.8269223103494335
0.63005	0.8269064242776124
0.63015	0.8268905400197359
0.63025	0.826874657587747
0.63035	0.8268587769935564
0.63045	0.8268428982490277
0.63055	0.8268270213659694
0.63065	0.8268111463561093
0.63075	0.8267952732310855
0.63085	0.8267794020024186
0.63095	0.8267635326814861
0.63105	0.826747665279509
0.63115	0.8267317998075173
0.63125	0.8267159362763308
0.63135	0.8267000746965322
0.63145	0.8266842150784454
0.63155	0.8266683574321109
0.63165	0.8266525017672701
0.63175	0.8266366480933365
0.63185	0.8266207964193876
0.63195	0.8266049467541481
0.63205	0.8265890991059774
0.63215	0.8265732534828597
0.63225	0.8265574098923948
0.63235	0.8265415683417977
0.63245	0.8265257288378979
0.63255	0.8265098913871333
0.63265	0.8264940559955611
0.63275	0.8264782226688602
0.63285	0.8264623914123362
0.63295	0.8264465622309348
0.63305	0.8264307351292477
0.63315	0.8264149101115262
0.63325	0.8263990871816924
0.63335	0.8263832663433531
0.63345	0.8263674475998121
0.63355	0.8263516309540827
0.63365	0.826335816408901
0.63375	0.8263200039667393
0.63385	0.8263041936298167
0.63395	0.8262883854001121
0.63405	0.8262725792793724
0.63415	0.8262567752691216
0.63425	0.8262409733706745
0.63435	0.8262251735851379
0.63445	0.8262093759134228
0.63455	0.8261935803562434
0.63465	0.8261777869141287
0.63475	0.826161995587421
0.63485	0.826146206376285
0.63495	0.8261304192807034
0.63505	0.826114634300483
0.63515	0.8260988514352597
0.63525	0.8260830706844915
0.63535	0.8260672920474635
0.63545	0.8260515155232916
0.63555	0.8260357411109193
0.63565	0.8260199688091189
0.63575	0.8260041986164938
0.63585	0.8259884305314782
0.63595	0.82597266455234
0.63605	0.8259569006771806
0.63615	0.8259411389039365
0.63625	0.8259253792303812
0.63635	0.8259096216541274
0.63645	0.8258938661726304
0.63655	0.8258781127831911
0.63665	0.8258623614829546
0.63675	0.8258466122689176
0.63685	0.8258308651379265
0.63695	0.8258151200866864
0.63705	0.8257993771117617
0.63715	0.8257836362095762
0.63725	0.8257678973764175
0.63735	0.8257521606084463
0.63745	0.8257364259016912
0.63755	0.8257206932520551
0.63765	0.8257049626553165
0.63775	0.8256892341071349
0.63785	0.8256735076030549
0.63795	0.8256577831385024
0.63805	0.8256420607087903
0.63815	0.8256263403091219
0.63825	0.8256106219345928
0.63835	0.8255949055801911
0.63845	0.8255791912408023
0.63855	0.8255634789112096
0.63865	0.8255477685860939
0.63875	0.8255320602600394
0.63885	0.8255163539275319
0.63895	0.8255006495829635
0.63905	0.8254849472206307
0.63915	0.8254692468347399
0.63925	0.8254535484194067
0.63935	0.8254378519686583
0.63945	0.8254221574764331
0.63955	0.8254064649365874
0.63965	0.8253907743428919
0.63975	0.8253750856890345
0.63985	0.8253593989686229
0.63995	0.8253437141751879
0.64005	0.8253280313021822
0.64015	0.8253123503429807
0.64025	0.8252966712908866
0.64035	0.8252809941391301
0.64045	0.8252653188808695
0.64055	0.8252496455091941
0.64065	0.8252339740171257
0.64075	0.8252183043976179
0.64085	0.8252026366435604
0.64095	0.8251869707477784
0.64105	0.8251713067030357
0.64115	0.825155644502034
0.64125	0.8251399841374147
0.64135	0.8251243256017622
0.64145	0.8251086688876015
0.64155	0.825093013987403
0.64165	0.8250773608935805
0.64175	0.8250617095984937
0.64185	0.8250460600944507
0.64195	0.8250304123737064
0.64205	0.8250147664284642
0.64215	0.8249991222508793
0.64225	0.8249834798330588
0.64235	0.8249678391670584
0.64245	0.8249522002448911
0.64255	0.8249365630585224
0.64265	0.824920927599871
0.64275	0.8249052938608163
0.64285	0.8248896618331919
0.64295	0.8248740315087895
0.64305	0.8248584028793617
0.64315	0.8248427759366219
0.64325	0.8248271506722414
0.64335	0.8248115270778597
0.64345	0.8247959051450761
0.64355	0.824780284865455
0.64365	0.8247646662305245
0.64375	0.8247490492317834
0.64385	0.8247334338606948
0.64395	0.8247178201086907
0.64405	0.824702207967174
0.64415	0.8246865974275186
0.64425	0.8246709884810682
0.64435	0.8246553811191403
0.64445	0.824639775333025
0.64455	0.824624171113987
0.64465	0.8246085684532645
0.64475	0.8245929673420723
0.64485	0.8245773677716027
0.64495	0.8245617697330229
0.64505	0.8245461732174797
0.64515	0.8245305782160977
0.64525	0.8245149847199804
0.64535	0.8244993927202088
0.64545	0.8244838022078473
0.64555	0.8244682131739395
0.64565	0.8244526256095084
0.64575	0.8244370395055595
0.64585	0.8244214548530805
0.64595	0.8244058716430401
0.64605	0.8243902898663911
0.64615	0.8243747095140669
0.64625	0.824359130576985
0.64635	0.824343553046048
0.64645	0.8243279769121427
0.64655	0.8243124021661383
0.64665	0.8242968287988902
0.64675	0.8242812568012394
0.64685	0.8242656861640136
0.64695	0.8242501168780261
0.64705	0.8242345489340769
0.64715	0.8242189823229553
0.64725	0.8242034170354382
0.64735	0.8241878530622889
0.64745	0.8241722903942639
0.64755	0.8241567290221073
0.64765	0.824141168936554
0.64775	0.8241256101283307
0.64785	0.8241100525881561
0.64795	0.8240944963067401
0.64805	0.8240789412747881
0.64815	0.8240633874829956
0.64825	0.8240478349220547
0.64835	0.8240322835826511
0.64845	0.824016733455466
0.64855	0.8240011845311769
0.64865	0.8239856368004554
0.64875	0.823970090253971
0.64885	0.8239545448823915
0.64895	0.8239390006763807
0.64905	0.8239234576266006
0.64915	0.8239079157237096
0.64925	0.8238923749583675
0.64935	0.8238768353212323
0.64945	0.82386129680296
0.64955	0.8238457593942082
0.64965	0.8238302230856303
0.64975	0.8238146878678827
0.64985	0.8237991537316225
0.64995	0.8237836206675068
0.65005	0.8237680886661916
0.65015	0.8237525577183353
0.65025	0.8237370278146002
0.65035	0.8237214989456453
0.65045	0.8237059711021341
0.65055	0.8236904442747316
0.65065	0.8236749184541046
0.65075	0.8236593936309214
0.65085	0.8236438697958538
0.65095	0.823628346939576
0.65105	0.8236128250527627
0.65115	0.8235973041260941
0.65125	0.8235817841502512
0.65135	0.8235662651159202
0.65145	0.8235507470137895
0.65155	0.8235352298345505
0.65165	0.8235197135688967
0.65175	0.8235041982075283
0.65185	0.8234886837411475
0.65195	0.8234731701604591
0.65205	0.8234576574561759
0.65215	0.8234421456190106
0.65225	0.8234266346396837
0.65235	0.8234111245089186
0.65245	0.8233956152174458
0.65255	0.8233801067559997
0.65265	0.8233645991153208
0.65275	0.8233490922861559
0.65285	0.8233335862592576
0.65295	0.8233180810253867
0.65305	0.8233025765753098
0.65315	0.8232870728998015
0.65325	0.8232715699896459
0.65335	0.8232560678356329
0.65345	0.8232405664285617
0.65355	0.8232250657592396
0.65365	0.823209565818485
0.65375	0.8231940665971239
0.65385	0.823178568085991
0.65395	0.8231630702759323
0.65405	0.8231475731578035
0.65415	0.823132076722469
0.65425	0.8231165809608033
0.65435	0.8231010858636891
0.65445	0.8230855914220214
0.65455	0.8230700976267042
0.65465	0.823054604468649
0.65475	0.8230391119387777
0.65485	0.8230236200280201
0.65495	0.8230081287273164
0.65505	0.8229926380276167
0.65515	0.8229771479198782
0.65525	0.8229616583950653
0.65535	0.8229461694441533
0.65545	0.8229306810581263
0.65555	0.8229151932279765
0.65565	0.8228997059447047
0.65575	0.8228842191993226
0.65585	0.8228687329828489
0.65595	0.8228532472863141
0.65605	0.822837762100757
0.65615	0.8228222774172276
0.65625	0.8228067932267861
0.65635	0.8227913095205055
0.65645	0.8227758262894703
0.65655	0.8227603435247771
0.65665	0.8227448612175348
0.65675	0.8227293793588658
0.65685	0.8227138979399051
0.65695	0.8226984169518053
0.65705	0.822682936385729
0.65715	0.8226674562328552
0.65725	0.8226519764843766
0.65735	0.822636497131502
0.65745	0.822621018165455
0.65755	0.8226055395774718
0.65765	0.8225900613588056
0.65775	0.8225745835007223
0.65785	0.8225591059945006
0.65795	0.8225436288314337
0.65805	0.8225281520028288
0.65815	0.8225126755000054
0.65825	0.8224971993142927
0.65835	0.8224817234370324
0.65845	0.8224662478595799
0.65855	0.8224507725732989
0.65865	0.822435297569563
0.65875	0.8224198228397553
0.65885	0.8224043483752699
0.65895	0.8223888741675095
0.65905	0.8223734002078859
0.65915	0.8223579264878184
0.65925	0.8223424529987367
0.65935	0.8223269797320806
0.65945	0.8223115066792966
0.65955	0.8222960338318441
0.65965	0.8222805611811919
0.65975	0.8222650887188155
0.65985	0.8222496164362054
0.65995	0.8222341443248616
0.66005	0.8222186723762975
0.66015	0.8222032005820372
0.66025	0.8221877289336188
0.66035	0.822172257422595
0.66045	0.8221567860405313
0.66055	0.8221413147790095
0.66065	0.8221258436296258
0.66075	0.8221103725839901
0.66085	0.8220949016337306
0.66095	0.8220794307704907
0.66105	0.8220639599859308
0.66115	0.8220484892717252
0.66125	0.8220330186195679
0.66135	0.8220175480211643
0.66145	0.82200207746824
0.66155	0.8219866069525361
0.66165	0.8219711364658082
0.66175	0.8219556659998271
0.66185	0.8219401955463794
0.66195	0.8219247250972664
0.66205	0.8219092546443024
0.66215	0.8218937841793174
0.66225	0.8218783136941532
0.66235	0.821862843180667
0.66245	0.8218473726307268
0.66255	0.8218319020362149
0.66265	0.8218164313890263
0.66275	0.8218009606810678
0.66285	0.8217854899042575
0.66295	0.8217700190505264
0.66305	0.8217545481118167
0.66315	0.8217390770800833
0.66325	0.821723605947292
0.66335	0.8217081347054211
0.66345	0.8216926633464624
0.66355	0.8216771918624179
0.66365	0.8216617202453045
0.66375	0.8216462484871476
0.66385	0.8216307765799892
0.66395	0.8216153045158822
0.66405	0.8215998322868927
0.66415	0.8215843598851009
0.66425	0.8215688873025995
0.66435	0.8215534145314938
0.66445	0.8215379415639049
0.66455	0.8215224683919656
0.66465	0.8215069950078239
0.66475	0.8214915214036402
0.66485	0.8214760475715894
0.66495	0.8214605735038598
0.66505	0.8214450991926534
0.66515	0.8214296246301873
0.66525	0.821414149808691
0.66535	0.8213986747204066
0.66545	0.8213831993575912
0.66555	0.8213677237125157
0.66565	0.8213522477774636
0.66575	0.8213367715447328
0.66585	0.8213212950066321
0.66595	0.8213058181554868
0.66605	0.8212903409836322
0.66615	0.8212748634834194
0.66625	0.8212593856472121
0.66635	0.8212439074673856
0.66645	0.8212284289363311
0.66655	0.8212129500464506
0.66665	0.8211974707901603
0.66675	0.8211819911598903
0.66685	0.8211665111480821
0.66695	0.8211510307471921
0.66705	0.8211355499496907
0.66715	0.8211200687480616
0.66725	0.8211045871348012
0.66735	0.8210891051024194
0.66745	0.8210736226434379
0.66755	0.8210581397503954
0.66765	0.8210426564158421
0.66775	0.8210271726323412
0.66785	0.8210116883924702
0.66795	0.820996203688818
0.66805	0.8209807185139864
0.66815	0.8209652328605902
0.66825	0.8209497467212581
0.66835	0.8209342600886286
0.66845	0.8209187729553544
0.66855	0.8209032853140992
0.66865	0.8208877971575387
0.66875	0.82087230847836
0.66885	0.8208568192692605
0.66895	0.8208413295229509
0.66905	0.8208258392321526
0.66915	0.8208103483895969
0.66925	0.8207948569880288
0.66935	0.8207793650202029
0.66945	0.8207638724788845
0.66955	0.8207483793568532
0.66965	0.8207328856468954
0.66975	0.8207173913418143
0.66985	0.8207018964344216
0.66995	0.820686400917541
0.67005	0.8206709047840101
0.67015	0.8206554080266781
0.67025	0.8206399106384072
0.67035	0.8206244126120721
0.67045	0.8206089139405603
0.67055	0.8205934146167723
0.67065	0.8205779146336216
0.67075	0.8205624139840347
0.67085	0.8205469126609535
0.67095	0.8205314106573308
0.67105	0.8205159079661329
0.67115	0.8205004045803408
0.67125	0.8204849004929485
0.67135	0.8204693956969604
0.67145	0.8204538901853958
0.67155	0.8204383839512858
0.67165	0.8204228769876747
0.67175	0.8204073692876193
0.67185	0.8203918608441875
0.67195	0.8203763516504611
0.67205	0.82036084169953
0.67215	0.8203453309845004
0.67225	0.8203298194984872
0.67235	0.8203143072346173
0.67245	0.8202987941860316
0.67255	0.8202832803458777
0.67265	0.8202677657073171
0.67275	0.8202522502635242
0.67285	0.8202367340076823
0.67295	0.820221216932988
0.67305	0.8202056990326463
0.67315	0.8201901802998749
0.67325	0.8201746607279046
0.67335	0.8201591403099755
0.67345	0.8201436190393373
0.67355	0.8201280969092546
0.67365	0.8201125739130004
0.67375	0.820097050043859
0.67385	0.8200815252951258
0.67395	0.820065999660105
0.67405	0.820050473132114
0.67415	0.8200349457044812
0.67425	0.8200194173705426
0.67435	0.8200038881236449
0.67445	0.8199883579571461
0.67455	0.8199728268644142
0.67465	0.8199572948388262
0.67475	0.8199417618737703
0.67485	0.8199262279626442
0.67495	0.819910693098854
0.67505	0.8198951572758184
0.67515	0.819879620486964
0.67525	0.8198640827257277
0.67535	0.8198485439855598
0.67545	0.8198330042599178
0.67555	0.8198174635422701
0.67565	0.8198019218260981
0.67575	0.8197863791048897
0.67585	0.8197708353721476
0.67595	0.8197552906213854
0.67605	0.8197397448461249
0.67615	0.8197241980399005
0.67625	0.8197086501962577
0.67635	0.8196931013087523
0.67645	0.819677551370952
0.67655	0.8196620003764336
0.67665	0.8196464483187855
0.67675	0.8196308951916068
0.67685	0.8196153409885055
0.67695	0.8195997857030998
0.67705	0.8195842293290185
0.67715	0.8195686718598989
0.67725	0.8195531132893876
0.67735	0.8195375536111398
0.67745	0.8195219928188218
0.67755	0.8195064309061064
0.67765	0.8194908678666766
0.67775	0.8194753036942243
0.67785	0.8194597383824501
0.67795	0.8194441719250635
0.67805	0.8194286043157822
0.67815	0.819413035548334
0.67825	0.8193974656164572
0.67835	0.8193818945138976
0.67845	0.8193663222344112
0.67855	0.8193507487717633
0.67865	0.8193351741197321
0.67875	0.8193195982721055
0.67885	0.8193040212226791
0.67895	0.8192884429652606
0.67905	0.8192728634936702
0.67915	0.8192572828017369
0.67925	0.8192417008832996
0.67935	0.8192261177322094
0.67945	0.8192105333423257
0.67955	0.8191949477075219
0.67965	0.8191793608216777
0.67975	0.8191637726786841
0.67985	0.819148183272442
0.67995	0.819132592596859
0.68005	0.8191170006458567
0.68015	0.8191014074133602
0.68025	0.8190858128933061
0.68035	0.8190702170796386
0.68045	0.8190546199663078
0.68055	0.8190390215472744
0.68065	0.8190234218165058
0.68075	0.819007820767976
0.68085	0.8189922183956663
0.68095	0.8189766146935659
0.68105	0.8189610096556711
0.68115	0.8189454032759882
0.68125	0.8189297955485274
0.68135	0.8189141864673077
0.68145	0.818898576026355
0.68155	0.8188829642197046
0.68165	0.8188673510414
0.68175	0.818851736485489
0.68185	0.8188361205460304
0.68195	0.8188205032170904
0.68205	0.818804884492745
0.68215	0.8187892643670777
0.68225	0.818773642834178
0.68235	0.818758019888147
0.68245	0.818742395523094
0.68255	0.8187267697331364
0.68265	0.8187111425124016
0.68275	0.8186955138550234
0.68285	0.8186798837551452
0.68295	0.8186642522069201
0.68305	0.8186486192045088
0.68315	0.8186329847420821
0.68325	0.8186173488138164
0.68335	0.8186017114138988
0.68345	0.8185860725365228
0.68355	0.8185704321758928
0.68365	0.8185547903262193
0.68375	0.8185391469817214
0.68385	0.8185235021366245
0.68395	0.8185078557851646
0.68405	0.8184922079215822
0.68415	0.8184765585401257
0.68425	0.8184609076350494
0.68435	0.8184452552006146
0.68445	0.8184296012310879
0.68455	0.818413945720744
0.68465	0.8183982886638599
0.68475	0.8183826300547203
0.68485	0.8183669698876146
0.68495	0.8183513081568373
0.68505	0.8183356448566851
0.68515	0.8183199799814634
0.68525	0.8183043135254812
0.68535	0.8182886454830508
0.68545	0.8182729758484913
0.68555	0.8182573046161287
0.68565	0.8182416317802922
0.68575	0.8182259573353187
0.68585	0.8182102812755518
0.68595	0.8181946035953435
0.68605	0.8181789242890519
0.68615	0.8181632433510438
0.68625	0.8181475607756977
0.68635	0.8181318765573976
0.68645	0.8181161906905392
0.68655	0.8181005031695302
0.68665	0.8180848139887861
0.68675	0.8180691231427357
0.68685	0.8180534306258176
0.68695	0.8180377364324808
0.68705	0.8180220405571853
0.68715	0.8180063429944002
0.68725	0.8179906437386071
0.68735	0.8179749427842951
0.68745	0.8179592401259608
0.68755	0.8179435357581124
0.68765	0.8179278296752601
0.68775	0.8179121218719221
0.68785	0.8178964123426231
0.68795	0.8178807010818877
0.68805	0.8178649880842478
0.68815	0.8178492733442362
0.68825	0.8178335568563874
0.68835	0.817817838615236
0.68845	0.8178021186153182
0.68855	0.8177863968511695
0.68865	0.8177706733173259
0.68875	0.8177549480083224
0.68885	0.8177392209186969
0.68895	0.8177234920429844
0.68905	0.8177077613757231
0.68915	0.817692028911452
0.68925	0.817676294644711
0.68935	0.8176605585700439
0.68945	0.8176448206819994
0.68955	0.8176290809751308
0.68965	0.817613339443997
0.68975	0.8175975960831605
0.68985	0.8175818508871958
0.68995	0.8175661038506827
0.69005	0.8175503549682127
0.69015	0.8175346042343838
0.69025	0.817518851643805
0.69035	0.8175030971910957
0.69045	0.8174873408708854
0.69055	0.8174715826778146
0.69065	0.8174558226065328
0.69075	0.817440060651702
0.69085	0.8174242968079924
0.69095	0.8174085310700803
0.69105	0.8173927634326532
0.69115	0.8173769938904065
0.69125	0.8173612224380411
0.69135	0.8173454490702637
0.69145	0.8173296737817868
0.69155	0.8173138965673273
0.69165	0.8172981174216057
0.69175	0.817282336339345
0.69185	0.8172665533152709
0.69195	0.817250768344111
0.69205	0.8172349814205948
0.69215	0.8172191925394525
0.69225	0.8172034016954136
0.69235	0.8171876088832101
0.69245	0.8171718140975732
0.69255	0.8171560173332388
0.69265	0.8171402185849407
0.69275	0.8171244178474142
0.69285	0.8171086151153981
0.69295	0.8170928103836336
0.69305	0.817077003646863
0.69315	0.8170611948998346
0.69325	0.8170453841372971
0.69335	0.8170295713540063
0.69345	0.8170137565447234
0.69355	0.8169979397042129
0.69365	0.8169821208272452
0.69375	0.8169662999085987
0.69385	0.8169504769430568
0.69395	0.8169346519254108
0.69405	0.8169188248504567
0.69415	0.8169029957129994
0.69425	0.8168871645078494
0.69435	0.8168713312298246
0.69445	0.8168554958737481
0.69455	0.8168396584344499
0.69465	0.8168238189067668
0.69475	0.8168079772855414
0.69485	0.8167921335656221
0.69495	0.8167762877418606
0.69505	0.8167604398091122
0.69515	0.816744589762239
0.69525	0.816728737596106
0.69535	0.8167128833055801
0.69545	0.8166970268855328
0.69555	0.8166811683308383
0.69565	0.8166653076363712
0.69575	0.8166494447970108
0.69585	0.8166335798076353
0.69595	0.8166177126631261
0.69605	0.8166018433583649
0.69615	0.8165859718882357
0.69625	0.8165700982476244
0.69635	0.816554222431416
0.69645	0.8165383444344989
0.69655	0.8165224642517628
0.69665	0.8165065818780977
0.69675	0.8164906973083981
0.69685	0.816474810537557
0.69695	0.8164589215604737
0.69705	0.8164430303720471
0.69715	0.8164271369671812
0.69725	0.8164112413407822
0.69735	0.8163953434877591
0.69745	0.8163794434030269
0.69755	0.816363541081503
0.69765	0.8163476365181105
0.69775	0.816331729707776
0.69785	0.8163158206454315
0.69795	0.8162999093260132
0.69805	0.8162839957444638
0.69815	0.8162680798957289
0.69825	0.81625216177476
0.69835	0.8162362413765148
0.69845	0.8162203186959549
0.69855	0.8162043937280458
0.69865	0.8161884664677592
0.69875	0.8161725369100707
0.69885	0.8161566050499579
0.69895	0.8161406708824039
0.69905	0.8161247344023934
0.69915	0.816108795604917
0.69925	0.816092854484965
0.69935	0.8160769110375317
0.69945	0.816060965257612
0.69955	0.816045017140204
0.69965	0.816029066680306
0.69975	0.8160131138729162
0.69985	0.8159971587130348
0.69995	0.8159812011956628
0.70005	0.8159652413158
0.70015	0.8159492790684483
0.70025	0.8159333144486081
0.70035	0.8159173474512816
0.70045	0.8159013780714695
0.70055	0.8158854063041732
0.70065	0.8158694321443939
0.70075	0.8158534555871356
0.70085	0.8158374766274029
0.70095	0.8158214952601996
0.70105	0.815805511480532
0.70115	0.815789525283407
0.70125	0.8157735366638357
0.70135	0.8157575456168312
0.70145	0.815741552137407
0.70155	0.8157255562205816
0.70165	0.8157095578613769
0.70175	0.8156935570548162
0.70185	0.8156775537959291
0.70195	0.8156615480797471
0.70205	0.8156455399013065
0.70215	0.8156295292556459
0.70225	0.8156135161378095
0.70235	0.8155975005428443
0.70245	0.8155814824658023
0.70255	0.8155654619017367
0.70265	0.815549438845705
0.70275	0.815533413292767
0.70285	0.8155173852379866
0.70295	0.8155013546764276
0.70305	0.8154853216031576
0.70315	0.8154692860132436
0.70325	0.8154532479017563
0.70335	0.8154372072637661
0.70345	0.815421164094342
0.70355	0.8154051183885543
0.70365	0.8153890701414737
0.70375	0.8153730193481711
0.70385	0.8153569660037164
0.70395	0.815340910103179
0.70405	0.8153248516416283
0.70415	0.8153087906141335
0.70425	0.815292727015762
0.70435	0.8152766608415833
0.70445	0.8152605920866675
0.70455	0.8152445207460839
0.70465	0.8152284468149014
0.70475	0.815212370288192
0.70485	0.8151962911610307
0.70495	0.8151802094284915
0.70505	0.8151641250856501
0.70515	0.8151480381275845
0.70525	0.8151319485493778
0.70535	0.8151158563461134
0.70545	0.8150997615128779
0.70555	0.8150836640447586
0.70565	0.8150675639368489
0.70575	0.8150514611842399
0.70585	0.8150353557820295
0.70595	0.8150192477253145
0.70605	0.815003137009195
0.70615	0.8149870236287711
0.70625	0.8149709075791444
0.70635	0.8149547888554173
0.70645	0.8149386674526944
0.70655	0.8149225433660758
0.70665	0.8149064165906647
0.70675	0.8148902871215622
0.70685	0.8148741549538703
0.70695	0.8148580200826879
0.70705	0.8148418825031148
0.70715	0.8148257422102471
0.70725	0.8148095991991825
0.70735	0.8147934534650153
0.70745	0.8147773050028387
0.70755	0.8147611538077465
0.70765	0.8147449998748305
0.70775	0.8147288431991823
0.70785	0.8147126837758942
0.70795	0.8146965216000576
0.70805	0.814680356666763
0.70815	0.8146641889711036
0.70825	0.8146480185081716
0.70835	0.8146318452730615
0.70845	0.8146156692608681
0.70855	0.8145994904666871
0.70865	0.8145833088856157
0.70875	0.8145671245127529
0.70885	0.8145509373431975
0.70895	0.8145347473720508
0.70905	0.814518554594415
0.70915	0.8145023590053926
0.70925	0.814486160600085
0.70935	0.8144699593735973
0.70945	0.8144537553210335
0.70955	0.8144375484374963
0.70965	0.8144213387180892
0.70975	0.8144051261579127
0.70985	0.8143889107520685
0.70995	0.814372692495657
0.71005	0.8143564713837763
0.71015	0.8143402474115232
0.71025	0.8143240205739928
0.71035	0.8143077908662784
0.71045	0.8142915582834712
0.71055	0.8142753228206625
0.71065	0.8142590844729392
0.71075	0.8142428432353875
0.71085	0.8142265991030948
0.71095	0.8142103520711468
0.71105	0.8141941021346258
0.71115	0.8141778492886158
0.71125	0.8141615935282009
0.71135	0.8141453348484632
0.71145	0.8141290732444852
0.71155	0.8141128087113522
0.71165	0.8140965412441463
0.71175	0.8140802708379524
0.71185	0.8140639974878552
0.71195	0.814047721188936
0.71205	0.8140314419362801
0.71215	0.814015159724971
0.71225	0.8139988745500921
0.71235	0.8139825864067246
0.71245	0.8139662952899508
0.71255	0.8139500011948486
0.71265	0.8139337041164952
0.71275	0.8139174040499663
0.71285	0.8139011009903315
0.71295	0.8138847949326606
0.71305	0.8138684858720202
0.71315	0.8138521738034731
0.71325	0.8138358587220763
0.71335	0.8138195406228863
0.71345	0.8138032195009545
0.71355	0.8137868953513292
0.71365	0.8137705681690562
0.71375	0.8137542379491782
0.71385	0.813737904686735
0.71395	0.8137215683767651
0.71405	0.8137052290143051
0.71415	0.81368888659439
0.71425	0.8136725411120518
0.71435	0.8136561925623238
0.71445	0.8136398409402388
0.71455	0.8136234862408297
0.71465	0.8136071284591261
0.71475	0.8135907675901597
0.71485	0.8135744036289622
0.71495	0.8135580365705649
0.71505	0.8135416664099966
0.71515	0.8135252931422862
0.71525	0.8135089167624623
0.71535	0.8134925372655522
0.71545	0.8134761546465801
0.71555	0.8134597689005683
0.71565	0.8134433800225362
0.71575	0.8134269880075026
0.71585	0.8134105928504781
0.71595	0.813394194546474
0.71605	0.8133777930904967
0.71615	0.8133613884775478
0.71625	0.8133449807026245
0.71635	0.8133285697607208
0.71645	0.8133121556468255
0.71655	0.8132957383559242
0.71665	0.8132793178829969
0.71675	0.8132628942230216
0.71685	0.8132464673709701
0.71695	0.8132300373218134
0.71705	0.8132136040705181
0.71715	0.8131971676120461
0.71725	0.813180727941359
0.71735	0.8131642850534128
0.71745	0.8131478389431636
0.71755	0.8131313896055627
0.71765	0.8131149370355597
0.71775	0.8130984812281016
0.71785	0.813082022178133
0.71795	0.8130655598805953
0.71805	0.8130490943304272
0.71815	0.8130326255225638
0.71825	0.8130161534519379
0.71835	0.8129996781134786
0.71845	0.8129831995021122
0.71855	0.8129667176127627
0.71865	0.8129502324403471
0.71875	0.8129337439797781
0.71885	0.8129172522259687
0.71895	0.8129007571738232
0.71905	0.8128842588182428
0.71915	0.8128677571541235
0.71925	0.8128512521763598
0.71935	0.8128347438798397
0.71945	0.8128182322594447
0.71955	0.8128017173100546
0.71965	0.8127851990265419
0.71975	0.8127686774037762
0.71985	0.8127521524366226
0.71995	0.8127356241199403
0.72005	0.812719092448586
0.72015	0.812702557417409
0.72025	0.8126860190212564
0.72035	0.8126694772549702
0.72045	0.8126529321133878
0.72055	0.8126363835913434
0.72065	0.8126198316836645
0.72075	0.8126032763851752
0.72085	0.8125867176906969
0.72095	0.8125701555950448
0.72105	0.8125535900930309
0.72115	0.8125370211794625
0.72125	0.8125204488491427
0.72135	0.8125038730968713
0.72145	0.8124872939174412
0.72155	0.8124707113056437
0.72165	0.8124541252562645
0.72175	0.8124375357640843
0.72185	0.8124209428238809
0.72195	0.8124043464304255
0.72205	0.8123877465784849
0.72215	0.8123711432628208
0.72225	0.8123545364781907
0.72235	0.8123379262193446
0.72245	0.8123213124810285
0.72255	0.8123046952579818
0.72265	0.8122880745449391
0.72275	0.8122714503366284
0.72285	0.8122548226277716
0.72295	0.8122381914130834
0.72305	0.8122215566872721
0.72315	0.8122049184450406
0.72325	0.8121882766810837
0.72335	0.8121716313900895
0.72345	0.8121549825667393
0.72355	0.8121383302057109
0.72365	0.8121216743016723
0.72375	0.8121050148492842
0.72385	0.8120883518432029
0.72395	0.8120716852780778
0.72405	0.8120550151485508
0.72415	0.81203834144926
0.72425	0.8120216641748359
0.72435	0.8120049833199039
0.72445	0.8119882988790819
0.72455	0.8119716108469842
0.72465	0.8119549192182184
0.72475	0.8119382239873867
0.72485	0.8119215251490849
0.72495	0.8119048226979035
0.72505	0.8118881166284289
0.72515	0.8118714069352397
0.72525	0.8118546936129096
0.72535	0.8118379766560055
0.72545	0.8118212560590885
0.72555	0.8118045318167127
0.72565	0.8117878039234259
0.72575	0.811771072373771
0.72585	0.8117543371622814
0.72595	0.8117375982834846
0.72605	0.8117208557319
0.72615	0.8117041095020388
0.72625	0.8116873595884055
0.72635	0.8116706059854981
0.72645	0.8116538486878061
0.72655	0.8116370876898088
0.72665	0.8116203229859815
0.72675	0.8116035545707906
0.72685	0.811586782438696
0.72695	0.8115700065841468
0.72705	0.8115532270015867
0.72715	0.8115364436854536
0.72725	0.8115196566301761
0.72735	0.8115028658301774
0.72745	0.8114860712798736
0.72755	0.8114692729736732
0.72765	0.8114524709059774
0.72775	0.8114356650711817
0.72785	0.8114188554636733
0.72795	0.8114020420778326
0.72805	0.8113852249080324
0.72815	0.8113684039486392
0.72825	0.8113515791940091
0.72835	0.81133475063849
0.72845	0.8113179182764244
0.72855	0.8113010821021444
0.72865	0.8112842421099737
0.72875	0.8112673982942262
0.72885	0.8112505506492069
0.72895	0.8112336991692135
0.72905	0.8112168438485322
0.72915	0.8111999846814415
0.72925	0.8111831216622112
0.72935	0.8111662547851045
0.72945	0.8111493840443733
0.72955	0.8111325094342627
0.72965	0.8111156309490118
0.72975	0.8110987485828496
0.72985	0.81108186233
0.72995	0.8110649721846805
0.73005	0.8110480781410996
0.73015	0.811031180193462
0.73025	0.8110142783359634
0.73035	0.810997372562794
0.73045	0.8109804628681366
0.73055	0.8109635492461668
0.73065	0.8109466316910504
0.73075	0.8109297101969472
0.73085	0.8109127847580079
0.73095	0.8108958553683715
0.73105	0.8108789220221698
0.73115	0.8108619847135219
0.73125	0.8108450434365364
0.73135	0.8108280981853122
0.73145	0.8108111489539337
0.73155	0.8107941957364739
0.73165	0.8107772385269985
0.73175	0.8107602773195565
0.73185	0.8107433121081872
0.73195	0.8107263428869207
0.73205	0.8107093696497749
0.73215	0.8106923923907587
0.73225	0.8106754111038719
0.73235	0.8106584257831067
0.73245	0.8106414364224462
0.73255	0.8106244430158691
0.73265	0.8106074455573447
0.73275	0.8105904440408387
0.73285	0.8105734384603088
0.73295	0.8105564288097092
0.73305	0.8105394150829882
0.73315	0.8105223972740884
0.73325	0.8105053753769469
0.73335	0.8104883493854926
0.73345	0.8104713192936492
0.73355	0.8104542850953319
0.73365	0.8104372467844485
0.73375	0.8104202043548981
0.73385	0.8104031578005676
0.73395	0.8103861071153345
0.73405	0.8103690522930672
0.73415	0.8103519933276191
0.73425	0.8103349302128338
0.73435	0.8103178629425418
0.73445	0.8103007915105619
0.73455	0.8102837159106994
0.73465	0.8102666361367462
0.73475	0.8102495521824845
0.73485	0.810232464041684
0.73495	0.8102153717081015
0.73505	0.8101982751754849
0.73515	0.8101811744375711
0.73525	0.810164069488088
0.73535	0.810146960320754
0.73545	0.8101298469292774
0.73555	0.8101127293073608
0.73565	0.8100956074486978
0.73575	0.8100784813469748
0.73585	0.810061350995871
0.73595	0.8100442163890569
0.73605	0.8100270775201953
0.73615	0.8100099343829446
0.73625	0.809992786970952
0.73635	0.80997563527786
0.73645	0.8099584792973005
0.73655	0.8099413190228988
0.73665	0.8099241544482696
0.73675	0.809906985567019
0.73685	0.8098898123727445
0.73695	0.8098726348590339
0.73705	0.8098554530194638
0.73715	0.8098382668476027
0.73725	0.8098210763370087
0.73735	0.8098038814812283
0.73745	0.8097866822737979
0.73755	0.8097694787082457
0.73765	0.8097522707780881
0.73775	0.8097350584768324
0.73785	0.809717841797975
0.73795	0.8097006207350038
0.73805	0.8096833952813972
0.73815	0.8096661654306234
0.73825	0.8096489311761413
0.73835	0.8096316925114004
0.73845	0.8096144494298418
0.73855	0.8095972019248973
0.73865	0.8095799499899906
0.73875	0.8095626936185363
0.73885	0.8095454328039389
0.73895	0.809528167539595
0.73905	0.8095108978188932
0.73915	0.8094936236352128
0.73925	0.809476344981925
0.73935	0.8094590618523921
0.73945	0.8094417742399669
0.73955	0.8094244821379968
0.73965	0.8094071855398178
0.73975	0.8093898844387569
0.73985	0.8093725788281361
0.73995	0.8093552687012663
0.74005	0.8093379540514515
0.74015	0.8093206348719869
0.74025	0.8093033111561582
0.74035	0.8092859828972437
0.74045	0.8092686500885121
0.74055	0.8092513127232235
0.74065	0.8092339707946308
0.74075	0.8092166242959777
0.74085	0.8091992732204963
0.74095	0.8091819175614101
0.74105	0.8091645573119347
0.74115	0.8091471924652762
0.74125	0.8091298230146299
0.74135	0.8091124489531831
0.74145	0.8090950702741152
0.74155	0.8090776869705936
0.74165	0.8090602990357797
0.74175	0.809042906462824
0.74185	0.8090255092448713
0.74195	0.8090081073750567
0.74205	0.8089907008465108
0.74215	0.808973289652353
0.74225	0.8089558737857
0.74235	0.8089384532396631
0.74245	0.8089210280073446
0.74255	0.808903598081844
0.74265	0.808886163456254
0.74275	0.8088687241236626
0.74285	0.808851280077154
0.74295	0.8088338313098029
0.74305	0.808816377814682
0.74315	0.8087989195848557
0.74325	0.8087814566133829
0.74335	0.8087639888933126
0.74345	0.8087465164176899
0.74355	0.8087290391795509
0.74365	0.80871155717192
0.74375	0.8086940703878152
0.74385	0.8086765788202454
0.74395	0.808659082462207
0.74405	0.8086415813066874
0.74415	0.808624075346666
0.74425	0.8086065645751113
0.74435	0.8085890489849821
0.74445	0.8085715285692294
0.74455	0.8085540033207945
0.74465	0.8085364732326135
0.74475	0.8085189382976127
0.74485	0.808501398508714
0.74495	0.8084838538588311
0.74505	0.8084663043408757
0.74515	0.8084487499477544
0.74525	0.808431190672369
0.74535	0.8084136265076174
0.74545	0.808396057446398
0.74555	0.8083784834816032
0.74565	0.8083609046061236
0.74575	0.8083433208128457
0.74585	0.8083257320946541
0.74595	0.8083081384444317
0.74605	0.8082905398550548
0.74615	0.8082729363193986
0.74625	0.8082553278303316
0.74635	0.8082377143807187
0.74645	0.8082200959634204
0.74655	0.8082024725712902
0.74665	0.8081848441971777
0.74675	0.8081672108339254
0.74685	0.8081495724743701
0.74695	0.8081319291113418
0.74705	0.8081142807376638
0.74715	0.8080966273461526
0.74725	0.8080789689296227
0.74735	0.8080613054808786
0.74745	0.8080436369927201
0.74755	0.8080259634579401
0.74765	0.808008284869329
0.74775	0.8079906012196725
0.74785	0.8079729125017494
0.74795	0.8079552187083355
0.74805	0.8079375198322025
0.74815	0.8079198158661192
0.74825	0.8079021068028516
0.74835	0.807884392635163
0.74845	0.8078666733558111
0.74855	0.8078489489575549
0.74865	0.8078312194331507
0.74875	0.8078134847753511
0.74885	0.8077957449769072
0.74895	0.8077780000305692
0.74905	0.8077602499290847
0.74915	0.8077424946652001
0.74925	0.8077247342316586
0.74935	0.8077069686212035
0.74945	0.8076891978265758
0.74955	0.8076714218405135
0.74965	0.8076536406557523
0.74975	0.807635854265028
0.74985	0.8076180626610728
0.74995	0.8076002658366168
0.75005	0.8075824637843867
0.75015	0.8075646564971093
0.75025	0.8075468439675081
0.75035	0.8075290261883035
0.75045	0.8075112031522141
0.75055	0.8074933748519554
0.75065	0.807475541280243
0.75075	0.8074577024297865
0.75085	0.8074398582932967
0.75095	0.8074220088634808
0.75105	0.8074041541330456
0.75115	0.8073862940946959
0.75125	0.8073684287411359
0.75135	0.8073505580650694
0.75145	0.8073326820591995
0.75155	0.8073148007162303
0.75165	0.8072969140288657
0.75175	0.8072790219898124
0.75185	0.8072611245917777
0.75195	0.8072432218274714
0.75205	0.8072253136896049
0.75215	0.8072074001708923
0.75225	0.8071894812640507
0.75235	0.8071715569617971
0.75245	0.8071536272568531
0.75255	0.8071356921419397
0.75265	0.8071177516097803
0.75275	0.8070998056530969
0.75285	0.8070818542646122
0.75295	0.8070638974370484
0.75305	0.8070459351631253
0.75315	0.8070279674355622
0.75325	0.8070099942470753
0.75335	0.8069920155903816
0.75345	0.8069740314581935
0.75355	0.8069560418432244
0.75365	0.8069380467381856
0.75375	0.8069200461357907
0.75385	0.806902040028754
0.75395	0.8068840284097943
0.75405	0.8068660112716324
0.75415	0.8068479886069951
0.75425	0.8068299604086164
0.75435	0.8068119266692365
0.75445	0.8067938873816027
0.75455	0.8067758425384701
0.75465	0.8067577921326017
0.75475	0.8067397361567684
0.75485	0.8067216746037472
0.75495	0.8067036074663196
0.75505	0.8066855347372711
0.75515	0.806667456409391
0.75525	0.8066493724754688
0.75535	0.8066312829282947
0.75545	0.8066131877606567
0.75555	0.8065950869653422
0.75565	0.8065769805351358
0.75575	0.80655886846282
0.75585	0.8065407507411725
0.75595	0.8065226273629731
0.75605	0.8065044983209986
0.75615	0.8064863636080298
0.75625	0.8064682232168483
0.75635	0.8064500771402418
0.75645	0.8064319253710042
0.75655	0.8064137679019381
0.75665	0.8063956047258541
0.75675	0.8063774358355759
0.75685	0.8063592612239381
0.75695	0.8063410808837874
0.75705	0.8063228948079829
0.75715	0.8063047029893949
0.75725	0.8062865054209037
0.75735	0.8062683020953988
0.75745	0.8062500930057768
0.75755	0.8062318781449411
0.75765	0.8062136575057997
0.75775	0.8061954310812643
0.75785	0.8061771988642474
0.75795	0.8061589608476615
0.75805	0.8061407170244212
0.75815	0.8061224673874422
0.75825	0.8061042119296393
0.75835	0.8060859506439285
0.75845	0.8060676835232289
0.75855	0.8060494105604626
0.75865	0.8060311317485572
0.75875	0.8060128470804474
0.75885	0.8059945565490748
0.75895	0.8059762601473917
0.75905	0.805957957868359
0.75915	0.805939649704951
0.75925	0.8059213356501541
0.75935	0.8059030156969651
0.75945	0.805884689838395
0.75955	0.8058663580674655
0.75965	0.8058480203772104
0.75975	0.8058296767606739
0.75985	0.8058113272109102
0.75995	0.8057929717209829
0.76005	0.8057746102839616
0.76015	0.8057562428929231
0.76025	0.8057378695409515
0.76035	0.8057194902211365
0.76045	0.8057011049265732
0.76055	0.8056827136503609
0.76065	0.8056643163856058
0.76075	0.8056459131254176
0.76085	0.8056275038629139
0.76095	0.8056090885912176
0.76105	0.8055906673034584
0.76115	0.8055722399927757
0.76125	0.8055538066523154
0.76135	0.8055353672752327
0.76145	0.8055169218546936
0.76155	0.8054984703838732
0.76165	0.8054800128559582
0.76175	0.8054615492641458
0.76185	0.8054430796016432
0.76195	0.8054246038616695
0.76205	0.8054061220374548
0.76215	0.8053876341222407
0.76225	0.8053691401092822
0.76235	0.8053506399918413
0.76245	0.805332133763193
0.76255	0.8053136214166239
0.76265	0.8052951029454288
0.76275	0.8052765783429162
0.76285	0.8052580476024015
0.76295	0.8052395107172122
0.76305	0.8052209676806877
0.76315	0.8052024184861722
0.76325	0.8051838631270235
0.76335	0.8051653015966094
0.76345	0.8051467338883052
0.76355	0.8051281599954967
0.76365	0.8051095799115797
0.76375	0.8050909936299592
0.76385	0.8050724011440497
0.76395	0.805053802447275
0.76405	0.8050351975330707
0.76415	0.8050165863948814
0.76425	0.804997969026162
0.76435	0.8049793454203786
0.76445	0.8049607155710091
0.76455	0.8049420794715392
0.76465	0.8049234371154701
0.76475	0.8049047884963145
0.76485	0.804886133607596
0.76495	0.8048674724428514
0.76505	0.8048488049956292
0.76515	0.8048301312594907
0.76525	0.8048114512280093
0.76535	0.8047927648947708
0.76545	0.8047740722533733
0.76555	0.8047553732974261
0.76565	0.8047366680205505
0.76575	0.8047179564163813
0.76585	0.8046992384785603
0.76595	0.8046805142007416
0.76605	0.8046617835765905
0.76615	0.8046430465997831
0.76625	0.8046243032640057
0.76635	0.804605553562956
0.76645	0.8045867974903396
0.76655	0.8045680350398777
0.76665	0.8045492662053002
0.76675	0.8045304909803475
0.76685	0.8045117093587753
0.76695	0.8044929213343492
0.76705	0.8044741269008479
0.76715	0.8044553260520608
0.76725	0.8044365187817926
0.76735	0.8044177050838593
0.76745	0.8043988849520903
0.76755	0.8043800583803257
0.76765	0.8043612253624208
0.76775	0.8043423858922366
0.76785	0.804323539963651
0.76795	0.8043046875705522
0.76805	0.8042858287068367
0.76815	0.8042669633664149
0.76825	0.804248091543206
0.76835	0.8042292132311409
0.76845	0.8042103284241608
0.76855	0.804191437116221
0.76865	0.8041725393012854
0.76875	0.8041536349733316
0.76885	0.8041347241263498
0.76895	0.8041158067543435
0.76905	0.8040968828513281
0.76915	0.8040779524113341
0.76925	0.8040590154284062
0.76935	0.8040400718965994
0.76945	0.8040211218099829
0.76955	0.8040021651626381
0.76965	0.8039832019486599
0.76975	0.8039642321621507
0.76985	0.8039452557972276
0.76995	0.8039262728480132
0.77005	0.8039072833086406
0.77015	0.8038882871732503
0.77025	0.803869284435992
0.77035	0.8038502750910232
0.77045	0.8038312591325089
0.77055	0.8038122365546234
0.77065	0.8037932073515512
0.77075	0.8037741715174845
0.77085	0.8037551290466274
0.77095	0.8037360799331971
0.77105	0.8037170241714222
0.77115	0.8036979617555468
0.77125	0.8036788926798302
0.77135	0.8036598169385438
0.77145	0.8036407345259758
0.77155	0.8036216454364299
0.77165	0.803602549664225
0.77175	0.8035834472036929
0.77185	0.8035643380491803
0.77195	0.8035452221950425
0.77205	0.8035260996356481
0.77215	0.8035069703653746
0.77225	0.8034878343786073
0.77235	0.8034686916697397
0.77245	0.8034495422331697
0.77255	0.8034303860633019
0.77265	0.8034112231545458
0.77275	0.8033920535013186
0.77285	0.8033728770980387
0.77295	0.8033536939391334
0.77305	0.8033345040190333
0.77315	0.8033153073321798
0.77325	0.8032961038730208
0.77335	0.8032768936360123
0.77345	0.8032576766156235
0.77355	0.8032384528063309
0.77365	0.8032192222026237
0.77375	0.8031999847990043
0.77385	0.8031807405899847
0.77395	0.8031614895700921
0.77405	0.8031422317338637
0.77415	0.8031229670758468
0.77425	0.803103695590602
0.77435	0.8030844172726974
0.77445	0.8030651321167147
0.77455	0.8030458401172421
0.77465	0.8030265412688751
0.77475	0.8030072355662174
0.77485	0.8029879230038813
0.77495	0.8029686035764838
0.77505	0.8029492772786486
0.77515	0.8029299441050056
0.77525	0.8029106040501897
0.77535	0.80289125710884
0.77545	0.8028719032756059
0.77555	0.8028525425451383
0.77565	0.8028331749120948
0.77575	0.8028138003711399
0.77585	0.802794418916945
0.77595	0.8027750305441853
0.77605	0.8027556352475431
0.77615	0.8027362330217072
0.77625	0.8027168238613756
0.77635	0.8026974077612486
0.77645	0.8026779847160346
0.77655	0.8026585547204494
0.77665	0.8026391177692146
0.77675	0.8026196738570573
0.77685	0.8026002229787113
0.77695	0.8025807651289164
0.77705	0.8025613003024178
0.77715	0.8025418284939667
0.77725	0.8025223496983205
0.77735	0.8025028639102403
0.77745	0.8024833711244926
0.77755	0.8024638713358504
0.77765	0.8024443645390886
0.77775	0.8024248507289886
0.77785	0.8024053299003343
0.77795	0.8023858020479145
0.77805	0.8023662671665196
0.77815	0.8023467252509452
0.77825	0.8023271762959905
0.77835	0.8023076202964562
0.77845	0.8022880572471462
0.77855	0.8022684871428682
0.77865	0.8022489099784318
0.77875	0.8022293257486488
0.77885	0.8022097344483361
0.77895	0.8021901360723109
0.77905	0.8021705306153961
0.77915	0.8021509180724153
0.77925	0.802131298438197
0.77935	0.8021116717075709
0.77945	0.80209203787537
0.77955	0.8020723969364312
0.77965	0.8020527488855953
0.77975	0.8020330937177027
0.77985	0.8020134314275976
0.77995	0.8019937620101282
0.78005	0.8019740854601417
0.78015	0.8019544017724889
0.78025	0.8019347109420186
0.78035	0.8019150129635849
0.78045	0.8018953078320405
0.78055	0.801875595542238
0.78065	0.80185587608903
0.78075	0.8018361494672712
0.78085	0.8018164156718132
0.78095	0.8017966746975091
0.78105	0.801776926539213
0.78115	0.8017571711917765
0.78125	0.8017374086500515
0.78135	0.8017176389088911
0.78145	0.8016978619631496
0.78155	0.8016780778076809
0.78165	0.8016582864373366
0.78175	0.8016384878469727
0.78185	0.8016186820314446
0.78195	0.8015988689856071
0.78205	0.8015790487043167
0.78215	0.8015592211824276
0.78225	0.8015393864147962
0.78235	0.801519544396276
0.78245	0.8014996951217224
0.78255	0.8014798385859863
0.78265	0.8014599747839193
0.78275	0.8014401037103714
0.78285	0.8014202253601893
0.78295	0.8014003397282177
0.78305	0.8013804468093024
0.78315	0.8013605465982839
0.78325	0.8013406390900027
0.78335	0.8013207242792999
0.78345	0.8013008021610136
0.78355	0.8012808727299823
0.78365	0.8012609359810413
0.78375	0.8012409919090281
0.78385	0.8012210405087774
0.78395	0.8012010817751255
0.78405	0.801181115702905
0.78415	0.8011611422869483
0.78425	0.8011411615220853
0.78435	0.8011211734031425
0.78445	0.8011011779249436
0.78455	0.8010811750823076
0.78465	0.8010611648700526
0.78475	0.8010411472829889
0.78485	0.801021122315923
0.78495	0.8010010899636597
0.78505	0.8009810502209983
0.78515	0.8009610030827358
0.78525	0.8009409485436676
0.78535	0.800920886598585
0.78545	0.80090081724228
0.78555	0.8008807404695454
0.78565	0.800860656275172
0.78575	0.8008405646539539
0.78585	0.8008204656006843
0.78595	0.8008003591101592
0.78605	0.8007802451771734
0.78615	0.8007601237965181
0.78625	0.8007399949629889
0.78635	0.8007198586713767
0.78645	0.8006997149164664
0.78655	0.8006795636930407
0.78665	0.8006594049958737
0.78675	0.8006392388197332
0.78685	0.8006190651593803
0.78695	0.8005988840095648
0.78705	0.8005786953650315
0.78715	0.8005584992205157
0.78725	0.8005382955707441
0.78735	0.8005180844104408
0.78745	0.8004978657343235
0.78755	0.8004776395371094
0.78765	0.8004574058135144
0.78775	0.8004371645582532
0.78785	0.8004169157660433
0.78795	0.8003966594316095
0.78805	0.8003763955496808
0.78815	0.8003561241149869
0.78825	0.8003358451222685
0.78835	0.8003155585662676
0.78845	0.80029526444173
0.78855	0.8002749627434065
0.78865	0.8002546534660464
0.78875	0.800234336604396
0.78885	0.8002140121532013
0.78895	0.8001936801072003
0.78905	0.8001733404611244
0.78915	0.8001529932096969
0.78925	0.8001326383476288
0.78935	0.8001122758696229
0.78945	0.8000919057703685
0.78955	0.8000715280445475
0.78965	0.8000511426868309
0.78975	0.8000307496918845
0.78985	0.8000103490543654
0.78995	0.799989940768927
0.79005	0.7999695248302213
0.79015	0.7999491012329021
0.79025	0.7999286699716216
0.79035	0.7999082310410389
0.79045	0.7998877844358151
0.79055	0.7998673301506172
0.79065	0.7998468681801161
0.79075	0.7998263985189916
0.79085	0.7998059211619248
0.79095	0.7997854361035996
0.79105	0.7997649433387016
0.79115	0.7997444428619196
0.79125	0.7997239346679392
0.79135	0.7997034187514432
0.79145	0.7996828951071122
0.79155	0.7996623637296215
0.79165	0.7996418246136439
0.79175	0.7996212777538414
0.79185	0.7996007231448763
0.79195	0.799580160781404
0.79205	0.7995595906580746
0.79215	0.7995390127695361
0.79225	0.7995184271104326
0.79235	0.7994978336754067
0.79245	0.799477232459101
0.79255	0.7994566234561579
0.79265	0.7994360066612187
0.79275	0.7994153820689277
0.79285	0.7993947496739288
0.79295	0.7993741094708692
0.79305	0.7993534614543967
0.79315	0.799332805619161
0.79325	0.7993121419598106
0.79335	0.7992914704709976
0.79345	0.7992707911473727
0.79355	0.7992501039835851
0.79365	0.7992294089742852
0.79375	0.7992087061141208
0.79385	0.7991879953977419
0.79395	0.7991672768197939
0.79405	0.7991465503749218
0.79415	0.7991258160577707
0.79425	0.7991050738629832
0.79435	0.7990843237852034
0.79445	0.7990635658190732
0.79455	0.7990427999592333
0.79465	0.7990220262003263
0.79475	0.7990012445369951
0.79485	0.7989804549638836
0.79495	0.7989596574756334
0.79505	0.7989388520668893
0.79515	0.7989180387322955
0.79525	0.7988972174664981
0.79535	0.7988763882641434
0.79545	0.7988555511198787
0.79555	0.7988347060283506
0.79565	0.7988138529842066
0.79575	0.7987929919820943
0.79585	0.7987721230166628
0.79595	0.7987512460825605
0.79605	0.7987303611744354
0.79615	0.7987094682869359
0.79625	0.7986885674147106
0.79635	0.7986676585524093
0.79645	0.7986467416946811
0.79655	0.7986258168361762
0.79665	0.7986048839715435
0.79675	0.7985839430954353
0.79685	0.7985629942025027
0.79695	0.7985420372873979
0.79705	0.7985210723447743
0.79715	0.7985000993692862
0.79725	0.7984791183555894
0.79735	0.7984581292983411
0.79745	0.7984371321921966
0.79755	0.7984161270318147
0.79765	0.7983951138118511
0.79775	0.7983740925269682
0.79785	0.7983530631718249
0.79795	0.7983320257410821
0.79805	0.798310980229399
0.79815	0.7982899266314379
0.79825	0.79826886494186
0.79835	0.798247795155329
0.79845	0.7982267172665081
0.79855	0.7982056312700598
0.79865	0.7981845371606464
0.79875	0.7981634349329338
0.79885	0.7981423245815881
0.79895	0.7981212061012749
0.79905	0.7981000794866596
0.79915	0.7980789447324107
0.79925	0.7980578018331952
0.79935	0.7980366507836808
0.79945	0.7980154915785359
0.79955	0.7979943242124299
0.79965	0.797973148680032
0.79975	0.7979519649760125
0.79985	0.7979307730950409
0.79995	0.7979095730317883
0.80005	0.7978883647809244
0.80015	0.7978671483371206
0.80025	0.7978459236950491
0.80035	0.7978246908493823
0.80045	0.7978034497947942
0.80055	0.797782200525958
0.80065	0.7977609430375507
0.80075	0.7977396773242489
0.80085	0.7977184033807291
0.80095	0.797697121201671
0.80105	0.7976758307817553
0.80115	0.7976545321156627
0.80125	0.7976332251980742
0.80135	0.7976119100236752
0.80145	0.7975905865871465
0.80155	0.7975692548831728
0.80165	0.7975479149064365
0.80175	0.7975265666516222
0.80185	0.7975052101134112
0.80195	0.797483845286487
0.80205	0.7974624721655323
0.80215	0.7974410907452294
0.80225	0.7974197010202594
0.80235	0.797398302985305
0.80245	0.7973768966350483
0.80255	0.7973554819641696
0.80265	0.797334058967352
0.80275	0.797312627639279
0.80285	0.797291187974634
0.80295	0.7972697399681022
0.80305	0.7972482836143683
0.80315	0.7972268189081173
0.80325	0.7972053458440382
0.80335	0.7971838644168182
0.80345	0.7971623746211453
0.80355	0.7971408764517078
0.80365	0.7971193699031969
0.80375	0.7970978549703012
0.80385	0.7970763316477099
0.80395	0.7970547999301115
0.80405	0.7970332598121954
0.80415	0.7970117112886491
0.80425	0.7969901543541633
0.80435	0.7969685890034269
0.80445	0.796947015231127
0.80455	0.7969254330319528
0.80465	0.7969038424005948
0.80475	0.7968822433317434
0.80485	0.7968606358200895
0.80495	0.7968390198603251
0.80505	0.7968173954471419
0.80515	0.7967957625752344
0.80525	0.7967741212392981
0.80535	0.7967524714340269
0.80545	0.7967308131541165
0.80555	0.796709146394261
0.80565	0.7966874711491577
0.80575	0.7966657874134984
0.80585	0.7966440951819771
0.80595	0.7966223944492865
0.80605	0.7966006852101184
0.80615	0.7965789674591622
0.80625	0.7965572411911079
0.80635	0.796535506400648
0.80645	0.7965137630824719
0.80655	0.7964920112312707
0.80665	0.7964702508417376
0.80675	0.7964484819085655
0.80685	0.7964267044264534
0.80695	0.7964049183900991
0.80705	0.7963831237942046
0.80715	0.7963613206334746
0.80725	0.7963395089026147
0.80735	0.7963176885963316
0.80745	0.7962958597093307
0.80755	0.7962740222363208
0.80765	0.7962521761720074
0.80775	0.7962303215110927
0.80785	0.7962084582482784
0.80795	0.7961865863782625
0.80805	0.7961647058957388
0.80815	0.7961428167953988
0.80825	0.796120919071931
0.80835	0.7960990127200215
0.80845	0.7960770977343552
0.80855	0.796055174109617
0.80865	0.7960332418404915
0.80875	0.7960113009216652
0.80885	0.7959893513478273
0.80895	0.7959673931136713
0.80905	0.7959454262138929
0.80915	0.7959234506431933
0.80925	0.7959014663962775
0.80935	0.7958794734678541
0.80945	0.7958574718526356
0.80955	0.7958354615453365
0.80965	0.7958134425406718
0.80975	0.7957914148333588
0.80985	0.7957693784181125
0.80995	0.7957473332896474
0.81005	0.7957252794426757
0.81015	0.7957032168719085
0.81025	0.7956811455720534
0.81035	0.7956590655378138
0.81045	0.7956369767638916
0.81055	0.7956148792449875
0.81065	0.7955927729757988
0.81075	0.7955706579510231
0.81085	0.7955485341653576
0.81095	0.7955264016134987
0.81105	0.7955042602901433
0.81115	0.7954821101899897
0.81125	0.7954599513077386
0.81135	0.7954377836380898
0.81145	0.7954156071757456
0.81155	0.7953934219154095
0.81165	0.7953712278517872
0.81175	0.7953490249795822
0.81185	0.7953268132935006
0.81195	0.795304592788248
0.81205	0.7952823634585299
0.81215	0.7952601252990525
0.81225	0.7952378783045191
0.81235	0.7952156224696343
0.81245	0.7951933577891014
0.81255	0.7951710842576236
0.81265	0.7951488018699034
0.81275	0.7951265106206413
0.81285	0.7951042105045395
0.81295	0.7950819015162987
0.81305	0.7950595836506208
0.81315	0.7950372569022054
0.81325	0.7950149212657547
0.81335	0.7949925767359676
0.81345	0.7949702233075432
0.81355	0.7949478609751829
0.81365	0.7949254897335859
0.81375	0.7949031095774514
0.81385	0.7948807205014772
0.81395	0.7948583225003636
0.81405	0.7948359155688061
0.81415	0.794813499701503
0.81425	0.794791074893151
0.81435	0.7947686411384471
0.81445	0.7947461984320846
0.81455	0.7947237467687588
0.81465	0.7947012861431643
0.81475	0.7946788165499937
0.81485	0.794656337983941
0.81495	0.7946338504396973
0.81505	0.7946113539119551
0.81515	0.7945888483954038
0.81525	0.7945663338847345
0.81535	0.794543810374636
0.81545	0.794521277859797
0.81555	0.7944987363349061
0.81565	0.7944761857946507
0.81575	0.7944536262337182
0.81585	0.7944310576467948
0.81595	0.794408480028566
0.81605	0.7943858933737159
0.81615	0.7943632976769288
0.81625	0.794340692932888
0.81635	0.7943180791362752
0.81645	0.7942954562817727
0.81655	0.7942728243640611
0.81665	0.7942501833778177
0.81675	0.7942275333177223
0.81685	0.7942048741784509
0.81695	0.7941822059546799
0.81705	0.7941595286410847
0.81715	0.7941368422323382
0.81725	0.7941141467231135
0.81735	0.7940914421080812
0.81745	0.7940687283819114
0.81755	0.7940460055392752
0.81765	0.7940232735748407
0.81775	0.794000532483275
0.81785	0.793977782259246
0.81795	0.7939550228974201
0.81805	0.7939322543924622
0.81815	0.7939094767390376
0.81825	0.7938866899318093
0.81835	0.7938638939654399
0.81845	0.793841088834592
0.81855	0.7938182745339261
0.81865	0.7937954510581039
0.81875	0.7937726184017825
0.81885	0.7937497765596196
0.81895	0.7937269255262724
0.81905	0.7937040652963958
0.81915	0.7936811958646449
0.81925	0.7936583172256726
0.81935	0.7936354293741311
0.81945	0.7936125323046712
0.81955	0.7935896260119445
0.81965	0.7935667104906012
0.81975	0.7935437857352886
0.81985	0.7935208517406565
0.81995	0.7934979085013506
0.82005	0.7934749560120198
0.82015	0.7934519942673108
0.82025	0.7934290232618688
0.82035	0.79340604299034
0.82045	0.793383053447368
0.82055	0.7933600546275978
0.82065	0.793337046525672
0.82075	0.7933140291362346
0.82085	0.7932910024539261
0.82095	0.793267966473387
0.82105	0.7932449211892589
0.82115	0.7932218665961803
0.82125	0.7931988026887895
0.82135	0.7931757294617262
0.82145	0.793152646909628
0.82155	0.7931295550271312
0.82165	0.793106453808874
0.82175	0.7930833432494925
0.82185	0.793060223343623
0.82195	0.7930370940859031
0.82205	0.7930139554709695
0.82215	0.7929908074934587
0.82225	0.792967650148007
0.82235	0.7929444834292513
0.82245	0.7929213073318291
0.82255	0.7928981218503752
0.82265	0.7928749269795276
0.82275	0.7928517227139222
0.82285	0.7928285090481964
0.82295	0.7928052859769874
0.82305	0.7927820534949309
0.82315	0.7927588115966641
0.82325	0.7927355602768259
0.82335	0.7927122995300534
0.82345	0.792689029350985
0.82355	0.792665749734258
0.82365	0.7926424606745123
0.82375	0.7926191621663883
0.82385	0.7925958542045265
0.82395	0.7925725367835673
0.82405	0.792549209898153
0.82415	0.7925258735429271
0.82425	0.7925025277125318
0.82435	0.7924791724016124
0.82445	0.7924558076048144
0.82455	0.7924324333167844
0.82465	0.7924090495321696
0.82475	0.7923856562456189
0.82485	0.7923622534517814
0.82495	0.7923388411453081
0.82505	0.7923154193208506
0.82515	0.7922919879730626
0.82525	0.792268547096598
0.82535	0.7922450966861108
0.82545	0.79222163673626
0.82555	0.7921981672417043
0.82565	0.7921746881971027
0.82575	0.7921511995971166
0.82585	0.7921277014364098
0.82595	0.7921041937096466
0.82605	0.7920806764114939
0.82615	0.7920571495366212
0.82625	0.792033613079698
0.82635	0.792010067035397
0.82645	0.7919865113983935
0.82655	0.7919629461633628
0.82665	0.7919393713249843
0.82675	0.7919157868779376
0.82685	0.7918921928169059
0.82695	0.7918685891365741
0.82705	0.7918449758316297
0.82715	0.791821352896762
0.82725	0.791797720326662
0.82735	0.7917740781160235
0.82745	0.7917504262595444
0.82755	0.7917267647519213
0.82765	0.7917030935878574
0.82775	0.7916794127620551
0.82785	0.7916557222692225
0.82795	0.7916320221040662
0.82805	0.791608312261299
0.82815	0.7915845927356362
0.82825	0.7915608635217946
0.82835	0.7915371246144925
0.82845	0.7915133760084546
0.82855	0.7914896176984064
0.82865	0.7914658496790767
0.82875	0.7914420719451979
0.82885	0.7914182844915039
0.82895	0.791394487312733
0.82905	0.7913706804036267
0.82915	0.7913468637589285
0.82925	0.7913230373733848
0.82935	0.7912992012417468
0.82945	0.7912753553587655
0.82955	0.7912514997191973
0.82965	0.7912276343178021
0.82975	0.791203759149341
0.82985	0.7911798742085796
0.82995	0.7911559794902875
0.83005	0.7911320749892371
0.83015	0.7911081607002043
0.83025	0.7910842366179686
0.83035	0.7910603027373136
0.83045	0.7910363590530274
0.83055	0.7910124055599007
0.83065	0.790988442252728
0.83075	0.7909644691263068
0.83085	0.7909404861754368
0.83095	0.7909164933949223
0.83105	0.7908924907795691
0.83115	0.7908684783241854
0.83125	0.7908444560235843
0.83135	0.7908204238725809
0.83145	0.7907963818659933
0.83155	0.7907723299986424
0.83165	0.7907482682653566
0.83175	0.7907241966609672
0.83185	0.7907001151803096
0.83195	0.7906760238182238
0.83205	0.7906519225695554
0.83215	0.7906278114291546
0.83225	0.7906036903918757
0.83235	0.790579559452575
0.83245	0.7905554186061137
0.83255	0.7905312678473563
0.83265	0.7905071071711678
0.83275	0.7904829365724176
0.83285	0.790458756045974
0.83295	0.7904345655867101
0.83305	0.7904103651895001
0.83315	0.7903861548492205
0.83325	0.7903619345607522
0.83335	0.7903377043189779
0.83345	0.7903134641187868
0.83355	0.7902892139550713
0.83365	0.7902649538227285
0.83375	0.790240683716659
0.83385	0.7902164036317705
0.83395	0.7901921135629729
0.83405	0.7901678135051823
0.83415	0.7901435034533174
0.83425	0.7901191834023005
0.83435	0.7900948533470578
0.83445	0.7900705132825183
0.83455	0.7900461632036159
0.83465	0.7900218031052849
0.83475	0.7899974329824658
0.83485	0.7899730528300984
0.83495	0.7899486626431301
0.83505	0.7899242624165098
0.83515	0.78989985214519
0.83525	0.789875431824125
0.83535	0.7898510014482731
0.83545	0.7898265610125957
0.83555	0.7898021105120554
0.83565	0.7897776499416184
0.83575	0.7897531792962506
0.83585	0.7897286985709215
0.83595	0.7897042077606026
0.83605	0.7896797068602669
0.83615	0.7896551958648903
0.83625	0.789630674769452
0.83635	0.7896061435689355
0.83645	0.7895816022583244
0.83655	0.7895570508326094
0.83665	0.7895324892867851
0.83675	0.7895079176158489
0.83685	0.7894833358148035
0.83695	0.7894587438786547
0.83705	0.7894341418024093
0.83715	0.7894095295810809
0.83725	0.7893849072096839
0.83735	0.789360274683234
0.83745	0.7893356319967489
0.83755	0.7893109791452492
0.83765	0.7892863161237563
0.83775	0.7892616429272923
0.83785	0.7892369595508826
0.83795	0.7892122659895535
0.83805	0.7891875622383326
0.83815	0.7891628482922506
0.83825	0.7891381241463415
0.83835	0.7891133897956413
0.83845	0.7890886452351877
0.83855	0.7890638904600206
0.83865	0.7890391254651838
0.83875	0.7890143502457222
0.83885	0.788989564796685
0.83895	0.7889647691131211
0.83905	0.7889399631900813
0.83915	0.7889151470226192
0.83925	0.7888903206057911
0.83935	0.7888654839346536
0.83945	0.7888406370042623
0.83955	0.7888157798096801
0.83965	0.7887909123459665
0.83975	0.788766034608185
0.83985	0.7887411465914004
0.83995	0.7887162482906772
0.84005	0.7886913397010834
0.84015	0.7886664208176887
0.84025	0.7886414916355639
0.84035	0.7886165521497805
0.84045	0.7885916023554126
0.84055	0.788566642247533
0.84065	0.788541671821217
0.84075	0.7885166910715437
0.84085	0.7884916999935906
0.84095	0.7884666985824389
0.84105	0.7884416868331671
0.84115	0.7884166647408561
0.84125	0.7883916323005906
0.84135	0.7883665895074512
0.84145	0.7883415363565248
0.84155	0.7883164728428956
0.84165	0.7882913989616497
0.84175	0.7882663147078747
0.84185	0.7882412200766572
0.84195	0.7882161150630864
0.84205	0.7881909996622515
0.84215	0.7881658738692426
0.84225	0.7881407376791486
0.84235	0.7881155910870615
0.84245	0.7880904340880734
0.84255	0.7880652666772752
0.84265	0.7880400888497606
0.84275	0.7880149006006218
0.84285	0.7879897019249521
0.84295	0.787964492817844
0.84305	0.7879392732743922
0.84315	0.7879140432896916
0.84325	0.7878888028588353
0.84335	0.7878635519769178
0.84345	0.7878382906390335
0.84355	0.787813018840278
0.84365	0.7877877365757464
0.84375	0.7877624438405331
0.84385	0.7877371406297332
0.84395	0.787711826938441
0.84405	0.7876865027617517
0.84415	0.787661168094761
0.84425	0.7876358229325637
0.84435	0.787610467270253
0.84445	0.7875851011029243
0.84455	0.7875597244256713
0.84465	0.7875343372335879
0.84475	0.7875089395217669
0.84485	0.787483531285303
0.84495	0.7874581125192884
0.84505	0.787432683218815
0.84515	0.7874072433789745
0.84525	0.7873817929948584
0.84535	0.7873563320615563
0.84545	0.7873308605741595
0.84555	0.7873053785277581
0.84565	0.7872798859174408
0.84575	0.7872543827382962
0.84585	0.7872288689854123
0.84595	0.7872033446538762
0.84605	0.7871778097387758
0.84615	0.7871522642351946
0.84625	0.7871267081382192
0.84635	0.7871011414429331
0.84645	0.7870755641444201
0.84655	0.7870499762377641
0.84665	0.7870243777180437
0.84675	0.7869987685803406
0.84685	0.7869731488197365
0.84695	0.7869475184313071
0.84705	0.7869218774101318
0.84715	0.7868962257512878
0.84725	0.7868705634498486
0.84735	0.7868448905008887
0.84745	0.7868192068994821
0.84755	0.7867935126407025
0.84765	0.7867678077196186
0.84775	0.7867420921313023
0.84785	0.7867163658708219
0.84795	0.7866906289332443
0.84805	0.7866648813136353
0.84815	0.7866391230070612
0.84825	0.7866133540085842
0.84835	0.7865875743132666
0.84845	0.7865617839161689
0.84855	0.7865359828123515
0.84865	0.7865101709968709
0.84875	0.7864843484647848
0.84885	0.7864585152111465
0.84895	0.7864326712310105
0.84905	0.7864068165194305
0.84915	0.7863809510714563
0.84925	0.7863550748821371
0.84935	0.7863291879465211
0.84945	0.786303290259655
0.84955	0.7862773818165826
0.84965	0.7862514626123458
0.84975	0.7862255326419881
0.84985	0.7861995919005466
0.84995	0.7861736403830598
0.85005	0.786147678084564
0.85015	0.7861217050000929
0.85025	0.7860957211246795
0.85035	0.7860697264533538
0.85045	0.7860437209811446
0.85055	0.7860177047030783
0.85065	0.7859916776141824
0.85075	0.7859656397094794
0.85085	0.7859395909839907
0.85095	0.7859135314327361
0.85105	0.7858874610507348
0.85115	0.7858613798330024
0.85125	0.7858352877745536
0.85135	0.7858091848704015
0.85145	0.7857830711155548
0.85155	0.7857569465050215
0.85165	0.7857308110338093
0.85175	0.7857046646969225
0.85185	0.785678507489363
0.85195	0.7856523394061325
0.85205	0.7856261604422281
0.85215	0.7855999705926466
0.85225	0.7855737698523811
0.85235	0.7855475582164254
0.85245	0.7855213356797678
0.85255	0.7854951022373976
0.85265	0.7854688578843
0.85275	0.7854426026154585
0.85285	0.7854163364258545
0.85295	0.7853900593104668
0.85305	0.7853637712642739
0.85315	0.785337472282252
0.85325	0.785311162359372
0.85335	0.7852848414906038
0.85345	0.785258509670917
0.85355	0.7852321668952776
0.85365	0.7852058131586499
0.85375	0.7851794484559952
0.85385	0.7851530727822724
0.85395	0.7851266861324399
0.85405	0.785100288501452
0.85415	0.7850738798842605
0.85425	0.7850474602758171
0.85435	0.7850210296710681
0.85445	0.7849945880649596
0.85455	0.7849681354524357
0.85465	0.7849416718284367
0.85475	0.7849151971879
0.85485	0.7848887115257638
0.85495	0.7848622148369608
0.85505	0.7848357071164216
0.85515	0.7848091883590766
0.85525	0.7847826585598509
0.85535	0.7847561177136689
0.85545	0.7847295658154538
0.85555	0.784703002860125
0.85565	0.7846764288425975
0.85575	0.7846498437577855
0.85585	0.7846232476006016
0.85595	0.7845966403659542
0.85605	0.7845700220487521
0.85615	0.7845433926438988
0.85625	0.7845167521462952
0.85635	0.7844901005508416
0.85645	0.7844634378524351
0.85655	0.7844367640459692
0.85665	0.7844100791263368
0.85675	0.7843833830884273
0.85685	0.7843566759271259
0.85695	0.784329957637318
0.85705	0.7843032282138859
0.85715	0.7842764876517062
0.85725	0.7842497359456571
0.85735	0.7842229730906116
0.85745	0.7841961990814408
0.85755	0.7841694139130133
0.85765	0.7841426175801958
0.85775	0.7841158100778503
0.85785	0.7840889914008384
0.85795	0.7840621615440189
0.85805	0.7840353205022457
0.85815	0.7840084682703723
0.85825	0.7839816048432484
0.85835	0.7839547302157219
0.85845	0.783927844382638
0.85855	0.7839009473388389
0.85865	0.7838740390791622
0.85875	0.7838471195984461
0.85885	0.783820188891524
0.85895	0.7837932469532278
0.85905	0.7837662937783849
0.85915	0.7837393293618218
0.85925	0.7837123536983621
0.85935	0.7836853667828261
0.85945	0.7836583686100309
0.85955	0.7836313591747907
0.85965	0.7836043384719175
0.85975	0.7835773064962204
0.85985	0.7835502632425072
0.85995	0.783523208705582
0.86005	0.7834961428802444
0.86015	0.7834690657612938
0.86025	0.7834419773435244
0.86035	0.7834148776217291
0.86045	0.7833877665906986
0.86055	0.7833606442452185
0.86065	0.7833335105800737
0.86075	0.783306365590045
0.86085	0.7832792092699105
0.86095	0.7832520416144471
0.86105	0.7832248626184278
0.86115	0.7831976722766206
0.86125	0.7831704705837927
0.86135	0.7831432575347103
0.86145	0.7831160331241335
0.86155	0.7830887973468196
0.86165	0.7830615501975263
0.86175	0.7830342916710049
0.86185	0.7830070217620049
0.86195	0.7829797404652752
0.86205	0.7829524477755583
0.86215	0.7829251436875933
0.86225	0.7828978281961215
0.86235	0.7828705012958748
0.86245	0.7828431629815875
0.86255	0.7828158132479881
0.86265	0.7827884520898043
0.86275	0.7827610795017574
0.86285	0.7827336954785702
0.86295	0.7827063000149586
0.86305	0.7826788931056387
0.86315	0.7826514747453216
0.86325	0.7826240449287156
0.86335	0.7825966036505259
0.86345	0.7825691509054559
0.86355	0.7825416866882041
0.86365	0.782514210993468
0.86375	0.7824867238159394
0.86385	0.7824592251503113
0.86395	0.7824317149912675
0.86405	0.7824041933334944
0.86415	0.7823766601716735
0.86425	0.7823491155004838
0.86435	0.7823215593145992
0.86445	0.7822939916086927
0.86455	0.7822664123774353
0.86465	0.7822388216154932
0.86475	0.7822112193175297
0.86485	0.7821836054782049
0.86495	0.7821559800921757
0.86505	0.7821283431540966
0.86515	0.7821006946586188
0.86525	0.782073034600389
0.86535	0.782045362974052
0.86545	0.7820176797742505
0.86555	0.7819899849956208
0.86565	0.7819622786327983
0.86575	0.7819345606804153
0.86585	0.7819068311331007
0.86595	0.7818790899854804
0.86605	0.7818513372321784
0.86615	0.7818235728678138
0.86625	0.7817957968870038
0.86635	0.7817680092843619
0.86645	0.7817402100545001
0.86655	0.7817123991920244
0.86665	0.7816845766915387
0.86675	0.7816567425476425
0.86685	0.7816288967549356
0.86695	0.7816010393080133
0.86705	0.7815731702014636
0.86715	0.7815452894298754
0.86725	0.7815173969878344
0.86735	0.7814894928699213
0.86745	0.7814615770707153
0.86755	0.7814336495847919
0.86765	0.7814057104067229
0.86775	0.7813777595310776
0.86785	0.7813497969524199
0.86795	0.7813218226653144
0.86805	0.7812938366643193
0.86815	0.7812658389439915
0.86825	0.7812378294988839
0.86835	0.781209808323544
0.86845	0.7811817754125183
0.86855	0.7811537307603517
0.86865	0.7811256743615822
0.86875	0.7810976062107454
0.86885	0.7810695263023746
0.86895	0.7810414346310016
0.86905	0.7810133311911511
0.86915	0.7809852159773478
0.86925	0.780957088984109
0.86935	0.7809289502059539
0.86945	0.7809007996373943
0.86955	0.7808726372729409
0.86965	0.7808444631071
0.86975	0.780816277134375
0.86985	0.7807880793492662
0.86995	0.7807598697462701
0.87005	0.7807316483198795
0.87015	0.7807034150645848
0.87025	0.7806751699748736
0.87035	0.7806469130452284
0.87045	0.7806186442701281
0.87055	0.78059036364405
0.87065	0.7805620711614671
0.87075	0.7805337668168509
0.87085	0.7805054506046667
0.87095	0.7804771225193763
0.87105	0.7804487825554406
0.87115	0.780420430707315
0.87125	0.7803920669694543
0.87135	0.7803636913363068
0.87145	0.7803353038023176
0.87155	0.7803069043619304
0.87165	0.7802784930095829
0.87175	0.7802500697397129
0.87185	0.7802216345467526
0.87195	0.7801931874251311
0.87205	0.780164728369272
0.87215	0.7801362573735982
0.87225	0.7801077744325284
0.87235	0.7800792795404775
0.87245	0.780050772691857
0.87255	0.7800222538810759
0.87265	0.7799937231025391
0.87275	0.7799651803506471
0.87285	0.7799366256197969
0.87295	0.7799080589043845
0.87305	0.7798794801987986
0.87315	0.7798508894974282
0.87325	0.7798222867946564
0.87335	0.7797936720848647
0.87345	0.779765045362429
0.87355	0.7797364066217215
0.87365	0.7797077558571142
0.87375	0.7796790930629703
0.87385	0.7796504182336541
0.87395	0.7796217313635254
0.87405	0.7795930324469379
0.87415	0.7795643214782463
0.87425	0.7795355984517981
0.87435	0.7795068633619364
0.87445	0.779478116203004
0.87455	0.779449356969339
0.87465	0.7794205856552748
0.87475	0.7793918022551429
0.87485	0.7793630067632702
0.87495	0.7793341991739803
0.87505	0.7793053794815926
0.87515	0.7792765476804232
0.87525	0.7792477037647861
0.87535	0.779218847728989
0.87545	0.779189979567338
0.87555	0.7791610992741347
0.87565	0.7791322068436787
0.87575	0.7791033022702628
0.87585	0.7790743855481777
0.87595	0.779045456671713
0.87605	0.7790165156351508
0.87615	0.778987562432771
0.87625	0.7789585970588514
0.87635	0.778929619507663
0.87645	0.7789006297734754
0.87655	0.7788716278505539
0.87665	0.7788426137331609
0.87675	0.7788135874155542
0.87685	0.7787845488919877
0.87695	0.7787554981567132
0.87705	0.778726435203976
0.87715	0.7786973600280216
0.87725	0.7786682726230876
0.87735	0.7786391729834118
0.87745	0.7786100611032247
0.87755	0.7785809369767549
0.87765	0.7785518005982276
0.87775	0.7785226519618647
0.87785	0.7784934910618827
0.87795	0.7784643178924948
0.87805	0.7784351324479104
0.87815	0.7784059347223362
0.87825	0.7783767247099755
0.87835	0.7783475024050254
0.87845	0.778318267801681
0.87855	0.7782890208941337
0.87865	0.7782597616765708
0.87875	0.778230490143175
0.87885	0.7782012062881263
0.87895	0.7781719101055998
0.87905	0.7781426015897684
0.87915	0.7781132807348007
0.87925	0.7780839475348605
0.87935	0.7780546019841095
0.87945	0.7780252440767043
0.87955	0.7779958738067976
0.87965	0.7779664911685376
0.87975	0.7779370961560703
0.87985	0.7779076887635388
0.87995	0.7778782689850795
0.88005	0.7778488368148267
0.88015	0.7778193922469104
0.88025	0.7777899352754569
0.88035	0.7777604658945872
0.88045	0.7777309840984223
0.88055	0.7777014898810748
0.88065	0.7776719832366564
0.88075	0.7776424641592732
0.88085	0.7776129326430291
0.88095	0.7775833886820224
0.88105	0.777553832270349
0.88115	0.7775242634020998
0.88125	0.777494682071362
0.88135	0.7774650882722197
0.88145	0.7774354819987526
0.88155	0.7774058632450359
0.88165	0.777376232005142
0.88175	0.7773465882731384
0.88185	0.7773169320430908
0.88195	0.7772872633090575
0.88205	0.7772575820650938
0.88215	0.7772278883052532
0.88225	0.7771981820235834
0.88235	0.7771684632141284
0.88245	0.7771387318709306
0.88255	0.7771089879880246
0.88265	0.7770792315594423
0.88275	0.7770494625792126
0.88285	0.7770196810413613
0.88295	0.776989886939907
0.88305	0.776960080268868
0.88315	0.7769302610222552
0.88325	0.7769004291940778
0.88335	0.7768705847783398
0.88345	0.7768407277690428
0.88355	0.7768108581601818
0.88365	0.7767809759457504
0.88375	0.7767510811197369
0.88385	0.7767211736761256
0.88395	0.7766912536088961
0.88405	0.7766613209120257
0.88415	0.7766313755794872
0.88425	0.7766014176052479
0.88435	0.7765714469832714
0.88445	0.776541463707518
0.88455	0.7765114677719444
0.88465	0.7764814591705016
0.88475	0.7764514378971398
0.88485	0.7764214039458006
0.88495	0.7763913573104242
0.88505	0.776361297984946
0.88515	0.7763312259632971
0.88525	0.7763011412394046
0.88535	0.7762710438071928
0.88545	0.7762409336605806
0.88555	0.7762108107934828
0.88565	0.7761806751998096
0.88575	0.7761505268734681
0.88585	0.7761203658083604
0.88595	0.7760901919983857
0.88605	0.7760600054374384
0.88615	0.7760298061194082
0.88625	0.7759995940381806
0.88635	0.7759693691876371
0.88645	0.7759391315616553
0.88655	0.7759088811541093
0.88665	0.7758786179588681
0.88675	0.7758483419697977
0.88685	0.7758180531807563
0.88695	0.775787751585602
0.88705	0.775757437178187
0.88715	0.7757271099523604
0.88725	0.7756967699019626
0.88735	0.7756664170208375
0.88745	0.7756360513028198
0.88755	0.7756056727417394
0.88765	0.7755752813314238
0.88775	0.7755448770656954
0.88785	0.7755144599383741
0.88795	0.7754840299432724
0.88805	0.7754535870742019
0.88815	0.7754231313249681
0.88825	0.7753926626893716
0.88835	0.7753621811612086
0.88845	0.7753316867342737
0.88855	0.7753011794023558
0.88865	0.7752706591592399
0.88875	0.7752401259987047
0.88885	0.7752095799145264
0.88895	0.7751790209004773
0.88905	0.775148448950323
0.88915	0.7751178640578278
0.88925	0.775087266216749
0.88935	0.7750566554208421
0.88945	0.7750260316638571
0.88955	0.7749953949395385
0.88965	0.774964745241628
0.88975	0.7749340825638639
0.88985	0.7749034068999777
0.88995	0.7748727182436975
0.89005	0.7748420165887482
0.89015	0.7748113019288471
0.89025	0.7747805742577124
0.89035	0.7747498335690537
0.89045	0.7747190798565768
0.89055	0.7746883131139839
0.89065	0.7746575333349732
0.89075	0.7746267405132385
0.89085	0.7745959346424679
0.89095	0.7745651157163452
0.89105	0.7745342837285515
0.89115	0.7745034386727615
0.89125	0.7744725805426484
0.89135	0.7744417093318773
0.89145	0.7744108250341096
0.89155	0.7743799276430067
0.89165	0.7743490171522188
0.89175	0.7743180935553968
0.89185	0.774287156846185
0.89195	0.7742562070182238
0.89205	0.7742252440651481
0.89215	0.7741942679805894
0.89225	0.7741632787581739
0.89235	0.7741322763915249
0.89245	0.7741012608742598
0.89255	0.774070232199992
0.89265	0.7740391903623293
0.89275	0.7740081353548769
0.89285	0.7739770671712338
0.89295	0.7739459858049968
0.89305	0.7739148912497549
0.89315	0.7738837834990955
0.89325	0.773852662546601
0.89335	0.7738215283858466
0.89345	0.7737903810104046
0.89355	0.7737592204138449
0.89365	0.7737280465897313
0.89375	0.7736968595316219
0.89385	0.7736656592330701
0.89395	0.7736344456876256
0.89405	0.7736032188888354
0.89415	0.7735719788302393
0.89425	0.7735407255053725
0.89435	0.7735094589077679
0.89445	0.7734781790309513
0.89455	0.7734468858684456
0.89465	0.773415579413768
0.89475	0.7733842596604308
0.89485	0.7733529266019425
0.89495	0.7733215802318086
0.89505	0.7732902205435284
0.89515	0.7732588475305946
0.89525	0.7732274611864978
0.89535	0.773196061504723
0.89545	0.7731646484787502
0.89555	0.7731332221020563
0.89565	0.7731017823681131
0.89575	0.7730703292703854
0.89585	0.773038862802336
0.89595	0.7730073829574214
0.89605	0.7729758897290934
0.89615	0.772944383110802
0.89625	0.7729128630959897
0.89635	0.7728813296780936
0.89645	0.7728497828505484
0.89655	0.7728182226067819
0.89665	0.7727866489402184
0.89675	0.7727550618442788
0.89685	0.772723461312377
0.89695	0.7726918473379216
0.89705	0.772660219914319
0.89715	0.7726285790349703
0.89725	0.7725969246932701
0.89735	0.7725652568826097
0.89745	0.7725335755963745
0.89755	0.7725018808279458
0.89765	0.7724701725707032
0.89775	0.7724384508180148
0.89785	0.7724067155632492
0.89795	0.7723749667997679
0.89805	0.7723432045209295
0.89815	0.7723114287200848
0.89825	0.7722796393905815
0.89835	0.772247836525764
0.89845	0.7722160201189692
0.89855	0.7721841901635312
0.89865	0.7721523466527763
0.89875	0.7721204895800285
0.89885	0.7720886189386087
0.89895	0.7720567347218286
0.89905	0.7720248369229974
0.89915	0.7719929255354195
0.89925	0.771961000552394
0.89935	0.7719290619672152
0.89945	0.7718971097731716
0.89955	0.7718651439635487
0.89965	0.7718331645316254
0.89975	0.7718011714706763
0.89985	0.7717691647739715
0.89995	0.7717371444347758
0.90005	0.7717051104463479
0.90015	0.771673062801943
0.90025	0.7716410014948116
0.90035	0.7716089265181971
0.90045	0.7715768378653408
0.90055	0.771544735529478
0.90065	0.7715126195038381
0.90075	0.7714804897816454
0.90085	0.7714483463561199
0.90095	0.7714161892204774
0.90105	0.771384018367929
0.90115	0.7713518337916792
0.90125	0.7713196354849283
0.90135	0.7712874234408705
0.90145	0.7712551976526959
0.90155	0.7712229581135899
0.90165	0.7711907048167322
0.90175	0.7711584377552976
0.90185	0.7711261569224562
0.90195	0.7710938623113716
0.90205	0.7710615539152036
0.90215	0.7710292317271089
0.90225	0.7709968957402344
0.90235	0.7709645459477256
0.90245	0.7709321823427235
0.90255	0.7708998049183603
0.90265	0.7708674136677645
0.90275	0.7708350085840614
0.90285	0.7708025896603707
0.90295	0.7707701568898047
0.90305	0.7707377102654722
0.90315	0.7707052497804773
0.90325	0.7706727754279178
0.90335	0.7706402872008875
0.90345	0.7706077850924742
0.90355	0.7705752690957607
0.90365	0.7705427392038245
0.90375	0.7705101954097375
0.90385	0.7704776377065685
0.90395	0.7704450660873778
0.90405	0.7704124805452235
0.90415	0.7703798810731565
0.90425	0.770347267664225
0.90435	0.7703146403114693
0.90445	0.7702819990079248
0.90455	0.7702493437466227
0.90465	0.770216674520588
0.90475	0.7701839913228418
0.90485	0.7701512941463995
0.90495	0.7701185829842697
0.90505	0.7700858578294565
0.90515	0.7700531186749603
0.90525	0.7700203655137741
0.90535	0.769987598338887
0.90545	0.7699548171432828
0.90555	0.7699220219199386
0.90565	0.7698892126618275
0.90575	0.7698563893619158
0.90585	0.7698235520131664
0.90595	0.769790700608536
0.90605	0.7697578351409761
0.90615	0.7697249556034315
0.90625	0.7696920619888438
0.90635	0.769659154290149
0.90645	0.7696262325002746
0.90655	0.7695932966121476
0.90665	0.7695603466186861
0.90675	0.7695273825128041
0.90685	0.7694944042874078
0.90695	0.769461411935403
0.90705	0.7694284054496856
0.90715	0.7693953848231477
0.90725	0.7693623500486765
0.90735	0.7693293011191529
0.90745	0.7692962380274508
0.90755	0.769263160766443
0.90765	0.7692300693289928
0.90775	0.7691969637079602
0.90785	0.7691638438961977
0.90795	0.7691307098865552
0.90805	0.7690975616718742
0.90815	0.7690643992449933
0.90825	0.7690312225987433
0.90835	0.7689980317259506
0.90845	0.7689648266194349
0.90855	0.7689316072720124
0.90865	0.7688983736764936
0.90875	0.7688651258256818
0.90885	0.7688318637123749
0.90895	0.7687985873293657
0.90905	0.7687652966694416
0.90915	0.7687319917253845
0.90925	0.7686986724899708
0.90935	0.768665338955972
0.90945	0.7686319911161521
0.90955	0.7685986289632698
0.90965	0.7685652524900799
0.90975	0.76853186168933
0.90985	0.768498456553762
0.90995	0.7684650370761129
0.91005	0.7684316032491134
0.91015	0.7683981550654909
0.91025	0.7683646925179629
0.91035	0.7683312155992441
0.91045	0.768297724302043
0.91055	0.7682642186190622
0.91065	0.7682306985429993
0.91075	0.7681971640665437
0.91085	0.7681636151823831
0.91095	0.7681300518831972
0.91105	0.7680964741616594
0.91115	0.768062882010436
0.91125	0.7680292754221918
0.91135	0.7679956543895833
0.91145	0.767962018905262
0.91155	0.7679283689618719
0.91165	0.7678947045520528
0.91175	0.7678610256684374
0.91185	0.7678273323036547
0.91195	0.7677936244503271
0.91205	0.7677599021010695
0.91215	0.7677261652484928
0.91225	0.7676924138851998
0.91235	0.7676586480037908
0.91245	0.7676248675968592
0.91255	0.7675910726569897
0.91265	0.7675572631767636
0.91275	0.7675234391487566
0.91285	0.7674896005655384
0.91295	0.7674557474196718
0.91305	0.7674218797037144
0.91315	0.7673879974102176
0.91325	0.767354100531726
0.91335	0.7673201890607803
0.91345	0.7672862629899133
0.91355	0.7672523223116525
0.91365	0.7672183670185186
0.91375	0.7671843971030294
0.91385	0.7671504125576939
0.91395	0.7671164133750148
0.91405	0.7670823995474905
0.91415	0.7670483710676133
0.91425	0.7670143279278671
0.91435	0.7669802701207328
0.91445	0.7669461976386838
0.91455	0.7669121104741868
0.91465	0.7668780086197047
0.91475	0.7668438920676913
0.91485	0.7668097608105966
0.91495	0.7667756148408635
0.91505	0.7667414541509282
0.91515	0.7667072787332225
0.91525	0.7666730885801709
0.91535	0.7666388836841938
0.91545	0.7666046640377014
0.91555	0.7665704296331008
0.91565	0.7665361804627925
0.91575	0.7665019165191698
0.91585	0.7664676377946212
0.91595	0.7664333442815282
0.91605	0.7663990359722662
0.91615	0.7663647128592047
0.91625	0.7663303749347077
0.91635	0.7662960221911302
0.91645	0.7662616546208225
0.91655	0.7662272722161292
0.91665	0.76619287496939
0.91675	0.7661584628729365
0.91685	0.7661240359190916
0.91695	0.7660895941001773
0.91705	0.7660551374085051
0.91715	0.7660206658363816
0.91725	0.7659861793761069
0.91735	0.7659516780199757
0.91745	0.765917161760275
0.91755	0.7658826305892871
0.91765	0.765848084499286
0.91775	0.7658135234825407
0.91785	0.7657789475313121
0.91795	0.7657443566378584
0.91805	0.7657097507944269
0.91815	0.7656751299932606
0.91825	0.7656404942265962
0.91835	0.7656058434866643
0.91845	0.7655711777656893
0.91855	0.7655364970558881
0.91865	0.7655018013494695
0.91875	0.7654670906386387
0.91885	0.7654323649155942
0.91895	0.7653976241725271
0.91905	0.7653628684016204
0.91915	0.7653280975950524
0.91925	0.7652933117449964
0.91935	0.7652585108436166
0.91945	0.765223694883072
0.91955	0.7651888638555139
0.91965	0.7651540177530837
0.91975	0.7651191565679187
0.91985	0.7650842802921406
0.91995	0.7650493889178538
0.92005	0.7650144824371297
0.92015	0.7649795608419699
0.92025	0.7649446241242289
0.92035	0.7649096722754306
0.92045	0.764874705286354
0.92055	0.764839723146085
0.92065	0.7648047258398517
0.92075	0.7647697133440818
0.92085	0.7647346856151063
0.92095	0.7646996425633678
0.92105	0.7646645839945196
0.92115	0.7646295094748778
0.92125	0.7645944180240843
0.92135	0.7645593074131621
0.92145	0.7645241725616251
0.92155	0.7644890018779033
0.92165	0.7644537689011429
0.92175	0.7644184131947803
0.92185	0.7643827966503287
0.92195	0.7643466036991847
0.92205	0.7643091141571202
0.92215	0.7642686867811361
0.92225	0.7642215782735795
0.92235	0.7641592118884369
0.92245	0.7640618450169474
0.92255	0.7638842206217195
0.92265	0.763524367918444
0.92275	0.7627563189451603
0.92285	0.7610709826159813
0.92295	0.757249230129038
0.92305	0.7482698817034351
0.92315	0.72734543796737
0.92325	0.6830026786933496
0.92335	0.6045199993165294
0.92345	0.49472041011501067
0.92355	0.3756879769811897
0.92365	0.2737566814300912
0.92375	0.20000786716300112
0.92385	0.15026499872131846
0.92395	0.11687375067086568
0.92405	0.0943307874789371
0.92415	0.07900497565282749
0.92425	0.068448670903168
0.92435	0.06106826648487987
0.92445	0.05583258917099637
0.92455	0.052064839909835375
0.92465	0.04931569714019959
0.92475	0.0472832518860685
0.92485	0.04576197798443576
0.92495	0.04461014936551138
0.92505	0.04372878180594667
0.92515	0.04304786283830777
0.92525	0.042517248552863374
0.92535	0.042100579783057174
0.92545	0.04177117278795075
0.92555	0.041509214425612076
0.92565	0.041299827614598265
0.92575	0.04113172293098789
0.92585	0.04099624866256947
0.92595	0.04088671427253469
0.92605	0.040797903250443156
0.92615	0.04072571842544841
0.92625	0.0406669208547865
0.92635	0.04061893549814982
0.92645	0.04057970506166706
0.92655	0.040547578957412976
0.92665	0.040521228138039087
0.92675	0.04049957920119058
0.92685	0.04048176299389282
0.92695	0.04046707423662583
0.92705	0.04045493960095708
0.92715	0.04044489232881185
0.92725	0.04043655195427064
0.92735	0.04042960803398787
0.92745	0.04042380704696486
0.92755	0.040418941814187676
0.92765	0.040414842931513976
0.92775	0.04041137181780542
0.92785	0.040408415063636155
0.92795	0.040405879830397375
0.92805	0.040403690099922174
0.92815	0.04040178361427207
0.92825	0.040400109376568204
0.92835	0.04039862560858946
0.92845	0.04039729808070305
0.92855	0.04039609874561195
0.92865	0.04039500462022258
0.92875	0.04039399687028743
0.92885	0.040393060060859645
0.92895	0.04039218154239736
0.92905	0.04039135094788525
0.92915	0.040390559780842224
0.92925	0.04038980107775315
0.92935	0.04038906913145724
0.92945	0.04038835926447042
0.92955	0.04038766764321805
0.92965	0.04038699112578915
0.92975	0.04038632713715864
0.92985	0.04038567356692018
0.92995	0.04038502868546774
0.93005	0.04038439107529625
0.93015	0.04038375957469457
0.93025	0.04038313323159537
0.93035	0.04038251126574943
0.93045	0.0403818930377234
0.93055	0.04038127802349002
0.93065	0.0403806657936024
0.93075	0.040380055996125354
0.93085	0.040379448342646
0.93095	0.04037884259680887
0.93105	0.04037823856491916
0.93115	0.04037763608824193
0.93125	0.04037703503669121
0.93135	0.04037643530365741
0.93145	0.040375836801768705
0.93155	0.040375239459417546
0.93165	0.04037464321791392
0.93175	0.04037404802915253
0.93185	0.04037345385370136
0.93195	0.04037286065923498
0.93205	0.04037226841925101
0.93215	0.040371677112018334
0.93225	0.040371086719714885
0.93235	0.04037049722772181
0.93245	0.040369908624044444
0.93255	0.04036932089883833
0.93265	0.04036873404402056
0.93275	0.04036814805295168
0.93285	0.04036756292017447
0.93295	0.040366978641200583
0.93305	0.0403663952123354
0.93315	0.040365812630534466
0.93325	0.040365230893285996
0.93335	0.040364649998514725
0.93345	0.04036406994450277
0.93355	0.04036349072982527
0.93365	0.04036291235329736
0.93375	0.040362334813930756
0.93385	0.040361758110898115
0.93395	0.04036118224350424
0.93405	0.04036060721116193
0.93415	0.0403600330133725
0.93425	0.040359459649709974
0.93435	0.040358887119807924
0.93445	0.04035831542334854
0.93455	0.040357744560053935
0.93465	0.04035717452967907
0.93475	0.04035660533200575
0.93485	0.040356036966837656
0.93495	0.04035546943399666
0.93505	0.04035490273331948
0.93515	0.040354336864654894
0.93525	0.04035377182786174
0.93535	0.040353207622807
0.93545	0.04035264424936436
0.93555	0.040352081707413175
0.93565	0.04035151999683736
0.93575	0.04035095911752457
0.93585	0.04035039906936548
0.93595	0.040349839852253454
0.93605	0.04034928146608403
0.93615	0.040348723910754475
0.93625	0.04034816718616354
0.93635	0.040347611292211136
0.93645	0.04034705622879832
0.93655	0.040346501995827046
0.93665	0.04034594859319994
0.93675	0.04034539602082029
0.93685	0.04034484427859189
0.93695	0.040344293366419114
0.93705	0.04034374328420672
0.93715	0.040343194031859826
0.93725	0.04034264560928389
0.93735	0.04034209801638463
0.93745	0.040341551253067945
0.93755	0.04034100531924016
0.93765	0.040340460214807805
0.93775	0.04033991593967754
0.93785	0.040339372493756326
0.93795	0.04033882987695115
0.93805	0.04033828808916937
0.93815	0.04033774713031838
0.93825	0.04033720700030585
0.93835	0.04033666769903956
0.93845	0.040336129226427486
0.93855	0.040335591582377706
0.93865	0.04033505476679862
0.93875	0.04033451877959854
0.93885	0.04033398362068611
0.93895	0.040333449289969986
0.93905	0.04033291578735914
0.93915	0.04033238311276267
0.93925	0.040331851266089715
0.93935	0.04033132024724962
0.93945	0.04033079005615197
0.93955	0.04033026069270635
0.93965	0.0403297321568225
0.93975	0.0403292044484105
0.93985	0.04032867756738032
0.93995	0.04032815151364227
0.94005	0.04032762628710675
0.94015	0.04032710188768427
0.94025	0.04032657831528554
0.94035	0.040326055569821384
0.94045	0.04032553365120282
0.94055	0.040325012559340886
0.94065	0.04032449229414693
0.94075	0.04032397285553235
0.94085	0.04032345424340873
0.94095	0.04032293645768782
0.94105	0.04032241949828143
0.94115	0.04032190336510155
0.94125	0.040321388058060424
0.94135	0.04032087357707034
0.94145	0.04032035992204368
0.94155	0.04031984709289307
0.94165	0.0403193350895313
0.94175	0.040318823911871186
0.94185	0.04031831355982586
0.94195	0.04031780403330847
0.94205	0.04031729533223227
0.94215	0.04031678745651083
0.94225	0.04031628040605771
0.94235	0.04031577418078673
0.94245	0.04031526878061181
0.94255	0.04031476420544695
0.94265	0.0403142604552064
0.94275	0.040313757529804504
0.94285	0.04031325542915577
0.94295	0.04031275415317484
0.94305	0.04031225370177652
0.94315	0.04031175407487574
0.94325	0.04031125527238755
0.94335	0.04031075729422717
0.94345	0.04031026014031008
0.94355	0.0403097638105517
0.94365	0.04030926830486772
0.94375	0.04030877362317398
0.94385	0.040308279765386396
0.94395	0.04030778673142108
0.94405	0.04030729452119434
0.94415	0.04030680313462248
0.94425	0.04030631257162208
0.94435	0.04030582283210985
0.94445	0.04030533391600253
0.94455	0.040304845823217174
0.94465	0.04030435855367089
0.94475	0.04030387210728099
0.94485	0.04030338648396482
0.94495	0.040302901683639925
0.94505	0.04030241770622406
0.94515	0.04030193455163502
0.94525	0.040301452219790826
0.94535	0.04030097071060966
0.94545	0.040300490024009705
0.94555	0.04030001015990941
0.94565	0.04029953111822741
0.94575	0.04029905289888235
0.94585	0.04029857550179313
0.94595	0.04029809892687872
0.94605	0.040297623174058286
0.94615	0.04029714824325109
0.94625	0.04029667413437661
0.94635	0.040296200847354476
0.94645	0.040295728382104344
0.94655	0.040295256738546135
0.94665	0.04029478591659984
0.94675	0.040294315916185604
0.94685	0.04029384673722374
0.94695	0.04029337837963466
0.94705	0.040292910843339004
0.94715	0.04029244412825753
0.94725	0.04029197823431114
0.94735	0.040291513161420836
0.94745	0.04029104890950773
0.94755	0.040290585478493145
0.94765	0.04029012286829857
0.94775	0.04028966107884563
0.94785	0.040289200110056
0.94795	0.04028873996185164
0.94805	0.04028828063415463
0.94815	0.04028782212688708
0.94825	0.040287364439971274
0.94835	0.04028690757332966
0.94845	0.04028645152688493
0.94855	0.04028599630055982
0.94865	0.04028554189427721
0.94875	0.04028508830796011
0.94885	0.04028463554153171
0.94895	0.04028418359491542
0.94905	0.04028373246803464
0.94915	0.040283282160813
0.94925	0.040282832673174326
0.94935	0.040282384005042374
0.94945	0.04028193615634126
0.94955	0.040281489126995196
0.94965	0.0402810429169285
0.94975	0.04028059752606556
0.94985	0.040280152954331086
0.94995	0.04027970920164986
0.95005	0.04027926626794674
0.95015	0.0402788241531468
0.95025	0.040278382857175145
0.95035	0.04027794237995721
0.95045	0.04027750272141839
0.95055	0.040277063881484346
0.95065	0.04027662586008086
0.95075	0.04027618865713381
0.95085	0.04027575227256922
0.95095	0.04027531670631334
0.95105	0.0402748819582924
0.95115	0.04027444802843294
0.95125	0.04027401491666158
0.95135	0.040273582622905105
0.95145	0.040273151147090396
0.95155	0.04027272048914446
0.95165	0.04027229064899454
0.95175	0.040271861626567915
0.95185	0.04027143342179202
0.95195	0.04027100603459457
0.95205	0.04027057946490328
0.95215	0.04027015371264605
0.95225	0.04026972877775093
0.95235	0.0402693046601461
0.95245	0.04026888135975985
0.95255	0.04026845887652068
0.95265	0.0402680372103572
0.95275	0.04026761636119819
0.95285	0.04026719632897246
0.95295	0.04026677711360919
0.95305	0.040266358715037434
0.95315	0.04026594113318649
0.95325	0.040265524367985944
0.95335	0.04026510841936536
0.95345	0.04026469328725437
0.95355	0.040264278971582974
0.95365	0.04026386547228123
0.95375	0.04026345278927924
0.95385	0.04026304092250731
0.95395	0.040262629871895945
0.95405	0.04026221963737566
0.95415	0.040261810218877286
0.95425	0.040261401616331655
0.95435	0.04026099382966982
0.95445	0.040260586858822965
0.95455	0.04026018070372224
0.95465	0.04025977536429922
0.95475	0.04025937084048555
0.95485	0.040258967132212845
0.95495	0.04025856423941299
0.95505	0.04025816216201805
0.95515	0.04025776089996015
0.95525	0.04025736045317152
0.95535	0.0402569608215847
0.95545	0.04025656200513223
0.95555	0.040256164003746854
0.95565	0.04025576681736131
0.95575	0.04025537044590867
0.95585	0.04025497488932212
0.95595	0.040254580147534934
0.95605	0.040254186220480485
0.95615	0.04025379310809235
0.95625	0.04025340081030416
0.95635	0.040253009327049866
0.95645	0.04025261865826343
0.95655	0.04025222880387898
0.95665	0.04025183976383078
0.95675	0.04025145153805326
0.95685	0.04025106412648096
0.95695	0.04025067752904853
0.95705	0.04025029174569083
0.95715	0.040249906776342805
0.95725	0.040249522620939525
0.95735	0.040249139279416354
0.95745	0.040248756751708616
0.95755	0.040248375037751916
0.95765	0.040247994137481806
0.95775	0.040247614050834116
0.95785	0.04024723477774486
0.95795	0.04024685631815013
0.95805	0.04024647867198619
0.95815	0.040246101839189356
0.95825	0.04024572581969612
0.95835	0.04024535061344324
0.95845	0.04024497622036745
0.95855	0.04024460264040561
0.95865	0.04024422987349488
0.95875	0.04024385791957246
0.95885	0.04024348677857568
0.95895	0.04024311645044208
0.95905	0.04024274693510929
0.95915	0.04024237823251506
0.95925	0.04024201034259738
0.95935	0.040241643265294245
0.95945	0.04024127700054374
0.95955	0.040240911548284415
0.95965	0.04024054690845463
0.95975	0.040240183080993024
0.95985	0.0402398200658383
0.95995	0.0402394578629294
0.96005	0.04023909647220532
0.96015	0.0402387358936053
0.96025	0.04023837612706862
0.96035	0.04023801717253467
0.96045	0.040237659029943154
0.96055	0.04023730169923372
0.96065	0.04023694518034631
0.96075	0.04023658947322093
0.96085	0.04023623457779765
0.96095	0.040235880494016794
0.96105	0.04023552722181881
0.96115	0.04023517476114422
0.96125	0.040234823111933826
0.96135	0.04023447227412844
0.96145	0.040234122247669
0.96155	0.04023377303249662
0.96165	0.04023342462855263
0.96175	0.04023307703577841
0.96185	0.040232730254115494
0.96195	0.04023238428350555
0.96205	0.04023203912389052
0.96215	0.04023169477521222
0.96225	0.04023135123741277
0.96235	0.04023100851043443
0.96245	0.040230666594219616
0.96255	0.0402303254887108
0.96265	0.040229985193850626
0.96275	0.04022964570958193
0.96285	0.04022930703584766
0.96295	0.040228969172590806
0.96305	0.040228632119754644
0.96315	0.04022829587728252
0.96325	0.04022796044511787
0.96335	0.04022762582320439
0.96345	0.040227292011485824
0.96355	0.04022695900990604
0.96365	0.040226626818409175
0.96375	0.04022629543693928
0.96385	0.04022596486544078
0.96395	0.04022563510385807
0.96405	0.04022530615213576
0.96415	0.04022497801021859
0.96425	0.040224650678051484
0.96435	0.040224324155579375
0.96445	0.04022399844274747
0.96455	0.04022367353950103
0.96465	0.04022334944578549
0.96475	0.04022302616154648
0.96485	0.040222703686729616
0.96495	0.04022238202128073
0.96505	0.0402220611651459
0.96515	0.04022174111827116
0.96525	0.04022142188060277
0.96535	0.040221103452087174
0.96545	0.04022078583267087
0.96555	0.040220469022300566
0.96565	0.04022015302092307
0.96575	0.040219837828485296
0.96585	0.04021952344493437
0.96595	0.040219209870217446
0.96605	0.040218897104281975
0.96615	0.040218585147075374
0.96625	0.0402182739985453
0.96635	0.040217963658639555
0.96645	0.04021765412730604
0.96655	0.04021734540449283
0.96665	0.04021703749014821
0.96675	0.04021673038422037
0.96685	0.04021642408665775
0.96695	0.04021611859740899
0.96705	0.04021581391642286
0.96715	0.04021551004364822
0.96725	0.04021520697903409
0.96735	0.04021490472252962
0.96745	0.040214603274084146
0.96755	0.04021430263364709
0.96765	0.040214002801167964
0.96775	0.040213703776596506
0.96785	0.04021340555988252
0.96795	0.040213108150976014
0.96805	0.040212811549827095
0.96815	0.040212515756386076
0.96825	0.04021222077060331
0.96835	0.0402119265924293
0.96845	0.040211633221814744
0.96855	0.04021134065871042
0.96865	0.040211048903067245
0.96875	0.04021075795483642
0.96885	0.04021046781396905
0.96895	0.0402101784804164
0.96905	0.04020988995413009
0.96915	0.04020960223506183
0.96925	0.0402093153231633
0.96935	0.04020902921838634
0.96945	0.04020874392068301
0.96955	0.040208459430005505
0.96965	0.04020817574630616
0.96975	0.04020789286953742
0.96985	0.040207610799651905
0.96995	0.04020732953660229
0.97005	0.04020704908034143
0.97015	0.04020676943082234
0.97025	0.040206490587998175
0.97035	0.04020621255182219
0.97045	0.040205935322247796
0.97055	0.04020565889922855
0.97065	0.04020538328271807
0.97075	0.04020510847267023
0.97085	0.04020483446903899
0.97095	0.040204561271778474
0.97105	0.040204288880842876
0.97115	0.04020401729618658
0.97125	0.04020374651776405
0.97135	0.040203476545529956
0.97145	0.040203207379439054
0.97155	0.040202939019446285
0.97165	0.04020267146550669
0.97175	0.04020240471757544
0.97185	0.040202138775607854
0.97195	0.04020187363955945
0.97205	0.04020160930938581
0.97215	0.04020134578504263
0.97225	0.0402010830664858
0.97235	0.04020082115367136
0.97245	0.04020056004655538
0.97255	0.04020029974509416
0.97265	0.04020004024924413
0.97275	0.04019978155896182
0.97285	0.04019952367420395
0.97295	0.04019926659492735
0.97305	0.04019901032108897
0.97315	0.040198754852645915
0.97325	0.04019850018955536
0.97335	0.04019824633177475
0.97345	0.040197993279261636
0.97355	0.040197741031973544
0.97365	0.04019748958986832
0.97375	0.04019723895290385
0.97385	0.040196989121038154
0.97395	0.04019674009422946
0.97405	0.040196491872436145
0.97415	0.04019624445561664
0.97425	0.040195997843729424
0.97435	0.04019575203673337
0.97445	0.04019550703458733
0.97455	0.04019526283725022
0.97465	0.04019501944468127
0.97475	0.040194776856839746
0.97485	0.04019453507368499
0.97495	0.04019429409517663
0.97505	0.04019405392127433
0.97515	0.040193814551937816
0.97525	0.040193575987127104
0.97535	0.04019333822680235
0.97545	0.04019310127092378
0.97555	0.040192865119451686
0.97565	0.04019262977234661
0.97575	0.04019239522956918
0.97585	0.04019216149108016
0.97595	0.04019192855684041
0.97605	0.04019169642681103
0.97615	0.040191465100953165
0.97625	0.04019123457922817
0.97635	0.04019100486159748
0.97645	0.040190775948022686
0.97655	0.04019054783846549
0.97665	0.04019032053288771
0.97675	0.04019009403125142
0.97685	0.04018986833351869
0.97695	0.040189643439651805
0.97705	0.040189419349613155
0.97715	0.04018919606336529
0.97725	0.040188973580870806
0.97735	0.0401887519020926
0.97745	0.04018853102699359
0.97755	0.04018831095553688
0.97765	0.04018809168768568
0.97775	0.04018787322340318
0.97785	0.040187655562653024
0.97795	0.0401874387053988
0.97805	0.04018722265160422
0.97815	0.040187007401233224
0.97825	0.040186792954249845
0.97835	0.040186579310618184
0.97845	0.040186366470302534
0.97855	0.040186154433267396
0.97865	0.040185943199477284
0.97875	0.04018573276889685
0.97885	0.040185523141490966
0.97895	0.04018531431722467
0.97905	0.04018510629606303
0.97915	0.04018489907797128
0.97925	0.040184692662914794
0.97935	0.040184487050859016
0.97945	0.04018428224176964
0.97955	0.040184078235612514
0.97965	0.04018387503235348
0.97975	0.04018367263195862
0.97985	0.040183471034394076
0.97995	0.040183270239626236
0.98005	0.04018307024762157
0.98015	0.040182871058346586
0.98025	0.04018267267176802
0.98035	0.040182475087852776
0.98045	0.040182278306567884
0.98055	0.040182082327880425
0.98065	0.040181887151757606
0.98075	0.04018169277816692
0.98085	0.04018149920707587
0.98095	0.04018130643845211
0.98105	0.040181114472263475
0.98115	0.04018092330847788
0.98125	0.04018073294706349
0.98135	0.04018054338798842
0.98145	0.040180354631221
0.98155	0.04018016667672976
0.98165	0.04017997952448326
0.98175	0.04017979317445028
0.98185	0.040179607626599806
0.98195	0.04017942288090081
0.98205	0.04017923893732233
0.98215	0.04017905579583363
0.98225	0.040178873456404314
0.98235	0.040178691919003855
0.98245	0.04017851118360198
0.98255	0.04017833125016846
0.98265	0.04017815211867324
0.98275	0.040177973789086406
0.98285	0.040177796261378296
0.98295	0.04017761953551921
0.98305	0.04017744361147965
0.98315	0.040177268489230304
0.98325	0.04017709416874187
0.98335	0.04017692064998524
0.98345	0.04017674793293151
0.98355	0.04017657601755183
0.98365	0.04017640490381748
0.98375	0.040176234591699896
0.98385	0.04017606508117066
0.98395	0.040175896372201515
0.98405	0.04017572846476431
0.98415	0.040175561358830984
0.98425	0.040175395054373675
0.98435	0.040175229551364655
0.98445	0.04017506484977635
0.98455	0.04017490094958114
0.98465	0.040174737850751714
0.98475	0.0401745755532609
0.98485	0.04017441405708157
0.98495	0.040174253362186836
0.98505	0.04017409346854986
0.98515	0.04017393437614396
0.98525	0.04017377608494259
0.98535	0.040173618594919296
0.98545	0.04017346190604793
0.98555	0.04017330601830227
0.98565	0.04017315093165633
0.98575	0.04017299664608419
0.98585	0.04017284316156014
0.98595	0.040172690478058555
0.98605	0.04017253859555399
0.98615	0.04017238751402114
0.98625	0.04017223723343474
0.98635	0.04017208775376978
0.98645	0.040171939075001294
0.98655	0.040171791197104484
0.98665	0.04017164412005466
0.98675	0.04017149784382735
0.98685	0.04017135236839813
0.98695	0.04017120769374271
0.98705	0.040171063819836955
0.98715	0.04017092074665695
0.98725	0.04017077847417879
0.98735	0.04017063700237874
0.98745	0.04017049633123313
0.98755	0.04017035646071857
0.98765	0.040170217390811766
0.98775	0.040170079121489566
0.98785	0.040169941652728816
0.98795	0.04016980498450666
0.98805	0.04016966911680022
0.98815	0.04016953404958687
0.98825	0.040169399782844124
0.98835	0.040169266316549594
0.98845	0.04016913365068097
0.98855	0.040169001785216235
0.98865	0.04016887072013335
0.98875	0.04016874045541047
0.98885	0.0401686109910258
0.98895	0.04016848232695784
0.98905	0.04016835446318507
0.98915	0.04016822739968625
0.98925	0.04016810113644021
0.98935	0.04016797567342586
0.98945	0.040167851010622195
0.98955	0.04016772714800855
0.98965	0.04016760408556432
0.98975	0.04016748182326886
0.98985	0.04016736036110179
0.98995	0.04016723969904292
0.99005	0.040167119837072135
0.99015	0.0401670007751695
0.99025	0.04016688251331513
0.99035	0.040166765051489285
0.99045	0.0401666483896724
0.99055	0.040166532527845
0.99065	0.04016641746598783
0.99075	0.04016630320408173
0.99085	0.04016618974210756
0.99095	0.040166077080046464
0.99105	0.04016596521787964
0.99115	0.04016585415558848
0.99125	0.04016574389315456
0.99135	0.040165634430559344
0.99145	0.0401655257677846
0.99155	0.04016541790481229
0.99165	0.0401653108416245
0.99175	0.0401652045782033
0.99185	0.040165099114531
0.99195	0.0401649944505899
0.99205	0.0401648905863627
0.99215	0.04016478752183207
0.99225	0.04016468525698088
0.99235	0.04016458379179203
0.99245	0.04016448312624861
0.99255	0.04016438326033387
0.99265	0.04016428419403115
0.99275	0.04016418592732389
0.99285	0.040164088460195806
0.99295	0.04016399179263066
0.99305	0.0401638959246123
0.99315	0.040163800856124796
0.99325	0.04016370658715224
0.99335	0.040163613117678965
0.99345	0.04016352044768935
0.99355	0.040163428577167995
0.99365	0.04016333750609962
0.99375	0.0401632472344691
0.99385	0.04016315776226134
0.99395	0.040163069089461365
0.99405	0.040162981216054446
0.99415	0.04016289414202595
0.99425	0.040162807867361414
0.99435	0.04016272239204636
0.99445	0.040162637716066665
0.99455	0.040162553839408206
0.99465	0.04016247076205697
0.99475	0.04016238848399912
0.99485	0.04016230700522085
0.99495	0.04016222632570876
0.99505	0.04016214644544935
0.99515	0.04016206736442933
0.99525	0.04016198908263546
0.99535	0.04016191160005475
0.99545	0.04016183491667432
0.99555	0.04016175903248133
0.99565	0.04016168394746319
0.99575	0.040161609661607374
0.99585	0.0401615361749015
0.99595	0.04016146348733335
0.99605	0.04016139159889077
0.99615	0.040161320509561824
0.99625	0.040161250219334726
0.99635	0.040161180728197576
0.99645	0.04016111203613899
0.99655	0.040161044143147535
0.99665	0.04016097704921184
0.99675	0.040160910754320725
0.99685	0.04016084525846313
0.99695	0.0401607805616282
0.99705	0.04016071666380508
0.99715	0.04016065356498322
0.99725	0.04016059126515206
0.99735	0.04016052976430122
0.99745	0.04016046906242043
0.99755	0.0401604091594996
0.99765	0.04016035005552883
0.99775	0.04016029175049828
0.99785	0.04016023424439813
0.99795	0.04016017753721887
0.99805	0.04016012162895099
0.99815	0.04016006651958533
0.99825	0.040160012209112535
0.99835	0.04015995869752365
0.99845	0.04015990598480973
0.99855	0.040159854070962044
0.99865	0.040159802955971914
0.99875	0.04015975263983083
0.99885	0.04015970312253044
0.99895	0.040159654404062516
0.99905	0.040159606484418874
0.99915	0.04015955936359152
0.99925	0.04015951304157264
0.99935	0.04015946751835461
0.99945	0.040159422793929714
0.99955	0.0401593788682906
0.99965	0.040159335741429956
0.99975	0.040159293413340534
0.99985	0.040159251884015326
0.99995	0.04015921115344738


==> data/igr_trajectories/characteristics_alpha_0.0.txt <==
0.0,0.0,0.5
0.001,0.0012499999999999734,0.50025
0.002,0.0024999999999999467,0.5005
0.003,0.00374999999999992,0.5007499999999999
0.004,0.004999999999999893,0.5009999999999999
0.005,0.006249999999999867,0.5012499999999999
0.006,0.00749999999999984,0.5014999999999998
0.007,0.008749999999999813,0.5017499999999998
0.008,0.009999999999999787,0.5019999999999998
0.009,0.01124999999999976,0.5022499999999998
0.01,0.012499999999999734,0.5024999999999997
0.011,0.013749999999999707,0.5027499999999997
0.012,0.01499999999999968,0.5029999999999997
0.013,0.016249999999999654,0.5032499999999996
0.014,0.017499999999999627,0.5034999999999996
0.015,0.0187499999999996,0.5037499999999996
0.016,0.019999999999999574,0.5039999999999996
0.017,0.021249999999999547,0.5042499999999995
0.018,0.02249999999999952,0.5044999999999995
0.019,0.023749999999999494,0.5047499999999995
0.02,0.024999999999999467,0.5049999999999994
0.021,0.02624999999999944,0.5052499999999994
0.022,0.027499999999999414,0.5054999999999994
0.023,0.028749999999999387,0.5057499999999994
0.024,0.02999999999999936,0.5059999999999993
0.025,0.031249999999999334,0.5062499999999993
0.026,0.03249999999999931,0.5064999999999993
0.027,0.03374999999999928,0.5067499999999993
0.028,0.034999999999999254,0.5069999999999992
0.029,0.03624999999999923,0.5072499999999992
0.03,0.0374999999999992,0.5074999999999992
0.031,0.038749999999999174,0.5077499999999991
0.032,0.03999999999999915,0.5079999999999991
0.033,0.04124999999999912,0.5082499999999991
0.034,0.042499999999999094,0.5084999999999991
0.035,0.04374999999999907,0.508749999999999
0.036,0.04499999999999901,0.508999999999999
0.037,0.046249999999998986,0.509249999999999
0.038,0.04749999999999896,0.509499999999999
0.039,0.04874999999999893,0.5097499999999989
0.04,0.049999999999998906,0.5099999999999989
0.041,0.05124999999999888,0.5102499999999989
0.042,0.05249999999999885,0.5104999999999988
0.043,0.053749999999998826,0.5107499999999988
0.044,0.0549999999999988,0.5109999999999988
0.045,0.05624999999999877,0.5112499999999988
0.046,0.05749999999999875,0.5114999999999987
0.047,0.05874999999999872,0.5117499999999987
0.048,0.05999999999999869,0.5119999999999987
0.049,0.06124999999999867,0.5122499999999987
0.05,0.06249999999999864,0.5124999999999986
0.051,0.06374999999999861,0.5127499999999986
0.052,0.06499999999999859,0.5129999999999986
0.053,0.06624999999999856,0.5132499999999985
0.054,0.06749999999999853,0.5134999999999985
0.055,0.0687499999999985,0.5137499999999985
0.056,0.06999999999999848,0.5139999999999985
0.057,0.07124999999999845,0.5142499999999984
0.058,0.07249999999999843,0.5144999999999984
0.059,0.0737499999999984,0.5147499999999984
0.06,0.07499999999999837,0.5149999999999983
0.061,0.07624999999999835,0.5152499999999983
0.062,0.07749999999999832,0.5154999999999983
0.063,0.0787499999999983,0.5157499999999983
0.064,0.07999999999999827,0.5159999999999982
0.065,0.08124999999999824,0.5162499999999982
0.066,0.08249999999999821,0.5164999999999982
0.067,0.08374999999999819,0.5167499999999982
0.068,0.08499999999999816,0.5169999999999981
0.069,0.08624999999999813,0.5172499999999981
0.07,0.08749999999999811,0.5174999999999981
0.071,0.08874999999999808,0.517749999999998
0.072,0.08999999999999805,0.517999999999998
0.073,0.09124999999999803,0.518249999999998
0.074,0.092499999999998,0.518499999999998
0.075,0.09374999999999797,0.5187499999999979
0.076,0.09499999999999795,0.5189999999999979
0.077,0.09624999999999792,0.5192499999999979
0.078,0.0974999999999979,0.5194999999999979
0.079,0.09874999999999787,0.5197499999999978
0.08,0.09999999999999784,0.5199999999999978
0.081,0.10124999999999781,0.5202499999999978
0.082,0.10249999999999779,0.5204999999999977
0.083,0.10374999999999776,0.5207499999999977
0.084,0.10499999999999773,0.5209999999999977
0.085,0.10624999999999771,0.5212499999999977
0.086,0.10749999999999765,0.5214999999999976
0.087,0.10874999999999763,0.5217499999999977
0.088,0.1099999999999976,0.5219999999999976
0.089,0.11124999999999757,0.5222499999999977
0.09,0.11249999999999755,0.5224999999999975
0.091,0.11374999999999752,0.5227499999999976
0.092,0.1149999999999975,0.5229999999999975
0.093,0.11624999999999747,0.5232499999999976
0.094,0.11749999999999744,0.5234999999999974
0.095,0.11874999999999741,0.5237499999999975
0.096,0.11999999999999739,0.5239999999999974
0.097,0.12124999999999736,0.5242499999999974
0.098,0.12249999999999733,0.5244999999999973
0.099,0.1237499999999973,0.5247499999999974
0.1,0.12499999999999728,0.5249999999999972
0.101,0.12624999999999725,0.5252499999999973
0.102,0.12749999999999723,0.5254999999999972
0.103,0.1287499999999972,0.5257499999999973
0.104,0.12999999999999717,0.5259999999999971
0.105,0.13124999999999715,0.5262499999999972
0.106,0.13249999999999712,0.5264999999999971
0.107,0.1337499999999971,0.5267499999999972
0.108,0.13499999999999707,0.526999999999997
0.109,0.13624999999999704,0.5272499999999971
0.11,0.137499999999997,0.527499999999997
0.111,0.138749999999997,0.527749999999997
0.112,0.13999999999999696,0.5279999999999969
0.113,0.14124999999999693,0.528249999999997
0.114,0.1424999999999969,0.5284999999999969
0.115,0.14374999999999688,0.528749999999997
0.116,0.14499999999999685,0.5289999999999968
0.117,0.14624999999999683,0.5292499999999969
0.118,0.1474999999999968,0.5294999999999968
0.119,0.14874999999999677,0.5297499999999968
0.12,0.14999999999999675,0.5299999999999967
0.121,0.15124999999999672,0.5302499999999968
0.122,0.1524999999999967,0.5304999999999966
0.123,0.15374999999999667,0.5307499999999967
0.124,0.15499999999999664,0.5309999999999966
0.125,0.1562499999999966,0.5312499999999967
0.126,0.1574999999999966,0.5314999999999965
0.127,0.15874999999999656,0.5317499999999966
0.128,0.15999999999999653,0.5319999999999965
0.129,0.1612499999999965,0.5322499999999966
0.13,0.16249999999999648,0.5324999999999964
0.131,0.16374999999999645,0.5327499999999965
0.132,0.16499999999999643,0.5329999999999964
0.133,0.1662499999999964,0.5332499999999964
0.134,0.16749999999999637,0.5334999999999963
0.135,0.16874999999999635,0.5337499999999964
0.136,0.16999999999999632,0.5339999999999963
0.137,0.1712499999999963,0.5342499999999963
0.138,0.17249999999999627,0.5344999999999962
0.139,0.17374999999999624,0.5347499999999963
0.14,0.17499999999999621,0.5349999999999961
0.141,0.1762499999999962,0.5352499999999962
0.142,0.17749999999999616,0.5354999999999961
0.143,0.17874999999999613,0.5357499999999962
0.144,0.1799999999999961,0.535999999999996
0.145,0.18124999999999608,0.5362499999999961
0.146,0.18249999999999605,0.536499999999996
0.147,0.18374999999999603,0.5367499999999961
0.148,0.184999999999996,0.5369999999999959
0.149,0.18624999999999597,0.537249999999996
0.15,0.18749999999999595,0.5374999999999959
0.151,0.18874999999999592,0.537749999999996
0.152,0.1899999999999959,0.5379999999999958
0.153,0.19124999999999587,0.5382499999999959
0.154,0.19249999999999584,0.5384999999999958
0.155,0.19374999999999581,0.5387499999999958
0.156,0.1949999999999958,0.5389999999999957
0.157,0.19624999999999576,0.5392499999999958
0.158,0.19749999999999573,0.5394999999999956
0.159,0.1987499999999957,0.5397499999999957
0.16,0.19999999999999568,0.5399999999999956
0.161,0.20124999999999565,0.5402499999999957
0.162,0.20249999999999563,0.5404999999999955
0.163,0.2037499999999956,0.5407499999999956
0.164,0.20499999999999557,0.5409999999999955
0.165,0.20624999999999555,0.5412499999999956
0.166,0.20749999999999552,0.5414999999999954
0.167,0.2087499999999955,0.5417499999999955
0.168,0.20999999999999547,0.5419999999999954
0.169,0.21124999999999544,0.5422499999999955
0.17,0.21249999999999541,0.5424999999999953
0.171,0.2137499999999954,0.5427499999999954
0.172,0.21499999999999533,0.5429999999999954
0.173,0.2162499999999953,0.5432499999999953
0.174,0.21749999999999528,0.5434999999999953
0.175,0.21874999999999525,0.5437499999999953
0.176,0.21999999999999523,0.5439999999999953
0.177,0.2212499999999952,0.5442499999999952
0.178,0.22249999999999517,0.5444999999999952
0.179,0.22374999999999515,0.5447499999999952
0.18,0.22499999999999512,0.5449999999999952
0.181,0.2262499999999951,0.5452499999999951
0.182,0.22749999999999507,0.5454999999999951
0.183,0.22874999999999504,0.5457499999999951
0.184,0.22999999999999501,0.545999999999995
0.185,0.231249999999995,0.546249999999995
0.186,0.23249999999999496,0.546499999999995
0.187,0.23374999999999493,0.546749999999995
0.188,0.2349999999999949,0.5469999999999949
0.189,0.23624999999999488,0.5472499999999949
0.19,0.23749999999999485,0.5474999999999949
0.191,0.23874999999999483,0.5477499999999949
0.192,0.2399999999999948,0.5479999999999948
0.193,0.24124999999999477,0.5482499999999948
0.194,0.24249999999999475,0.5484999999999948
0.195,0.24374999999999472,0.5487499999999947
0.196,0.2449999999999947,0.5489999999999947
0.197,0.24624999999999467,0.5492499999999947
0.198,0.24749999999999464,0.5494999999999947
0.199,0.24874999999999461,0.5497499999999946
0.2,0.2499999999999946,0.5499999999999946
0.201,0.25124999999999453,0.5502499999999946
0.202,0.2524999999999945,0.5504999999999945
0.203,0.2537499999999945,0.5507499999999945
0.204,0.25499999999999445,0.5509999999999945
0.205,0.2562499999999944,0.5512499999999945
0.206,0.2574999999999944,0.5514999999999944
0.207,0.2587499999999944,0.5517499999999944
0.208,0.25999999999999435,0.5519999999999944
0.209,0.2612499999999943,0.5522499999999944
0.21,0.2624999999999943,0.5524999999999943
0.211,0.26374999999999427,0.5527499999999943
0.212,0.26499999999999424,0.5529999999999943
0.213,0.2662499999999942,0.5532499999999942
0.214,0.2674999999999942,0.5534999999999942
0.215,0.26874999999999416,0.5537499999999942
0.216,0.26999999999999413,0.5539999999999942
0.217,0.2712499999999941,0.5542499999999941
0.218,0.2724999999999941,0.5544999999999941
0.219,0.27374999999999405,0.5547499999999941
0.22,0.274999999999994,0.554999999999994
0.221,0.276249999999994,0.555249999999994
0.222,0.277499999999994,0.555499999999994
0.223,0.27874999999999395,0.555749999999994
0.224,0.2799999999999939,0.5559999999999939
0.225,0.2812499999999939,0.5562499999999939
0.226,0.28249999999999387,0.5564999999999939
0.227,0.28374999999999384,0.5567499999999939
0.228,0.2849999999999938,0.5569999999999938
0.229,0.2862499999999938,0.5572499999999938
0.23,0.28749999999999376,0.5574999999999938
0.231,0.28874999999999373,0.5577499999999938
0.232,0.2899999999999937,0.5579999999999937
0.233,0.2912499999999937,0.5582499999999937
0.234,0.29249999999999365,0.5584999999999937
0.235,0.2937499999999936,0.5587499999999936
0.236,0.2949999999999936,0.5589999999999936
0.237,0.2962499999999936,0.5592499999999936
0.238,0.29749999999999355,0.5594999999999936
0.239,0.2987499999999935,0.5597499999999935
0.24,0.2999999999999935,0.5599999999999935
0.241,0.30124999999999347,0.5602499999999935
0.242,0.30249999999999344,0.5604999999999934
0.243,0.3037499999999934,0.5607499999999934
0.244,0.3049999999999934,0.5609999999999934
0.245,0.30624999999999336,0.5612499999999934
0.246,0.30749999999999333,0.5614999999999933
0.247,0.3087499999999933,0.5617499999999933
0.248,0.3099999999999933,0.5619999999999933
0.249,0.31124999999999325,0.5622499999999933
0.25,0.3124999999999932,0.5624999999999932
0.251,0.3137499999999932,0.5627499999999932
0.252,0.3149999999999932,0.5629999999999932
0.253,0.31624999999999315,0.5632499999999931
0.254,0.3174999999999931,0.5634999999999931
0.255,0.3187499999999931,0.5637499999999931
0.256,0.31999999999999307,0.5639999999999931
0.257,0.32124999999999304,0.564249999999993
0.258,0.322499999999993,0.564499999999993
0.259,0.323749999999993,0.564749999999993
0.26,0.32499999999999296,0.564999999999993
0.261,0.32624999999999293,0.5652499999999929
0.262,0.3274999999999929,0.5654999999999929
0.263,0.3287499999999929,0.5657499999999929
0.264,0.32999999999999285,0.5659999999999928
0.265,0.33124999999999283,0.5662499999999928
0.266,0.3324999999999928,0.5664999999999928
0.267,0.3337499999999928,0.5667499999999928
0.268,0.33499999999999275,0.5669999999999927
0.269,0.3362499999999927,0.5672499999999927
0.27,0.3374999999999927,0.5674999999999927
0.271,0.33874999999999267,0.5677499999999926
0.272,0.33999999999999264,0.5679999999999926
0.273,0.3412499999999926,0.5682499999999926
0.274,0.3424999999999926,0.5684999999999926
0.275,0.34374999999999256,0.5687499999999925
0.276,0.34499999999999253,0.5689999999999925
0.277,0.3462499999999925,0.5692499999999925
0.278,0.3474999999999925,0.5694999999999925
0.279,0.34874999999999245,0.5697499999999924
0.28,0.34999999999999243,0.5699999999999924
0.281,0.3512499999999924,0.5702499999999924
0.282,0.3524999999999924,0.5704999999999923
0.283,0.35374999999999235,0.5707499999999923
0.284,0.3549999999999923,0.5709999999999923
0.285,0.3562499999999923,0.5712499999999923
0.286,0.35749999999999227,0.5714999999999922
0.287,0.35874999999999224,0.5717499999999922
0.288,0.3599999999999922,0.5719999999999922
0.289,0.3612499999999922,0.5722499999999922
0.29,0.36249999999999216,0.5724999999999921
0.291,0.36374999999999214,0.5727499999999921
0.292,0.3649999999999921,0.5729999999999921
0.293,0.3662499999999921,0.573249999999992
0.294,0.36749999999999206,0.573499999999992
0.295,0.36874999999999203,0.573749999999992
0.296,0.369999999999992,0.573999999999992
0.297,0.371249999999992,0.5742499999999919
0.298,0.37249999999999195,0.5744999999999919
0.299,0.3737499999999919,0.5747499999999919
0.3,0.3749999999999919,0.5749999999999919
0.301,0.37624999999999187,0.5752499999999918
0.302,0.37749999999999184,0.5754999999999918
0.303,0.3787499999999918,0.5757499999999918
0.304,0.3799999999999918,0.5759999999999917
0.305,0.38124999999999176,0.5762499999999917
0.306,0.38249999999999174,0.5764999999999917
0.307,0.3837499999999917,0.5767499999999917
0.308,0.3849999999999917,0.5769999999999916
0.309,0.38624999999999166,0.5772499999999916
0.31,0.38749999999999163,0.5774999999999916
0.311,0.3887499999999916,0.5777499999999915
0.312,0.3899999999999916,0.5779999999999915
0.313,0.39124999999999155,0.5782499999999915
0.314,0.3924999999999915,0.5784999999999915
0.315,0.3937499999999915,0.5787499999999914
0.316,0.39499999999999147,0.5789999999999914
0.317,0.39624999999999144,0.5792499999999914
0.318,0.3974999999999914,0.5794999999999914
0.319,0.3987499999999914,0.5797499999999913
0.32,0.39999999999999136,0.5799999999999913
0.321,0.40124999999999134,0.5802499999999913
0.322,0.4024999999999913,0.5804999999999912
0.323,0.4037499999999913,0.5807499999999912
0.324,0.40499999999999126,0.5809999999999912
0.325,0.40624999999999123,0.5812499999999912
0.326,0.4074999999999912,0.5814999999999911
0.327,0.4087499999999912,0.5817499999999911
0.328,0.40999999999999115,0.5819999999999911
0.329,0.4112499999999911,0.582249999999991
0.33,0.4124999999999911,0.582499999999991
0.331,0.41374999999999107,0.582749999999991
0.332,0.41499999999999104,0.582999999999991
0.333,0.416249999999991,0.5832499999999909
0.334,0.417499999999991,0.5834999999999909
0.335,0.41874999999999096,0.583749999999991
0.336,0.41999999999999105,0.583999999999991
0.337,0.421249999999991,0.584249999999991
0.338,0.4224999999999911,0.584499999999991
0.339,0.4237499999999911,0.5847499999999911
0.34,0.42499999999999116,0.5849999999999911
0.341,0.42624999999999114,0.5852499999999912
0.342,0.4274999999999912,0.5854999999999911
0.343,0.4287499999999912,0.5857499999999912
0.344,0.4299999999999912,0.5859999999999912
0.345,0.43124999999999125,0.5862499999999913
0.346,0.4324999999999913,0.5864999999999914
0.347,0.4337499999999913,0.5867499999999913
0.348,0.43499999999999134,0.5869999999999913
0.349,0.43624999999999137,0.5872499999999914
0.35,0.4374999999999914,0.5874999999999915
0.351,0.4387499999999914,0.5877499999999914
0.352,0.43999999999999145,0.5879999999999914
0.353,0.4412499999999915,0.5882499999999915
0.354,0.4424999999999915,0.5884999999999916
0.355,0.44374999999999154,0.5887499999999916
0.356,0.44499999999999157,0.5889999999999915
0.357,0.4462499999999916,0.5892499999999916
0.358,0.4474999999999916,0.5894999999999917
0.359,0.44874999999999166,0.5897499999999917
0.36,0.4499999999999917,0.5899999999999916
0.361,0.4512499999999917,0.5902499999999917
0.362,0.45249999999999174,0.5904999999999918
0.363,0.45374999999999177,0.5907499999999918
0.364,0.4549999999999918,0.5909999999999918
0.365,0.45624999999999183,0.5912499999999918
0.366,0.45749999999999186,0.5914999999999919
0.367,0.4587499999999919,0.5917499999999919
0.368,0.4599999999999919,0.5919999999999919
0.369,0.46124999999999194,0.592249999999992
0.37,0.462499999999992,0.592499999999992
0.371,0.463749999999992,0.592749999999992
0.372,0.46499999999999203,0.592999999999992
0.373,0.46624999999999206,0.5932499999999921
0.374,0.4674999999999921,0.5934999999999921
0.375,0.4687499999999921,0.5937499999999921
0.376,0.46999999999999215,0.5939999999999921
0.377,0.4712499999999922,0.5942499999999922
0.378,0.4724999999999922,0.5944999999999923
0.379,0.47374999999999223,0.5947499999999922
0.38,0.47499999999999226,0.5949999999999922
0.381,0.4762499999999923,0.5952499999999923
0.382,0.4774999999999923,0.5954999999999924
0.383,0.47874999999999235,0.5957499999999923
0.384,0.4799999999999924,0.5959999999999923
0.385,0.4812499999999924,0.5962499999999924
0.386,0.48249999999999243,0.5964999999999925
0.387,0.48374999999999246,0.5967499999999925
0.388,0.4849999999999925,0.5969999999999924
0.389,0.4862499999999925,0.5972499999999925
0.39,0.48749999999999255,0.5974999999999926
0.391,0.4887499999999926,0.5977499999999926
0.392,0.4899999999999926,0.5979999999999925
0.393,0.49124999999999264,0.5982499999999926
0.394,0.49249999999999267,0.5984999999999927
0.395,0.4937499999999927,0.5987499999999927
0.396,0.4949999999999927,0.5989999999999926
0.397,0.49624999999999275,0.5992499999999927
0.398,0.4974999999999928,0.5994999999999928
0.399,0.4987499999999928,0.5997499999999928
0.4,0.49999999999999284,0.5999999999999928
0.401,0.5012499999999929,0.6002499999999928
0.402,0.5024999999999928,0.6004999999999929
0.403,0.5037499999999929,0.6007499999999929
0.404,0.504999999999993,0.6009999999999929
0.405,0.506249999999993,0.601249999999993
0.406,0.507499999999993,0.601499999999993
0.407,0.508749999999993,0.601749999999993
0.408,0.509999999999993,0.6019999999999931
0.409,0.5112499999999931,0.6022499999999931
0.41,0.5124999999999931,0.6024999999999932
0.411,0.5137499999999932,0.6027499999999931
0.412,0.5149999999999931,0.6029999999999932
0.413,0.5162499999999932,0.6032499999999932
0.414,0.5174999999999932,0.6034999999999933
0.415,0.5187499999999933,0.6037499999999932
0.416,0.5199999999999932,0.6039999999999933
0.417,0.5212499999999933,0.6042499999999933
0.418,0.5224999999999933,0.6044999999999934
0.419,0.5237499999999934,0.6047499999999933
0.42,0.5249999999999934,0.6049999999999934
0.421,0.5262499999999934,0.6052499999999934
0.422,0.5274999999999934,0.6054999999999935
0.423,0.5287499999999935,0.6057499999999935
0.424,0.5299999999999935,0.6059999999999935
0.425,0.5312499999999936,0.6062499999999935
0.426,0.5324999999999935,0.6064999999999936
0.427,0.5337499999999936,0.6067499999999936
0.428,0.5349999999999936,0.6069999999999937
0.429,0.5362499999999937,0.6072499999999936
0.43,0.5374999999999936,0.6074999999999937
0.431,0.5387499999999937,0.6077499999999937
0.432,0.5399999999999937,0.6079999999999938
0.433,0.5412499999999938,0.6082499999999937
0.434,0.5424999999999938,0.6084999999999938
0.435,0.5437499999999938,0.6087499999999938
0.436,0.5449999999999938,0.6089999999999939
0.437,0.5462499999999939,0.6092499999999939
0.438,0.5474999999999939,0.6094999999999939
0.439,0.548749999999994,0.6097499999999939
0.44,0.5499999999999939,0.609999999999994
0.441,0.551249999999994,0.610249999999994
0.442,0.552499999999994,0.610499999999994
0.443,0.5537499999999941,0.610749999999994
0.444,0.554999999999994,0.6109999999999941
0.445,0.5562499999999941,0.6112499999999941
0.446,0.5574999999999941,0.6114999999999942
0.447,0.5587499999999942,0.6117499999999941
0.448,0.5599999999999942,0.6119999999999942
0.449,0.5612499999999943,0.6122499999999942
0.45,0.5624999999999942,0.6124999999999943
0.451,0.5637499999999943,0.6127499999999942
0.452,0.5649999999999943,0.6129999999999943
0.453,0.5662499999999944,0.6132499999999943
0.454,0.5674999999999943,0.6134999999999944
0.455,0.5687499999999944,0.6137499999999944
0.456,0.5699999999999944,0.6139999999999944
0.457,0.5712499999999945,0.6142499999999944
0.458,0.5724999999999945,0.6144999999999945
0.459,0.5737499999999945,0.6147499999999945
0.46,0.5749999999999945,0.6149999999999946
0.461,0.5762499999999946,0.6152499999999945
0.462,0.5774999999999946,0.6154999999999946
0.463,0.5787499999999947,0.6157499999999946
0.464,0.5799999999999946,0.6159999999999947
0.465,0.5812499999999947,0.6162499999999946
0.466,0.5824999999999947,0.6164999999999947
0.467,0.5837499999999948,0.6167499999999947
0.468,0.5849999999999947,0.6169999999999948
0.469,0.5862499999999948,0.6172499999999947
0.47,0.5874999999999948,0.6174999999999948
0.471,0.5887499999999948,0.6177499999999949
0.472,0.5899999999999949,0.6179999999999949
0.473,0.591249999999995,0.6182499999999949
0.474,0.5924999999999949,0.6184999999999949
0.475,0.5937499999999949,0.618749999999995
0.476,0.594999999999995,0.618999999999995
0.477,0.5962499999999951,0.619249999999995
0.478,0.597499999999995,0.619499999999995
0.479,0.598749999999995,0.6197499999999951
0.48,0.5999999999999951,0.6199999999999951
0.481,0.6012499999999952,0.6202499999999951
0.482,0.6024999999999952,0.6204999999999952
0.483,0.6037499999999951,0.6207499999999953
0.484,0.6049999999999952,0.6209999999999952
0.485,0.6062499999999953,0.6212499999999952
0.486,0.6074999999999953,0.6214999999999953
0.487,0.6087499999999952,0.6217499999999954
0.488,0.6099999999999953,0.6219999999999953
0.489,0.6112499999999954,0.6222499999999953
0.49,0.6124999999999954,0.6224999999999954
0.491,0.6137499999999954,0.6227499999999955
0.492,0.6149999999999954,0.6229999999999954
0.493,0.6162499999999955,0.6232499999999954
0.494,0.6174999999999955,0.6234999999999955
0.495,0.6187499999999955,0.6237499999999956
0.496,0.6199999999999956,0.6239999999999956
0.497,0.6212499999999956,0.6242499999999955
0.498,0.6224999999999956,0.6244999999999956
0.499,0.6237499999999956,0.6247499999999957
0.5,0.6249999999999957,0.6249999999999957
0.501,0.6257499999999957,0.6257499999999957
0.502,0.6264999999999957,0.6264999999999957
0.503,0.6272499999999958,0.6272499999999958
0.504,0.6279999999999958,0.6279999999999958
0.505,0.6287499999999958,0.6287499999999958
0.506,0.6294999999999958,0.6294999999999958
0.507,0.6302499999999959,0.6302499999999959
0.508,0.6309999999999959,0.6309999999999959
0.509,0.6317499999999959,0.6317499999999959
0.51,0.632499999999996,0.632499999999996
0.511,0.633249999999996,0.633249999999996
0.512,0.633999999999996,0.633999999999996
0.513,0.634749999999996,0.634749999999996
0.514,0.6354999999999961,0.6354999999999961
0.515,0.6362499999999961,0.6362499999999961
0.516,0.6369999999999961,0.6369999999999961
0.517,0.6377499999999962,0.6377499999999962
0.518,0.6384999999999962,0.6384999999999962
0.519,0.6392499999999962,0.6392499999999962
0.52,0.6399999999999962,0.6399999999999962
0.521,0.6407499999999963,0.6407499999999963
0.522,0.6414999999999963,0.6414999999999963
0.523,0.6422499999999963,0.6422499999999963
0.524,0.6429999999999964,0.6429999999999964
0.525,0.6437499999999964,0.6437499999999964
0.526,0.6444999999999964,0.6444999999999964
0.527,0.6452499999999964,0.6452499999999964
0.528,0.6459999999999965,0.6459999999999965
0.529,0.6467499999999965,0.6467499999999965
0.53,0.6474999999999965,0.6474999999999965
0.531,0.6482499999999966,0.6482499999999966
0.532,0.6489999999999966,0.6489999999999966
0.533,0.6497499999999966,0.6497499999999966
0.534,0.6504999999999966,0.6504999999999966
0.535,0.6512499999999967,0.6512499999999967
0.536,0.6519999999999967,0.6519999999999967
0.537,0.6527499999999967,0.6527499999999967
0.538,0.6534999999999968,0.6534999999999968
0.539,0.6542499999999968,0.6542499999999968
0.54,0.6549999999999968,0.6549999999999968
0.541,0.6557499999999968,0.6557499999999968
0.542,0.6564999999999969,0.6564999999999969
0.543,0.6572499999999969,0.6572499999999969
0.544,0.6579999999999969,0.6579999999999969
0.545,0.658749999999997,0.658749999999997
0.546,0.659499999999997,0.659499999999997
0.547,0.660249999999997,0.660249999999997
0.548,0.660999999999997,0.660999999999997
0.549,0.6617499999999971,0.6617499999999971
0.55,0.6624999999999971,0.6624999999999971
0.551,0.6632499999999971,0.6632499999999971
0.552,0.6639999999999971,0.6639999999999971
0.553,0.6647499999999972,0.6647499999999972
0.554,0.6654999999999972,0.6654999999999972
0.555,0.6662499999999972,0.6662499999999972
0.556,0.6669999999999973,0.6669999999999973
0.557,0.6677499999999973,0.6677499999999973
0.558,0.6684999999999973,0.6684999999999973
0.559,0.6692499999999973,0.6692499999999973
0.56,0.6699999999999974,0.6699999999999974
0.561,0.6707499999999974,0.6707499999999974
0.562,0.6714999999999974,0.6714999999999974
0.563,0.6722499999999975,0.6722499999999975
0.564,0.6729999999999975,0.6729999999999975
0.565,0.6737499999999975,0.6737499999999975
0.566,0.6744999999999975,0.6744999999999975
0.567,0.6752499999999976,0.6752499999999976
0.568,0.6759999999999976,0.6759999999999976
0.569,0.6767499999999976,0.6767499999999976
0.57,0.6774999999999977,0.6774999999999977
0.571,0.6782499999999977,0.6782499999999977
0.572,0.6789999999999977,0.6789999999999977
0.573,0.6797499999999977,0.6797499999999977
0.574,0.6804999999999978,0.6804999999999978
0.575,0.6812499999999978,0.6812499999999978
0.576,0.6819999999999978,0.6819999999999978
0.577,0.6827499999999979,0.6827499999999979
0.578,0.6834999999999979,0.6834999999999979
0.579,0.6842499999999979,0.6842499999999979
0.58,0.6849999999999979,0.6849999999999979
0.581,0.685749999999998,0.685749999999998
0.582,0.686499999999998,0.686499999999998
0.583,0.687249999999998,0.687249999999998
0.584,0.6879999999999981,0.6879999999999981
0.585,0.6887499999999981,0.6887499999999981
0.586,0.6894999999999981,0.6894999999999981
0.587,0.6902499999999981,0.6902499999999981
0.588,0.6909999999999982,0.6909999999999982
0.589,0.6917499999999982,0.6917499999999982
0.59,0.6924999999999982,0.6924999999999982
0.591,0.6932499999999983,0.6932499999999983
0.592,0.6939999999999983,0.6939999999999983
0.593,0.6947499999999983,0.6947499999999983
0.594,0.6954999999999983,0.6954999999999983
0.595,0.6962499999999984,0.6962499999999984
0.596,0.6969999999999984,0.6969999999999984
0.597,0.6977499999999984,0.6977499999999984
0.598,0.6984999999999985,0.6984999999999985
0.599,0.6992499999999985,0.6992499999999985
0.6,0.6999999999999985,0.6999999999999985
0.601,0.7007499999999985,0.7007499999999985
0.602,0.7014999999999986,0.7014999999999986
0.603,0.7022499999999986,0.7022499999999986
0.604,0.7029999999999986,0.7029999999999986
0.605,0.7037499999999987,0.7037499999999987
0.606,0.7044999999999987,0.7044999999999987
0.607,0.7052499999999987,0.7052499999999987
0.608,0.7059999999999987,0.7059999999999987
0.609,0.7067499999999988,0.7067499999999988
0.61,0.7074999999999988,0.7074999999999988
0.611,0.7082499999999988,0.7082499999999988
0.612,0.7089999999999989,0.7089999999999989
0.613,0.7097499999999989,0.7097499999999989
0.614,0.7104999999999989,0.7104999999999989
0.615,0.7112499999999989,0.7112499999999989
0.616,0.711999999999999,0.711999999999999
0.617,0.712749999999999,0.712749999999999
0.618,0.713499999999999,0.713499999999999
0.619,0.714249999999999,0.714249999999999
0.62,0.7149999999999991,0.7149999999999991
0.621,0.7157499999999991,0.7157499999999991
0.622,0.7164999999999991,0.7164999999999991
0.623,0.7172499999999992,0.7172499999999992
0.624,0.7179999999999992,0.7179999999999992
0.625,0.7187499999999992,0.7187499999999992
0.626,0.7194999999999993,0.7194999999999993
0.627,0.7202499999999993,0.7202499999999993
0.628,0.7209999999999993,0.7209999999999993
0.629,0.7217499999999993,0.7217499999999993
0.63,0.7224999999999994,0.7224999999999994
0.631,0.7232499999999994,0.7232499999999994
0.632,0.7239999999999994,0.7239999999999994
0.633,0.7247499999999995,0.7247499999999995
0.634,0.7254999999999995,0.7254999999999995
0.635,0.7262499999999995,0.7262499999999995
0.636,0.7269999999999995,0.7269999999999995
0.637,0.7277499999999996,0.7277499999999996
0.638,0.7284999999999996,0.7284999999999996
0.639,0.7292499999999996,0.7292499999999996
0.64,0.7299999999999996,0.7299999999999996
0.641,0.7307499999999997,0.7307499999999997
0.642,0.7314999999999997,0.7314999999999997
0.643,0.7322499999999997,0.7322499999999997
0.644,0.7329999999999998,0.7329999999999998
0.645,0.7337499999999998,0.7337499999999998
0.646,0.7344999999999998,0.7344999999999998
0.647,0.7352499999999998,0.7352499999999998
0.648,0.7359999999999999,0.7359999999999999
0.649,0.7367499999999999,0.7367499999999999
0.65,0.7374999999999999,0.7374999999999999
0.651,0.73825,0.73825
0.652,0.739,0.739
0.653,0.73975,0.73975
0.654,0.7405,0.7405
0.655,0.7412500000000001,0.7412500000000001
0.656,0.7420000000000001,0.7420000000000001
0.657,0.7427500000000001,0.7427500000000001
0.658,0.7435000000000002,0.7435000000000002
0.659,0.7442500000000002,0.7442500000000002
0.66,0.7450000000000002,0.7450000000000002
0.661,0.7457500000000002,0.7457500000000002
0.662,0.7465000000000003,0.7465000000000003
0.663,0.7472500000000003,0.7472500000000003
0.664,0.7480000000000003,0.7480000000000003
0.665,0.7487500000000004,0.7487500000000004
0.666,0.7495000000000004,0.7495000000000004
0.667,0.7502500000000004,0.7502500000000004
0.668,0.7510000000000004,0.7510000000000004
0.669,0.7517500000000005,0.7517500000000005
0.67,0.7525000000000005,0.7525000000000005
0.671,0.7532500000000005,0.7532500000000005
0.672,0.7540000000000006,0.7540000000000006
0.673,0.7547500000000006,0.7547500000000006
0.674,0.7555000000000006,0.7555000000000006
0.675,0.7562500000000006,0.7562500000000006
0.676,0.7570000000000007,0.7570000000000007
0.677,0.7577500000000007,0.7577500000000007
0.678,0.7585000000000007,0.7585000000000007
0.679,0.7592500000000008,0.7592500000000008
0.68,0.7600000000000008,0.7600000000000008
0.681,0.7607500000000008,0.7607500000000008
0.682,0.7615000000000008,0.7615000000000008
0.683,0.7622500000000009,0.7622500000000009
0.684,0.7630000000000009,0.7630000000000009
0.685,0.7637500000000009,0.7637500000000009
0.686,0.764500000000001,0.764500000000001
0.687,0.765250000000001,0.765250000000001
0.688,0.766000000000001,0.766000000000001
0.689,0.766750000000001,0.766750000000001
0.69,0.7675000000000011,0.7675000000000011
0.691,0.7682500000000011,0.7682500000000011
0.692,0.7690000000000011,0.7690000000000011
0.693,0.7697500000000012,0.7697500000000012
0.694,0.7705000000000012,0.7705000000000012
0.695,0.7712500000000012,0.7712500000000012
0.696,0.7720000000000012,0.7720000000000012
0.697,0.7727500000000013,0.7727500000000013
0.698,0.7735000000000013,0.7735000000000013
0.699,0.7742500000000013,0.7742500000000013
0.7,0.7750000000000014,0.7750000000000014
0.701,0.7757500000000014,0.7757500000000014
0.702,0.7765000000000014,0.7765000000000014
0.703,0.7772500000000014,0.7772500000000014
0.704,0.7780000000000015,0.7780000000000015
0.705,0.7787500000000015,0.7787500000000015
0.706,0.7795000000000015,0.7795000000000015
0.707,0.7802500000000016,0.7802500000000016
0.708,0.7810000000000016,0.7810000000000016
0.709,0.7817500000000016,0.7817500000000016
0.71,0.7825000000000016,0.7825000000000016
0.711,0.7832500000000017,0.7832500000000017
0.712,0.7840000000000017,0.7840000000000017
0.713,0.7847500000000017,0.7847500000000017
0.714,0.7855000000000018,0.7855000000000018
0.715,0.7862500000000018,0.7862500000000018
0.716,0.7870000000000018,0.7870000000000018
0.717,0.7877500000000018,0.7877500000000018
0.718,0.7885000000000019,0.7885000000000019
0.719,0.7892500000000019,0.7892500000000019
0.72,0.7900000000000019,0.7900000000000019
0.721,0.790750000000002,0.790750000000002
0.722,0.791500000000002,0.791500000000002
0.723,0.792250000000002,0.792250000000002
0.724,0.793000000000002,0.793000000000002
0.725,0.7937500000000021,0.7937500000000021
0.726,0.7945000000000021,0.7945000000000021
0.727,0.7952500000000021,0.7952500000000021
0.728,0.7960000000000022,0.7960000000000022
0.729,0.7967500000000022,0.7967500000000022
0.73,0.7975000000000022,0.7975000000000022
0.731,0.7982500000000022,0.7982500000000022
0.732,0.7990000000000023,0.7990000000000023
0.733,0.7997500000000023,0.7997500000000023
0.734,0.8005000000000023,0.8005000000000023
0.735,0.8012500000000023,0.8012500000000023
0.736,0.8020000000000024,0.8020000000000024
0.737,0.8027500000000024,0.8027500000000024
0.738,0.8035000000000024,0.8035000000000024
0.739,0.8042500000000025,0.8042500000000025
0.74,0.8050000000000025,0.8050000000000025
0.741,0.8057500000000025,0.8057500000000025
0.742,0.8065000000000025,0.8065000000000025
0.743,0.8072500000000026,0.8072500000000026
0.744,0.8080000000000026,0.8080000000000026
0.745,0.8087500000000026,0.8087500000000026
0.746,0.8095000000000027,0.8095000000000027
0.747,0.8102500000000027,0.8102500000000027
0.748,0.8110000000000027,0.8110000000000027
0.749,0.8117500000000027,0.8117500000000027
0.75,0.8125000000000028,0.8125000000000028
0.751,0.8132500000000028,0.8132500000000028
0.752,0.8140000000000028,0.8140000000000028
0.753,0.8147500000000029,0.8147500000000029
0.754,0.8155000000000029,0.8155000000000029
0.755,0.8162500000000029,0.8162500000000029
0.756,0.817000000000003,0.817000000000003
0.757,0.817750000000003,0.817750000000003
0.758,0.818500000000003,0.818500000000003
0.759,0.819250000000003,0.819250000000003
0.76,0.8200000000000031,0.8200000000000031
0.761,0.8207500000000031,0.8207500000000031
0.762,0.8215000000000031,0.8215000000000031
0.763,0.8222500000000031,0.8222500000000031
0.764,0.8230000000000032,0.8230000000000032
0.765,0.8237500000000032,0.8237500000000032
0.766,0.8245000000000032,0.8245000000000032
0.767,0.8252500000000033,0.8252500000000033
0.768,0.8260000000000033,0.8260000000000033
0.769,0.8267500000000033,0.8267500000000033
0.77,0.8275000000000033,0.8275000000000033
0.771,0.8282500000000034,0.8282500000000034
0.772,0.8290000000000034,0.8290000000000034
0.773,0.8297500000000034,0.8297500000000034
0.774,0.8305000000000035,0.8305000000000035
0.775,0.8312500000000035,0.8312500000000035
0.776,0.8320000000000035,0.8320000000000035
0.777,0.8327500000000035,0.8327500000000035
0.778,0.8335000000000036,0.8335000000000036
0.779,0.8342500000000036,0.8342500000000036
0.78,0.8350000000000036,0.8350000000000036
0.781,0.8357500000000037,0.8357500000000037
0.782,0.8365000000000037,0.8365000000000037
0.783,0.8372500000000037,0.8372500000000037
0.784,0.8380000000000037,0.8380000000000037
0.785,0.8387500000000038,0.8387500000000038
0.786,0.8395000000000038,0.8395000000000038
0.787,0.8402500000000038,0.8402500000000038
0.788,0.8410000000000039,0.8410000000000039
0.789,0.8417500000000039,0.8417500000000039
0.79,0.8425000000000039,0.8425000000000039
0.791,0.8432500000000039,0.8432500000000039
0.792,0.844000000000004,0.844000000000004
0.793,0.844750000000004,0.844750000000004
0.794,0.845500000000004,0.845500000000004
0.795,0.846250000000004,0.846250000000004
0.796,0.8470000000000041,0.8470000000000041
0.797,0.8477500000000041,0.8477500000000041
0.798,0.8485000000000041,0.8485000000000041
0.799,0.8492500000000042,0.8492500000000042
0.8,0.8500000000000042,0.8500000000000042
0.801,0.8507500000000042,0.8507500000000042
0.802,0.8515000000000043,0.8515000000000043
0.803,0.8522500000000043,0.8522500000000043
0.804,0.8530000000000043,0.8530000000000043
0.805,0.8537500000000043,0.8537500000000043
0.806,0.8545000000000044,0.8545000000000044
0.807,0.8552500000000044,0.8552500000000044
0.808,0.8560000000000044,0.8560000000000044
0.809,0.8567500000000045,0.8567500000000045
0.81,0.8575000000000045,0.8575000000000045
0.811,0.8582500000000045,0.8582500000000045
0.812,0.8590000000000045,0.8590000000000045
0.813,0.8597500000000046,0.8597500000000046
0.814,0.8605000000000046,0.8605000000000046
0.815,0.8612500000000046,0.8612500000000046
0.816,0.8620000000000047,0.8620000000000047
0.817,0.8627500000000047,0.8627500000000047
0.818,0.8635000000000047,0.8635000000000047
0.819,0.8642500000000047,0.8642500000000047
0.82,0.8650000000000048,0.8650000000000048
0.821,0.8657500000000048,0.8657500000000048
0.822,0.8665000000000048,0.8665000000000048
0.823,0.8672500000000049,0.8672500000000049
0.824,0.8680000000000049,0.8680000000000049
0.825,0.8687500000000049,0.8687500000000049
0.826,0.8695000000000049,0.8695000000000049
0.827,0.870250000000005,0.870250000000005
0.828,0.871000000000005,0.871000000000005
0.829,0.871750000000005,0.871750000000005
0.83,0.872500000000005,0.872500000000005
0.831,0.8732500000000051,0.8732500000000051
0.832,0.8740000000000051,0.8740000000000051
0.833,0.8747500000000051,0.8747500000000051
0.834,0.8755000000000052,0.8755000000000052
0.835,0.8762500000000052,0.8762500000000052
0.836,0.8770000000000052,0.8770000000000052
0.837,0.8777500000000052,0.8777500000000052
0.838,0.8785000000000053,0.8785000000000053
0.839,0.8792500000000053,0.8792500000000053
0.84,0.8800000000000053,0.8800000000000053
0.841,0.8807500000000054,0.8807500000000054
0.842,0.8815000000000054,0.8815000000000054
0.843,0.8822500000000054,0.8822500000000054
0.844,0.8830000000000054,0.8830000000000054
0.845,0.8837500000000055,0.8837500000000055
0.846,0.8845000000000055,0.8845000000000055
0.847,0.8852500000000055,0.8852500000000055
0.848,0.8860000000000056,0.8860000000000056
0.849,0.8867500000000056,0.8867500000000056
0.85,0.8875000000000056,0.8875000000000056
0.851,0.8882500000000056,0.8882500000000056
0.852,0.8890000000000057,0.8890000000000057
0.853,0.8897500000000057,0.8897500000000057
0.854,0.8905000000000057,0.8905000000000057
0.855,0.8912500000000058,0.8912500000000058
0.856,0.8920000000000058,0.8920000000000058
0.857,0.8927500000000058,0.8927500000000058
0.858,0.8935000000000058,0.8935000000000058
0.859,0.8942500000000059,0.8942500000000059
0.86,0.8950000000000059,0.8950000000000059
0.861,0.8957500000000059,0.8957500000000059
0.862,0.896500000000006,0.896500000000006
0.863,0.897250000000006,0.897250000000006
0.864,0.898000000000006,0.898000000000006
0.865,0.898750000000006,0.898750000000006
0.866,0.8995000000000061,0.8995000000000061
0.867,0.9002500000000061,0.9002500000000061
0.868,0.9010000000000061,0.9010000000000061
0.869,0.9017500000000062,0.9017500000000062
0.87,0.9025000000000062,0.9025000000000062
0.871,0.9032500000000062,0.9032500000000062
0.872,0.9040000000000062,0.9040000000000062
0.873,0.9047500000000063,0.9047500000000063
0.874,0.9055000000000063,0.9055000000000063
0.875,0.9062500000000063,0.9062500000000063
0.876,0.9070000000000064,0.9070000000000064
0.877,0.9077500000000064,0.9077500000000064
0.878,0.9085000000000064,0.9085000000000064
0.879,0.9092500000000064,0.9092500000000064
0.88,0.9100000000000065,0.9100000000000065
0.881,0.9107500000000065,0.9107500000000065
0.882,0.9115000000000065,0.9115000000000065
0.883,0.9122500000000066,0.9122500000000066
0.884,0.9130000000000066,0.9130000000000066
0.885,0.9137500000000066,0.9137500000000066
0.886,0.9145000000000066,0.9145000000000066
0.887,0.9152500000000067,0.9152500000000067
0.888,0.9160000000000067,0.9160000000000067
0.889,0.9167500000000067,0.9167500000000067
0.89,0.9175000000000068,0.9175000000000068
0.891,0.9182500000000068,0.9182500000000068
0.892,0.9190000000000068,0.9190000000000068
0.893,0.9197500000000068,0.9197500000000068
0.894,0.9205000000000069,0.9205000000000069
0.895,0.9212500000000069,0.9212500000000069
0.896,0.9220000000000069,0.9220000000000069
0.897,0.922750000000007,0.922750000000007
0.898,0.923500000000007,0.923500000000007
0.899,0.924250000000007,0.924250000000007
0.9,0.925000000000007,0.925000000000007
0.901,0.9257500000000071,0.9257500000000071
0.902,0.9265000000000071,0.9265000000000071
0.903,0.9272500000000071,0.9272500000000071
0.904,0.9280000000000072,0.9280000000000072
0.905,0.9287500000000072,0.9287500000000072
0.906,0.9295000000000072,0.9295000000000072
0.907,0.9302500000000072,0.9302500000000072
0.908,0.9310000000000073,0.9310000000000073
0.909,0.9317500000000073,0.9317500000000073
0.91,0.9325000000000073,0.9325000000000073
0.911,0.9332500000000074,0.9332500000000074
0.912,0.9340000000000074,0.9340000000000074
0.913,0.9347500000000074,0.9347500000000074
0.914,0.9355000000000074,0.9355000000000074
0.915,0.9362500000000075,0.9362500000000075
0.916,0.9370000000000075,0.9370000000000075
0.917,0.9377500000000075,0.9377500000000075
0.918,0.9385000000000076,0.9385000000000076
0.919,0.9392500000000076,0.9392500000000076
0.92,0.9400000000000076,0.9400000000000076
0.921,0.9407500000000076,0.9407500000000076
0.922,0.9415000000000077,0.9415000000000077
0.923,0.9422500000000077,0.9422500000000077
0.924,0.9430000000000077,0.9430000000000077
0.925,0.9437500000000077,0.9437500000000077
0.926,0.9445000000000078,0.9445000000000078
0.927,0.9452500000000078,0.9452500000000078
0.928,0.9460000000000078,0.9460000000000078
0.929,0.9467500000000079,0.9467500000000079
0.93,0.9475000000000079,0.9475000000000079
0.931,0.9482500000000079,0.9482500000000079
0.932,0.949000000000008,0.949000000000008
0.933,0.949750000000008,0.949750000000008
0.934,0.950500000000008,0.950500000000008
0.935,0.951250000000008,0.951250000000008
0.936,0.9520000000000081,0.9520000000000081
0.937,0.9527500000000081,0.9527500000000081
0.938,0.9535000000000081,0.9535000000000081
0.939,0.9542500000000081,0.9542500000000081
0.94,0.9550000000000082,0.9550000000000082
0.941,0.9557500000000082,0.9557500000000082
0.942,0.9565000000000082,0.9565000000000082
0.943,0.9572500000000083,0.9572500000000083
0.944,0.9580000000000083,0.9580000000000083
0.945,0.9587500000000083,0.9587500000000083
0.946,0.9595000000000083,0.9595000000000083
0.947,0.9602500000000084,0.9602500000000084
0.948,0.9610000000000084,0.9610000000000084
0.949,0.9617500000000084,0.9617500000000084
0.95,0.9625000000000085,0.9625000000000085
0.951,0.9632500000000085,0.9632500000000085
0.952,0.9640000000000085,0.9640000000000085
0.953,0.9647500000000085,0.9647500000000085
0.954,0.9655000000000086,0.9655000000000086
0.955,0.9662500000000086,0.9662500000000086
0.956,0.9670000000000086,0.9670000000000086
0.957,0.9677500000000087,0.9677500000000087
0.958,0.9685000000000087,0.9685000000000087
0.959,0.9692500000000087,0.9692500000000087
0.96,0.9700000000000087,0.9700000000000087
0.961,0.9707500000000088,0.9707500000000088
0.962,0.9715000000000088,0.9715000000000088
0.963,0.9722500000000088,0.9722500000000088
0.964,0.9730000000000089,0.9730000000000089
0.965,0.9737500000000089,0.9737500000000089
0.966,0.9745000000000089,0.9745000000000089
0.967,0.9752500000000089,0.9752500000000089
0.968,0.976000000000009,0.976000000000009
0.969,0.976750000000009,0.976750000000009
0.97,0.977500000000009,0.977500000000009
0.971,0.9782500000000091,0.9782500000000091
0.972,0.9790000000000091,0.9790000000000091
0.973,0.9797500000000091,0.9797500000000091
0.974,0.9805000000000091,0.9805000000000091
0.975,0.9812500000000092,0.9812500000000092
0.976,0.9820000000000092,0.9820000000000092
0.977,0.9827500000000092,0.9827500000000092
0.978,0.9835000000000093,0.9835000000000093
0.979,0.9842500000000093,0.9842500000000093
0.98,0.9850000000000093,0.9850000000000093
0.981,0.9857500000000093,0.9857500000000093
0.982,0.9865000000000094,0.9865000000000094
0.983,0.9872500000000094,0.9872500000000094
0.984,0.9880000000000094,0.9880000000000094
0.985,0.9887500000000095,0.9887500000000095
0.986,0.9895000000000095,0.9895000000000095
0.987,0.9902500000000095,0.9902500000000095
0.988,0.9910000000000095,0.9910000000000095
0.989,0.9917500000000096,0.9917500000000096
0.99,0.9925000000000096,0.9925000000000096
0.991,0.9932500000000096,0.9932500000000096
0.992,0.9940000000000097,0.9940000000000097
0.993,0.9947500000000097,0.9947500000000097
0.994,0.9955000000000097,0.9955000000000097
0.995,0.9962500000000097,0.9962500000000097
0.996,0.9970000000000098,0.9970000000000098
0.997,0.9977500000000098,0.9977500000000098
0.998,0.9985000000000098,0.9985000000000098
0.999,0.9992500000000099,0.9992500000000099
1.0,1.0000000000000098,1.0000000000000098


==> data/igr_trajectories/characteristics_alpha_0.0001.txt <==
0.0,0.0,0.5
0.001,0.001249998399364849,0.500250001600635
0.002,0.002499993584644311,0.5005000064153555
0.003,0.003749985536500189,0.5007500144634996
0.004,0.004999974235439186,0.5010000257645606
0.005,0.006249959661811022,0.5012500403381888
0.006,0.007499941795807319,0.5015000582041924
0.007,0.008749920617459717,0.5017500793825399
0.008,0.009999896106638234,0.5020001038933614
0.009,0.011249868243049826,0.5022501317569497
0.01,0.01249983700623658,0.5025001629937629
0.011,0.01374980237557405,0.5027501976244253
0.012,0.014999764330269616,0.5030002356697297
0.013,0.01624972284936077,0.5032502771506385
0.014,0.01749967791171339,0.5035003220882859
0.015,0.018749629496019854,0.5037503705039793
0.016,0.01999957758079743,0.5040004224192017
0.017,0.021249522144386412,0.5042504778556127
0.018,0.02249946316494822,0.5045005368350508
0.019,0.023749400620463712,0.5047505993795353
0.02,0.024999334488731095,0.5050006655112678
0.021,0.02624926474736433,0.5052507352526345
0.022,0.027499191373790977,0.5055008086262078
0.023,0.028749114345250265,0.5057508856547485
0.024,0.02999903363879125,0.5060009663612075
0.025,0.031248949231270834,0.5062510507687278
0.026,0.03249886109935157,0.5065011389006471
0.027,0.03374876921949982,0.5067512307804987
0.028,0.034998673567983585,0.5070013264320149
0.029,0.036248574120870486,0.507251425879128
0.03,0.03749847085402552,0.5075015291459728
0.031,0.03874836374310903,0.5077516362568892
0.032,0.039998252763574604,0.5080017472364237
0.033,0.04124813789066667,0.5082518621093315
0.034,0.04249801909941836,0.5085019809005797
0.035,0.04374789636464943,0.5087521036353486
0.036,0.044997769660963666,0.5090022303390344
0.037,0.04624763896274675,0.5092523610372512
0.038,0.04749750424416396,0.509502495755834
0.039,0.0487473654791577,0.5097526345208402
0.04,0.04999722264144507,0.5100027773585527
0.041,0.05124707570451564,0.5102529242954821
0.042,0.05249692464162867,0.510503075358369
0.043,0.05374676942581083,0.5107532305741869
0.044,0.054996610029853676,0.5110033899701439
0.045,0.056246446426310936,0.5112535535736866
0.046,0.05749627858749609,0.5115037214125014
0.047,0.058746106485479566,0.5117538935145178
0.048,0.05999593009208626,0.5120040699079111
0.049,0.06124574937889257,0.5122542506211047
0.05,0.06249556431722403,0.5125044356827733
0.051,0.06374537487815213,0.5127546251218451
0.052,0.06499518103249191,0.5130048189675053
0.053,0.06624498275079874,0.5132550172491984
0.054,0.06749478000336567,0.5135052199966315
0.055,0.06874457276022053,0.5137554272397765
0.056,0.06999436099112269,0.5140056390088743
0.057,0.0712441446655604,0.5142558553344365
0.058,0.07249392375274755,0.5145060762472493
0.059,0.07374369822162063,0.5147563017783762
0.06,0.07499346804083562,0.5150065319591611
0.061,0.0762432331787648,0.5152567668212319
0.062,0.0774929936034936,0.515507006396503
0.063,0.07874274928281716,0.5157572507171795
0.064,0.07999250018423731,0.5160074998157592
0.065,0.08124224627495902,0.5162577537250375
0.066,0.08249198752188713,0.5165080124781093
0.067,0.08374172389162282,0.5167582761083735
0.068,0.08499145535046015,0.5170085446495362
0.069,0.0862411818643826,0.5172588181356137
0.07,0.0874909033990594,0.5175090966009368
0.071,0.088740619919842,0.5177593800801541
0.072,0.08999033139176027,0.5180096686082358
0.073,0.09124003777951889,0.5182599622204771
0.074,0.0924897390474935,0.5185102609525025
0.075,0.09373943515972682,0.5187605648402691
0.076,0.09498912607992488,0.519010873920071
0.077,0.09623881177145305,0.5192611882285427
0.078,0.09748849219733191,0.5195115078026639
0.079,0.09873816732023338,0.5197618326797624
0.08,0.09998783710247655,0.5200121628975192
0.081,0.1012375015060234,0.5202624984939722
0.082,0.10248716049247464,0.5205128395075209
0.083,0.10373681402306553,0.5207631859769299
0.084,0.10498646205866141,0.5210135379413341
0.085,0.10623610455975335,0.521263895440242
0.086,0.10748574148645351,0.5215142585135418
0.087,0.10873537279849088,0.5217646272015044
0.088,0.10998499845520646,0.5220150015447887
0.089,0.1112346184155486,0.5222653815844466
0.09,0.11248423263806845,0.5225157673619267
0.091,0.11373384108091494,0.5227661589190802
0.092,0.11498344370182997,0.523016556298165
0.093,0.11623304045814353,0.5232669595418514
0.094,0.11748263130676856,0.5235173686932264
0.095,0.11873221620419594,0.5237677837957989
0.096,0.11998179510648938,0.5240182048935054
0.097,0.12123136796927997,0.5242686320307148
0.098,0.12248093474776109,0.5245190652522336
0.099,0.1237304953966829,0.5247695046033117
0.1,0.12498004987034683,0.5250199501296478
0.101,0.12622959812260007,0.5252704018773945
0.102,0.12747914010682987,0.5255208598931647
0.103,0.12872867577595798,0.5257713242240365
0.104,0.12997820508243457,0.5260217949175598
0.105,0.13122772797823254,0.5262722720217617
0.106,0.1324772444148415,0.5265227555851528
0.107,0.1337267543432616,0.5267732456567327
0.108,0.13497625771399738,0.5270237422859968
0.109,0.1362257544770516,0.5272742455229424
0.11,0.13747524458191882,0.5275247554180752
0.111,0.13872472797757887,0.5277752720224151
0.112,0.1399742046124905,0.5280257953875034
0.113,0.14122367443458442,0.5282763255654095
0.114,0.14247313739125683,0.5285268626087369
0.115,0.14372259342936244,0.5287774065706313
0.116,0.14497204249520745,0.5290279575047863
0.117,0.14622148453454265,0.529278515465451
0.118,0.14747091949255592,0.5295290805074377
0.119,0.1487203473138654,0.5297796526861281
0.12,0.14996976794251157,0.5300302320574819
0.121,0.15121918132195014,0.5302808186780433
0.122,0.1524685873950442,0.5305314126049492
0.123,0.15371798610405646,0.5307820138959369
0.124,0.15496737739064148,0.5310326226093518
0.125,0.15621676119583758,0.5312832388041556
0.126,0.15746613746005872,0.5315338625399344
0.127,0.15871550612308616,0.531784493876907
0.128,0.15996486712406022,0.5320351328759328
0.129,0.1612142204014717,0.5322857795985213
0.13,0.1624635658931532,0.5325364341068397
0.131,0.16371290353627024,0.5327870964637227
0.132,0.1649622332673124,0.5330377667326804
0.133,0.1662115550220844,0.5332884449779084
0.134,0.16746086873569638,0.5335391312642963
0.135,0.16871017434255509,0.5337898256574376
0.136,0.16995947177635407,0.5340405282236386
0.137,0.17120876097006377,0.5342912390299288
0.138,0.1724580418559222,0.5345419581440704
0.139,0.17370731436542447,0.5347926856345679
0.14,0.17495657842931284,0.5350434215706796
0.141,0.17620583397756634,0.535294166022426
0.142,0.17745508093939022,0.5355449190606021
0.143,0.1787043192432053,0.535795680756787
0.144,0.1799535488166371,0.5360464511833551
0.145,0.18120276958650494,0.5362972304134872
0.146,0.1824519814788103,0.5365480185211817
0.147,0.18370118441872602,0.536798815581266
0.148,0.18495037833058406,0.537049621669408
0.149,0.18619956313786423,0.5373004368621277
0.15,0.1874487387631819,0.53755126123681
0.151,0.18869790512827586,0.5378020948717159
0.152,0.18994706215399598,0.5380529378459957
0.153,0.19119620976029045,0.5383037902397012
0.154,0.19244534786619316,0.5385546521337985
0.155,0.19369447638981047,0.5388055236101812
0.156,0.19494359524830798,0.5390564047516836
0.157,0.19619270435789718,0.5393072956420943
0.158,0.1974418036338214,0.53955819636617
0.159,0.1986908929903422,0.5398091070096491
0.16,0.19993997234072491,0.5400600276592664
0.161,0.20118904159722428,0.540310958402767
0.162,0.20243810067106974,0.5405618993289215
0.163,0.2036871494724503,0.5408128505275409
0.164,0.20493618791049978,0.5410638120894913
0.165,0.20618521589328065,0.5413147841067104
0.166,0.20743423332776878,0.5415657666722222
0.167,0.20868324011983724,0.5418167598801538
0.168,0.20993223617423984,0.5420677638257511
0.169,0.21118122139459466,0.5423187786053962
0.17,0.21243019568336713,0.5425698043166236
0.171,0.21367915894185271,0.542820841058138
0.172,0.21492811107015944,0.5430718889298313
0.173,0.21617705196719014,0.5433229480328005
0.174,0.2174259815306241,0.5435740184693665
0.175,0.21867489965689868,0.5438251003430918
0.176,0.21992380624119057,0.5440761937587999
0.177,0.2211727011773964,0.544327298822594
0.178,0.22242158435811352,0.5445784156418768
0.179,0.22367045567461974,0.5448295443253706
0.18,0.22491931501685347,0.5450806849831368
0.181,0.2261681622733929,0.5453318377265973
0.182,0.22741699733143506,0.5455830026685551
0.183,0.22866582007677438,0.5458341799232157
0.184,0.22991463039378102,0.546085369606209
0.185,0.2311634281653786,0.5463365718346114
0.186,0.2324122132730217,0.5465877867269682
0.187,0.23366098559667267,0.5468390144033172
0.188,0.2349097450147784,0.5470902549852115
0.189,0.23615849140424616,0.5473415085957436
0.19,0.23740722464041958,0.5475927753595702
0.191,0.23865594459705353,0.5478440554029361
0.192,0.23990465114628906,0.5480953488537006
0.193,0.24115334415862752,0.548346655841362
0.194,0.24240202350290435,0.5485979764970852
0.195,0.24365068904626233,0.5488493109537271
0.196,0.24489934065412422,0.5491006593458652
0.197,0.24614797819016526,0.549352021809824
0.198,0.2473966015162843,0.549603398483705
0.199,0.24864521049257543,0.5498547895074137
0.2,0.24989380497729832,0.5501061950226909
0.201,0.25114238482684803,0.5503576151731411
0.202,0.25239094989572475,0.5506090501042643
0.203,0.25363950003650226,0.5508604999634867
0.204,0.2548880350997963,0.5511119649001927
0.205,0.256136554934232,0.551363445065757
0.206,0.25738505938641076,0.5516149406135781
0.207,0.25863354830087665,0.5518664516991121
0.208,0.25988202152008166,0.5521179784799071
0.209,0.2611304788843509,0.5523695211156378
0.21,0.26237892023184645,0.5526210797681421
0.211,0.26362734539853117,0.5528726546014574
0.212,0.2648757542181308,0.5531242457818577
0.213,0.2661241465220966,0.5533758534778919
0.214,0.2673725221395661,0.5536274778604223
0.215,0.26862088089732333,0.5538791191026651
0.216,0.2698692226197588,0.5541307773802295
0.217,0.27111754712882796,0.5543824528711603
0.218,0.27236585424400894,0.5546341457559792
0.219,0.27361414378225984,0.5548858562177283
0.22,0.2748624155579747,0.5551375844420134
0.221,0.2761106693829386,0.5553893306170494
0.222,0.27735890506628197,0.5556410949337061
0.223,0.27860712241443397,0.555892877585554
0.224,0.27985532123107465,0.5561446787689133
0.225,0.28110350131708617,0.5563964986829016
0.226,0.28235166247050325,0.5566483375294845
0.227,0.2835998044864624,0.5569001955135253
0.228,0.28484792715714974,0.5571520728428379
0.229,0.2860960302717483,0.5574039697282394
0.23,0.28734411361638357,0.557655886383604
0.231,0.28859217697406864,0.5579078230259189
0.232,0.2898402201246472,0.5581597798753402
0.233,0.2910882428447362,0.5584117571552512
0.234,0.2923362449076664,0.5586637550923209
0.235,0.2935842260834228,0.5589157739165644
0.236,0.2948321861385821,0.5591678138614051
0.237,0.2960801248362506,0.5594198751637365
0.238,0.2973280419359993,0.5596719580639877
0.239,0.2985759371937983,0.5599240628061888
0.24,0.2998238103619495,0.5601761896380375
0.241,0.30107166118901774,0.5604283388109692
0.242,0.30231948941976095,0.5606805105802259
0.243,0.30356729479505745,0.5609327052049293
0.244,0.30481507705183325,0.5611849229481536
0.245,0.30606283592298644,0.5614371640770003
0.246,0.3073105711373104,0.5616894288626763
0.247,0.30855828241941513,0.5619417175805714
0.248,0.3098059694896467,0.5621940305103399
0.249,0.31105363206400544,0.562446367935981
0.25,0.3123012698540609,0.5626987301459255
0.251,0.3135488825668665,0.5629511174331199
0.252,0.314796469904871,0.5632035300951154
0.253,0.3160440315658281,0.5634559684341582
0.254,0.3172915672427046,0.5637084327572817
0.255,0.3185390766235855,0.5639609233764007
0.256,0.3197865593915774,0.5642134406084087
0.257,0.32103401522470965,0.5644659847752764
0.258,0.3222814437958325,0.5647185562041535
0.259,0.32352884477251387,0.5649711552274721
0.26,0.3247762178169326,0.5652237821830532
0.261,0.32602356258576987,0.565476437414216
0.262,0.3272708787300975,0.5657291212698883
0.263,0.32851816589526417,0.5659818341047216
0.264,0.32976542372077783,0.5662345762792078
0.265,0.3310126518401866,0.5664873481597991
0.266,0.33225984988095536,0.5667401501190302
0.267,0.3335070174643405,0.566992982535645
0.268,0.3347541542052606,0.5672458457947249
0.269,0.33600125971216466,0.5674987402878208
0.27,0.3372483335868966,0.5677516664130888
0.271,0.33849537542455643,0.5680046245754289
0.272,0.33974238481335806,0.5682576151866272
0.273,0.34098936133448343,0.5685106386655018
0.274,0.3422363045619333,0.5687636954380518
0.275,0.34348321406237337,0.5690167859376117
0.276,0.3447300893949773,0.5692699106050078
0.277,0.34597693011126573,0.5695230698887193
0.278,0.34722373575494037,0.5697762642450446
0.279,0.3484705058617147,0.5700294941382702
0.28,0.34971723995913967,0.5702827600408451
0.281,0.3509639375664252,0.5705360624335596
0.282,0.3522105981942569,0.5707894018057278
0.283,0.35345722134460783,0.5710427786553768
0.284,0.3547038065105458,0.5712961934894388
0.285,0.35595035317603463,0.5715496468239499
0.286,0.3571968608157315,0.5718031391842531
0.287,0.35844332889477737,0.5720566711052071
0.288,0.35968975686858307,0.5723102431314013
0.289,0.36093614418260866,0.5725638558173757
0.29,0.3621824902721377,0.5728175097278465
0.291,0.36342879456204474,0.5730712054379394
0.292,0.36467505646655657,0.5733249435334276
0.293,0.3659212753890073,0.5735787246109768
0.294,0.36716745072158635,0.5738325492783978
0.295,0.36841358184507966,0.5740864181549044
0.296,0.3696596681286036,0.5743403318713803
0.297,0.3709057089293318,0.5745942910706522
0.298,0.37215170359221367,0.5748482964077701
0.299,0.373397651449686,0.5751023485502977
0.3,0.37464355182137543,0.5753564481786083
0.301,0.37588940401379306,0.5756105959861906
0.302,0.3771352073200204,0.5758647926799632
0.303,0.37838096101938623,0.5761190389805974
0.304,0.37962666437713377,0.5763733356228498
0.305,0.38087231664407933,0.5766276833559041
0.306,0.38211791705625986,0.5768820829437236
0.307,0.383363464834571,0.5771365351654123
0.308,0.3846089591843944,0.5773910408155889
0.309,0.38585439929521415,0.5776456007047691
0.31,0.3870997843402217,0.5779002156597616
0.311,0.38834511347590916,0.578154886524074
0.312,0.38959038584165084,0.5784096141583323
0.313,0.3908356005592719,0.5786643994407111
0.314,0.3920807567326041,0.5789192432673789
0.315,0.3933258534470285,0.5791741465529545
0.316,0.3945708897690037,0.5794291102309792
0.317,0.3958158647455806,0.5796841352544022
0.318,0.3970607774039013,0.5799392225960815
0.319,0.3983056267506836,0.5801943732492991
0.32,0.39955041177168904,0.5804495882282936
0.321,0.4007951314311745,0.5807048685688081
0.322,0.4020397846713269,0.5809602153286557
0.323,0.40328437041168,0.5812156295883024
0.324,0.40452888754851346,0.581471112451469
0.325,0.4057733349542318,0.5817266650457507
0.326,0.40701771147672505,0.5819822885232573
0.327,0.40826201593870803,0.5822379840612742
0.328,0.40950624713703876,0.5824937528629435
0.329,0.4107504038420149,0.5827495961579673
0.33,0.4119944847966479,0.5830055152033342
0.331,0.4132384887159129,0.5832615112840691
0.332,0.41448241428597443,0.5835175857140076
0.333,0.41572626016338693,0.5837737398365951
0.334,0.4169700249742687,0.5840299750257132
0.335,0.4182137073134486,0.5842862926865333
0.336,0.419457305743584,0.584542694256398
0.337,0.42070081879425003,0.584799181205732
0.338,0.42194424496099736,0.5850557550389848
0.339,0.42318758270437895,0.5853124172956032
0.34,0.4244308304489429,0.5855691695510393
0.341,0.4256739865821922,0.5858260134177902
0.342,0.42691704945350717,0.5860829505464752
0.343,0.42816001737303244,0.58633998262695
0.344,0.42940288861052456,0.5865971113894579
0.345,0.4306456613941595,0.586854338605823
0.346,0.4318883339092989,0.5871116660906837
0.347,0.4331309042972123,0.5873690957027704
0.348,0.4343733706537552,0.5876266293462276
0.349,0.43561573102799944,0.5878842689719833
0.35,0.4368579834208151,0.5881420165791678
0.351,0.4381001257834014,0.5883998742165815
0.352,0.4393421560157649,0.588657843984218
0.353,0.44058407196514227,0.5889159280348407
0.354,0.4418258714243661,0.5891741285756169
0.355,0.44306755213017057,0.5894324478698125
0.356,0.44430911176143517,0.589690888238548
0.357,0.445550547937363,0.5899494520626203
0.358,0.446791858215592,0.5902081417843913
0.359,0.44803304009023537,0.590466959909748
0.36,0.4492740909898486,0.5907259090101348
0.361,0.45051500827531965,0.5909849917246638
0.362,0.4517557892376792,0.5912442107623044
0.363,0.45299643109582766,0.5915035689041559
0.364,0.45423693099417506,0.5917630690058086
0.365,0.45547728600018966,0.592022713999794
0.366,0.45671749310185256,0.5922825068981311
0.367,0.45795754920501236,0.5925424507949714
0.368,0.45919745113063715,0.5928025488693467
0.369,0.4604371956119579,0.5930628043880259
0.37,0.46167677929149975,0.5933232207084842
0.371,0.46291619871799444,0.5935838012819895
0.372,0.46415545034317074,0.5938445496568133
0.373,0.46539453051841484,0.5941054694815693
0.374,0.466633435491297,0.5943665645086872
0.375,0.4678721614019573,0.5946278385980269
0.376,0.4691107042793437,0.5948892957206406
0.377,0.47034906003729643,0.595150939962688
0.378,0.47158722447047136,0.595412775529513
0.379,0.4728251932500945,0.59567480674989
0.38,0.4740629619195399,0.5959370380804446
0.381,0.4753005258897232,0.5961994741102613
0.382,0.47653788043430145,0.5964621195656832
0.383,0.47777502068467015,0.5967249793153145
0.384,0.47901194162474864,0.5969880583752362
0.385,0.4802486380855427,0.5972513619144422
0.386,0.4814851047394745,0.5975148952605104
0.387,0.4827213360944684,0.5977786639055165
0.388,0.4839573264877808,0.5980426735122042
0.389,0.48519307007956214,0.5983069299204229
0.39,0.4864285608461373,0.5985714391538478
0.391,0.4876637925729915,0.5988362074269937
0.392,0.48889875884744666,0.5991012411525386
0.393,0.4901334530510137,0.5993665469489715
0.394,0.4913678683514041,0.5996321316485812
0.395,0.49260199769418506,0.5998980023058003
0.396,0.4938358337940591,0.6001641662059263
0.397,0.4950693691257514,0.6004306308742341
0.398,0.49630259591448345,0.6006974040855021
0.399,0.49753550612601455,0.6009644938739711
0.4,0.49876809145622714,0.6012319085437585
0.401,0.5000003433202359,0.6014996566797498
0.402,0.5012322528409946,0.6017677471589912
0.403,0.5024638108373766,0.6020361891626093
0.404,0.5036950078117027,0.6023049921882832
0.405,0.5049258339366886,0.6025741660632974
0.406,0.5061562790417813,0.6028437209582047
0.407,0.5073863325988572,0.6031136674011288
0.408,0.5086159837072461,0.60338401629274
0.409,0.5098452210780496,0.6036547789219365
0.41,0.5110740330177184,0.6039259669822679
0.411,0.5123024074108495,0.6041975925891367
0.412,0.5135303317021687,0.6044696682978177
0.413,0.5147577928776513,0.6047422071223351
0.414,0.5159847774447451,0.6050152225552413
0.415,0.5172112714116466,0.6052887285883399
0.416,0.5184372602655855,0.6055627397344011
0.417,0.5196627289500693,0.6058372710499174
0.418,0.5208876618410364,0.6061123381589503
0.419,0.5221120427218662,0.6063879572781206
0.42,0.5233358547571897,0.6066641452427971
0.421,0.5245590804654459,0.606940919534541
0.422,0.5257817016901233,0.6072182983098636
0.423,0.5270036995696268,0.6074963004303602
0.424,0.5282250545057059,0.6077749454942811
0.425,0.5294457461303809,0.6080542538696062
0.426,0.5306657532713001,0.6083342467286871
0.427,0.5318850539154596,0.6086149460845276
0.428,0.5331036251712185,0.6088963748287688
0.429,0.5343214432285368,0.6091785567714505
0.43,0.5355384833173678,0.6094615166826196
0.431,0.5367547196641335,0.609745280335854
0.432,0.5379701254462113,0.6100298745537762
0.433,0.5391846727443652,0.6103153272556223
0.434,0.540398332493052,0.6106016675069356
0.435,0.5416110744285377,0.6108889255714499
0.436,0.5428228670347643,0.6111771329652234
0.437,0.5440336774869087,0.6114663225130791
0.438,0.5452434715925861,0.6117565284074017
0.439,0.546452213730653,0.6120477862693349
0.44,0.5476598667875799,0.612340133212408
0.441,0.5488663920913721,0.6126336079086159
0.442,0.5500717493430326,0.6129282506569554
0.443,0.5512758965455786,0.6132241034544095
0.444,0.552478789930643,0.6135212100693451
0.445,0.5536803838827156,0.6138196161172726
0.446,0.5548806308611075,0.6141193691388808
0.447,0.5560794813197548,0.6144205186802335
0.448,0.5572768836250126,0.6147231163749758
0.449,0.5584727839716371,0.6150272160283513
0.45,0.5596671262971988,0.6153328737027897
0.451,0.5608598521952292,0.6156401478047594
0.452,0.5620509008274622,0.6159490991725264
0.453,0.5632402088356089,0.6162597911643798
0.454,0.564427710253176,0.6165722897468128
0.455,0.5656133364179367,0.6168866635820521
0.456,0.5667970158857518,0.617202984114237
0.457,0.5679786743465576,0.6175213256534313
0.458,0.5691582345434459,0.617841765456543
0.459,0.5703356161959037,0.6181643838040853
0.46,0.5715107359284071,0.618489264071582
0.461,0.5726835072057275,0.6188164927942617
0.462,0.5738538402764569,0.6191461597235323
0.463,0.5750216421264341,0.6194783578735551
0.464,0.5761868164439241,0.6198131835560652
0.465,0.5773492635985789,0.6201507364014105
0.466,0.5785088806363906,0.6204911193635988
0.467,0.5796655612930134,0.6208344387069761
0.468,0.580819196028003,0.6211808039719865
0.469,0.5819696720826649,0.6215303279173247
0.47,0.583116873564333,0.6218831264356567
0.471,0.5842606815599913,0.6222393184399984
0.472,0.5854009742822094,0.6225990257177804
0.473,0.5865376272503553,0.6229623727496345
0.474,0.5876705135099992,0.6233294864899906
0.475,0.5887995038932703,0.6237004961067196
0.476,0.5899244673227114,0.6240755326772786
0.477,0.5910452711608444,0.6244547288391457
0.478,0.5921617816072198,0.6248382183927703
0.479,0.5932738641441654,0.6252261358558248
0.48,0.5943813840317579,0.6256186159682323
0.481,0.5954842068517235,0.6260157931482667
0.482,0.5965821990990277,0.6264178009009627
0.483,0.5976752288188434,0.626824771181147
0.484,0.5987631662854189,0.6272368337145715
0.485,0.5998458847181072,0.6276541152818833
0.486,0.6009232610285176,0.628076738971473
0.487,0.601995176591429,0.6285048234085616
0.488,0.6030615180308229,0.6289384819691678
0.489,0.6041221780111934,0.6293778219887973
0.49,0.6051770560232432,0.6298229439767475
0.491,0.6062260591522165,0.6302739408477743
0.492,0.6072691028165287,0.6307308971834622
0.493,0.6083061114640644,0.6311938885359265
0.494,0.6093370192135796,0.6316629807864114
0.495,0.6103617704290859,0.6321382295709052
0.496,0.6113803202159251,0.632619679784066
0.497,0.6123926348284626,0.6331073651715285
0.498,0.6133986919808998,0.6336013080190914
0.499,0.6143984810545976,0.6341015189453937
0.5,0.6153920031974383,0.6346079968025531
0.501,0.6163792713130662,0.6351207286869252
0.502,0.6173603099402427,0.6356396900597487
0.503,0.6183351550249323,0.6361648449750592
0.504,0.6193038535900288,0.6366961464099627
0.505,0.6202664633097165,0.6372335366902752
0.506,0.6212230519972994,0.6377769480026922
0.507,0.6221736970168404,0.6383263029831513
0.508,0.623118484630089,0.6388815153699028
0.509,0.6240575092909406,0.6394424907090512
0.51,0.6249908729000322,0.6400091270999597
0.511,0.6259186840320708,0.6405813159679211
0.512,0.6268410571481466,0.6411589428518454
0.513,0.6277581118046255,0.6417418881953666
0.514,0.6286699718693276,0.6423300281306645
0.515,0.629576764754606,0.6429232352453862
0.516,0.6304786206757235,0.6435213793242688
0.517,0.6313756719416334,0.644124328058359
0.518,0.6322680522839453,0.644731947716047
0.519,0.6331558962285667,0.6453441037714257
0.52,0.63403933851326,0.6459606614867325
0.521,0.6349185135532118,0.6465814864467807
0.522,0.6357935549556591,0.6472064450443334
0.523,0.6366645950836954,0.6478354049162972
0.524,0.6375317646685902,0.6484682353314025
0.525,0.6383951924692867,0.6491048075307061
0.526,0.6392550049772092,0.6497449950227836
0.527,0.6401113261640959,0.6503886738358969
0.528,0.6409642772702612,0.6510357227297318
0.529,0.6418139766304874,0.6516860233695055
0.53,0.6426605395346224,0.6523394604653706
0.531,0.643504078119907,0.6529959218800861
0.532,0.6443447012920743,0.6536552987079188
0.533,0.6451825146723199,0.6543174853276733
0.534,0.646017620567346,0.6549823794326473
0.535,0.6468501179598136,0.6556498820401797
0.536,0.6476801025166887,0.6563198974833047
0.537,0.6485076666131337,0.6569923333868597
0.538,0.649332899369773,0.6576671006302205
0.539,0.6501558867013361,0.6583441132986575
0.54,0.6509767113748601,0.6590232886251335
0.541,0.6517954530758062,0.6597045469241875
0.542,0.6526121884806088,0.660387811519385
0.543,0.6534269913343378,0.661073008665656
0.544,0.6542399325322995,0.6617600674676943
0.545,0.6550510802045402,0.6624489197954537
0.546,0.6558604998023482,0.6631395001976458
0.547,0.6566682541859625,0.6638317458140315
0.548,0.6574744037128066,0.6645255962871874
0.549,0.6582790063256615,0.6652209936743326
0.55,0.6590821176402786,0.6659178823597156
0.551,0.6598837910320134,0.6666162089679808
0.552,0.6606840777211278,0.6673159222788665
0.553,0.6614830268564731,0.6680169731435213
0.554,0.6622806855973173,0.6687193144026771
0.555,0.6630770991931318,0.6694229008068626
0.556,0.6638723110611913,0.6701276889388033
0.557,0.6646663628618775,0.6708336371381171
0.558,0.6654592945716112,0.6715407054283834
0.559,0.6662511445533605,0.6722488554466342
0.56,0.6670419496246992,0.6729580503752955
0.561,0.667831745123407,0.6736682548765878
0.562,0.6686205649706217,0.6743794350293731
0.563,0.6694084417315649,0.67509155826843
0.564,0.6701954066738762,0.6758045933261188
0.565,0.6709814898236007,0.6765185101763943
0.566,0.6717667200188788,0.6772332799811163
0.567,0.6725511249613982,0.6779488750385969
0.568,0.6733347312656683,0.6786652687343269
0.569,0.6741175645061832,0.679382435493812
0.57,0.6748996492625419,0.6801003507374535
0.571,0.6756810091625935,0.6808189908374018
0.572,0.6764616669236804,0.6815383330763151
0.573,0.6772416443920471,0.6822583556079483
0.574,0.6780209625804888,0.6829790374195067
0.575,0.6787996417043061,0.6837003582956895
0.576,0.6795777012156371,0.6844222987843586
0.577,0.6803551598362336,0.6851448401637621
0.578,0.6811320355887469,0.6858679644112489
0.579,0.6819083458265887,0.6865916541734072
0.58,0.6826841072624277,0.6873158927375682
0.581,0.683459335995386,0.68804066400461
0.582,0.6842340475369882,0.6887659524630078
0.583,0.6850082568359261,0.6894917431640699
0.584,0.6857819783016874,0.6902180216983087
0.585,0.6865552258271055,0.6909447741728907
0.586,0.6873280128098778,0.6916719871901185
0.587,0.6881003521731006,0.6923996478268957
0.588,0.6888722563848693,0.6931277436151271
0.589,0.6896437374769847,0.6938562625230117
0.59,0.69041480706281,0.6945851929371865
0.591,0.6911854763543175,0.695314523645679
0.592,0.6919557561783649,0.6960442438216317
0.593,0.6927256569922362,0.6967743430077604
0.594,0.6934951888984835,0.6975048111015132
0.595,0.6942643616591028,0.698235638340894
0.596,0.6950331847090753,0.6989668152909215
0.597,0.6958016671693051,0.6996983328306917
0.598,0.6965698178589815,0.7004301821410154
0.599,0.6973376453073937,0.7011623546926032
0.6,0.6981051577652242,0.7018948422347728
0.601,0.6988723632153452,0.7026276367846519
0.602,0.6996392693831422,0.7033607306168549
0.603,0.7004058837463873,0.7040941162536098
0.604,0.7011722135446827,0.7048277864553145
0.605,0.7019382657884957,0.7055617342115016
0.606,0.7027040472678048,0.7062959527321926
0.607,0.7034695645603727,0.7070304354396247
0.608,0.7042348240396684,0.7077651759603291
0.609,0.7049998318824496,0.7085001681175479
0.61,0.7057645940760252,0.7092354059239724
0.611,0.7065291164252105,0.7099708835747871
0.612,0.7072934045589915,0.7107065954410062
0.613,0.7080574639369093,0.7114425360630885
0.614,0.7088212998551793,0.7121787001448185
0.615,0.7095849174525574,0.7129150825474405
0.616,0.7103483217159635,0.7136516782840344
0.617,0.7111115174858744,0.7143884825141236
0.618,0.7118745094614972,0.7151254905385008
0.619,0.7126373022057313,0.7158626977942668
0.62,0.7133999001499299,0.7166000998500682
0.621,0.7141623075984712,0.717337692401527
0.622,0.7149245287331437,0.7180754712668546
0.623,0.7156865676173594,0.718813432382639
0.624,0.7164484282001979,0.7195515717998004
0.625,0.717210114320292,0.7202898856797064
0.626,0.71797162970956,0.7210283702904385
0.627,0.7187329779967916,0.721767022003207
0.628,0.7194941627110956,0.722505837288903
0.629,0.720255187285213,0.7232448127147857
0.63,0.7210160550587029,0.7239839449412958
0.631,0.721776769281006,0.7247232307189928
0.632,0.7225373331143913,0.7254626668856076
0.633,0.7232977496367912,0.7262022503632077
0.634,0.7240580218445293,0.7269419781554697
0.635,0.7248181526549454,0.7276818473450536
0.636,0.7255781449089229,0.7284218550910762
0.637,0.7263380013733217,0.7291619986266774
0.638,0.7270977247433209,0.7299022752566783
0.639,0.7278573176446759,0.7306426823553234
0.64,0.7286167826358916,0.7313832173641077
0.641,0.7293761222103174,0.7321238777896819
0.642,0.7301353387981657,0.7328646612018337
0.643,0.730894434768457,0.7336055652315425
0.644,0.7316534124308958,0.7343465875691038
0.645,0.7324122740376792,0.7350877259623204
0.646,0.7331710217852409,0.7358289782147588
0.647,0.7339296578159336,0.7365703421840661
0.648,0.7346881842196518,0.737311815780348
0.649,0.7354466030353984,0.7380533969646014
0.65,0.7362049162527959,0.7387950837472039
0.651,0.7369631258135451,0.7395368741864549
0.652,0.7377212336128337,0.7402787663871663
0.653,0.7384792415006969,0.7410207584993032
0.654,0.7392371512833302,0.7417628487166699
0.655,0.7399949647243588,0.7425050352756414
0.656,0.7407526835460625,0.7432473164539377
0.657,0.7415103094305611,0.7439896905694392
0.658,0.742267844020958,0.7447321559790423
0.659,0.7430252889224478,0.7454747110775526
0.66,0.7437826457033846,0.7462173542966158
0.661,0.7445399158963169,0.7469600841036836
0.662,0.7452971009989877,0.7477028990010128
0.663,0.7460542024753016,0.748445797524699
0.664,0.7468112217562608,0.7491887782437399
0.665,0.7475681602408702,0.7499318397591305
0.666,0.7483250192970141,0.7506749807029867
0.667,0.7490818002623031,0.7514181997376977
0.668,0.7498385044448959,0.752161495555105
0.669,0.7505951331242936,0.7529048668757073
0.67,0.7513516875521089,0.7536483124478921
0.671,0.7521081689528114,0.7543918310471897
0.672,0.7528645785244497,0.7551354214755515
0.673,0.7536209174393496,0.7558790825606516
0.674,0.7543771868447924,0.7566228131552089
0.675,0.7551333878636709,0.7573666121363304
0.676,0.7558895215951257,0.7581104784048757
0.677,0.7566455891151613,0.7588544108848401
0.678,0.7574015914772446,0.7595984085227568
0.679,0.7581575297128839,0.7603424702871177
0.68,0.758913404832191,0.7610865951678105
0.681,0.7596692178244264,0.7618307821755752
0.682,0.7604249696585281,0.7625750303414736
0.683,0.761180661283624,0.7633193387163777
0.684,0.7619362936295302,0.7640637063704716
0.685,0.7626918676072331,0.7648081323927688
0.686,0.7634473841093588,0.7655526158906432
0.687,0.7642028440106277,0.7662971559893743
0.688,0.7649582481682958,0.7670417518317062
0.689,0.7657135974225843,0.7677864025774178
0.69,0.7664688925970947,0.7685311074029074
0.691,0.7672241344992142,0.769275865500788
0.692,0.7679793239205079,0.7700206760794943
0.693,0.7687344616371004,0.770765538362902
0.694,0.7694895484100462,0.7715104515899561
0.695,0.7702445849856903,0.7722554150143122
0.696,0.7709995720960175,0.7730004279039849
0.697,0.7717545104589933,0.7737454895410092
0.698,0.772509400778894,0.7744905992211086
0.699,0.7732642437466275,0.7752357562533752
0.7,0.7740190400400473,0.7759809599599554
0.701,0.7747737903242549,0.7767262096757479
0.702,0.7755284952518962,0.7774715047481067
0.703,0.7762831554634482,0.7782168445365547
0.704,0.777037771587499,0.778962228412504
0.705,0.7777923442410197,0.7797076557589833
0.706,0.7785468740296289,0.7804531259703742
0.707,0.7793013615478499,0.7811986384521532
0.708,0.7800558073793618,0.7819441926206414
0.709,0.780810212097243,0.7826897879027602
0.71,0.7815645762642086,0.7834354237357947
0.711,0.7823189004328418,0.7841810995671615
0.712,0.7830731851458183,0.7849268148541851
0.713,0.7838274309361257,0.7856725690638777
0.714,0.7845816383272772,0.7864183616727263
0.715,0.7853358078335189,0.7871641921664847
0.716,0.7860899399600317,0.7879100600399719
0.717,0.78684403520313,0.7886559647968737
0.718,0.7875980940504521,0.7894019059495516
0.719,0.7883521169811483,0.7901478830188555
0.72,0.789106104466063,0.7908938955339408
0.721,0.7898600569679124,0.7916399430320915
0.722,0.7906139749414578,0.7923860250585462
0.723,0.7913678588336743,0.7931321411663297
0.724,0.7921217090839155,0.7938782909160885
0.725,0.792875526124074,0.7946244738759302
0.726,0.7936293103787376,0.7953706896212666
0.727,0.7943830622653424,0.7961169377346619
0.728,0.7951367821943209,0.7968632178056834
0.729,0.795890470569248,0.7976095294307564
0.73,0.7966441277869816,0.7983558722130228
0.731,0.7973977542378015,0.799102245762203
0.732,0.7981513503055433,0.7998486496944612
0.733,0.7989049163677311,0.8005950836322735
0.734,0.7996584527957045,0.8013415472043002
0.735,0.8004119599547442,0.8020880400452605
0.736,0.8011654382041948,0.8028345617958099
0.737,0.8019188878975834,0.8035811121024214
0.738,0.8026723093827357,0.8043276906172692
0.739,0.8034257030018905,0.8050742969981144
0.74,0.8041790690918105,0.8058209309081945
0.741,0.8049324079838898,0.8065675920161153
0.742,0.8056857200042606,0.8073142799957445
0.743,0.8064390054738967,0.8080609945261085
0.744,0.8071922647087132,0.808807735291292
0.745,0.8079454980196661,0.8095545019803392
0.746,0.8086987057128487,0.8103012942871566
0.747,0.8094518880895848,0.8110481119104206
0.748,0.8102050454465213,0.8117949545534842
0.749,0.8109581780757178,0.8125418219242877
0.75,0.8117112862647345,0.813288713735271
0.751,0.8124643702967178,0.8140356297032878
0.752,0.813217430450484,0.8147825695495217
0.753,0.8139704670006017,0.815529532999404
0.754,0.8147234802174714,0.8162765197825343
0.755,0.815476470367404,0.8170235296326018
0.756,0.8162294377126975,0.8177705622873084
0.757,0.8169823825117116,0.8185176174882943
0.758,0.817735305018941,0.819264694981065
0.759,0.818488205485087,0.820011794514919
0.76,0.8192410841571276,0.8207589158428785
0.761,0.8199939412783854,0.8215060587216207
0.762,0.8207467770885957,0.8222532229114106
0.763,0.8214995918239706,0.8230004081760357
0.764,0.8222523857172642,0.8237476142827421
0.765,0.8230051589978349,0.8244948410021715
0.766,0.8237579118917067,0.8252420881082998
0.767,0.8245106446216292,0.8259893553783774
0.768,0.8252633574071363,0.8267366425928703
0.769,0.8260160504646045,0.8274839495354022
0.77,0.8267687240073076,0.8282312759926991
0.771,0.8275213782454733,0.8289786217545334
0.772,0.8282740133863364,0.8297259866136704
0.773,0.8290266296341915,0.8304733703658154
0.774,0.8297792271904451,0.8312207728095619
0.775,0.8305318062536656,0.8319681937463413
0.776,0.8312843670196336,0.8327156329803734
0.777,0.8320369096813898,0.8334630903186173
0.778,0.8327894344292827,0.8342105655707245
0.779,0.8335419414510152,0.834958058548992
0.78,0.8342944309316902,0.8357055690683171
0.781,0.8350469030538549,0.8364530969461524
0.782,0.835799357997545,0.8372006420024624
0.783,0.8365517959403274,0.8379482040596801
0.784,0.8373042170573418,0.8386957829426657
0.785,0.8380566215213423,0.8394433784786652
0.786,0.8388090095027374,0.8401909904972702
0.787,0.8395613811696296,0.840938618830378
0.788,0.8403137366878541,0.8416862633121536
0.789,0.8410660762210167,0.8424339237789911
0.79,0.8418183999305309,0.843181600069477
0.791,0.842570707975654,0.8439292920243538
0.792,0.8433230005135239,0.844676999486484
0.793,0.8440752776991929,0.8454247223008151
0.794,0.8448275396856624,0.8461724603143457
0.795,0.8455797866239166,0.8469202133760915
0.796,0.846332018662956,0.8476679813370521
0.797,0.8470842359498288,0.8484157640501794
0.798,0.847836438629663,0.8491635613703453
0.799,0.8485886268456978,0.8499113731543105
0.8,0.8493408007393136,0.8506591992606948
0.801,0.8500929604500624,0.851407039549946
0.802,0.850845106115697,0.8521548938843115
0.803,0.8515972378721991,0.8529027621278095
0.804,0.8523493558538089,0.8536506441461997
0.805,0.8531014601930513,0.8543985398069573
0.806,0.8538535510207643,0.8551464489792444
0.807,0.8546056284661249,0.8558943715338839
0.808,0.8553576926566755,0.8566423073433334
0.809,0.8561097437183497,0.8573902562816592
0.81,0.8568617817754972,0.8581382182245118
0.811,0.8576138069509087,0.8588861930491003
0.812,0.8583658193658402,0.8596341806341689
0.813,0.8591178191400366,0.8603821808599725
0.814,0.8598698063917554,0.8611301936082538
0.815,0.8606217812377891,0.8618782187622201
0.816,0.8613737437934883,0.862626256206521
0.817,0.8621256941727836,0.8633743058272257
0.818,0.8628776324882071,0.8641223675118023
0.819,0.8636295588509139,0.8648704411490956
0.82,0.8643814733707029,0.8656185266293066
0.821,0.8651333761560376,0.866366623843972
0.822,0.8658852673140658,0.8671147326859439
0.823,0.8666371469506399,0.8678628530493698
0.824,0.8673890151703362,0.8686109848296736
0.825,0.8681408720764736,0.8693591279235362
0.826,0.8688927177711331,0.8701072822288768
0.827,0.8696445523551755,0.8708554476448345
0.828,0.8703963759282599,0.8716036240717501
0.829,0.8711481885888617,0.8723518114111484
0.83,0.8718999904342891,0.873100009565721
0.831,0.8726517815607017,0.8738482184393085
0.832,0.8734035620631261,0.8745964379368841
0.833,0.8741553320354731,0.8753446679645371
0.834,0.8749070915705538,0.8760929084294565
0.835,0.8756588407600957,0.8768411592399147
0.836,0.8764105796947581,0.8775894203052523
0.837,0.8771623084641481,0.8783376915358624
0.838,0.8779140271568352,0.8790859728431754
0.839,0.8786657358603667,0.8798342641396439
0.84,0.8794174346612817,0.8805825653387289
0.841,0.8801691236451266,0.8813308763548842
0.842,0.880920802896468,0.8820791971035428
0.843,0.8816724724989075,0.8828275275011034
0.844,0.8824241325350951,0.8835758674649158
0.845,0.8831757830867426,0.8843242169132683
0.846,0.8839274242346369,0.8850725757653741
0.847,0.8846790560586532,0.8858209439413579
0.848,0.8854306786377673,0.8865693213622439
0.849,0.8861822920500686,0.8873177079499426
0.85,0.8869338963727723,0.8880661036272389
0.851,0.8876854916822318,0.8888145083177795
0.852,0.88843707805395,0.8895629219460613
0.853,0.889188655562592,0.8903113444374194
0.854,0.8899402242819957,0.8910597757180158
0.855,0.890691784285184,0.8918082157148275
0.856,0.8914433356443756,0.892556664355636
0.857,0.8921948784309958,0.8933051215690159
0.858,0.8929464127156876,0.894053587284324
0.859,0.8936979385683228,0.8948020614316889
0.86,0.8944494560580112,0.8955505439420006
0.861,0.8952009652531123,0.8962990347468995
0.862,0.8959524662212448,0.8970475337787671
0.863,0.8967039590292961,0.8977960409707159
0.864,0.8974554437434332,0.8985445562565788
0.865,0.8982069204291114,0.8992930795709007
0.866,0.8989583891510846,0.9000416108489275
0.867,0.8997098499734137,0.9007901500265985
0.868,0.9004613029594769,0.9015386970405354
0.869,0.9012127481719778,0.9022872518280345
0.87,0.901964185672955,0.9030358143270574
0.871,0.9027156155237902,0.9037843844762222
0.872,0.9034670377852178,0.9045329622147947
0.873,0.9042184525173323,0.9052815474826802
0.874,0.9049698597795975,0.9060301402204151
0.875,0.9057212596308546,0.9067787403691581
0.876,0.9064726521293295,0.9075273478706832
0.877,0.9072240373326421,0.9082759626673707
0.878,0.9079754152978131,0.9090245847021997
0.879,0.9087267860812724,0.9097732139187404
0.88,0.9094781497388662,0.9105218502611467
0.881,0.9102295063258649,0.9112704936741481
0.882,0.9109808558969701,0.912019144103043
0.883,0.9117321985063224,0.9127678014936907
0.884,0.912483534207508,0.9135164657925051
0.885,0.9132348630535663,0.914265136946447
0.886,0.9139861850969964,0.9150138149030169
0.887,0.9147375003897639,0.9157624996102495
0.888,0.9154888089833082,0.9165111910167052
0.889,0.9162401109285486,0.9172598890714648
0.89,0.916991406275891,0.9180085937241225
0.891,0.9177426950752343,0.9187573049247793
0.892,0.9184939773759769,0.9195060226240367
0.893,0.9192452532270229,0.9202547467729908
0.894,0.9199965226767879,0.9210034773232258
0.895,0.9207477857732055,0.9217522142268083
0.896,0.9214990425637332,0.9225009574362807
0.897,0.922250293095358,0.9232497069046559
0.898,0.9230015374146028,0.9239984625854112
0.899,0.9237527755675312,0.9247472244324828
0.9,0.924504007599754,0.92549599240026
0.901,0.9252552335564342,0.9262447664435799
0.902,0.9260064534822927,0.9269935465177215
0.903,0.9267576674216138,0.9277423325784004
0.904,0.9275088754182499,0.9284911245817644
0.905,0.9282600775156277,0.9292399224843867
0.906,0.9290112737567523,0.9299887262432621
0.907,0.9297624641842134,0.9307375358158011
0.908,0.9305136488401891,0.9314863511598255
0.909,0.9312648277664517,0.9322351722335629
0.91,0.9320160010043724,0.9329839989956422
0.911,0.932767168594926,0.9337328314050887
0.912,0.9335183305786955,0.9344816694213193
0.913,0.9342694869958768,0.9352305130041381
0.914,0.9350206378862833,0.9359793621137316
0.915,0.9357717832893512,0.9367282167106638
0.916,0.9365229232441422,0.9374770767558728
0.917,0.9372740577893499,0.9382259422106651
0.918,0.9380251869633026,0.9389748130367125
0.919,0.9387763108039684,0.9397236891960468
0.92,0.9395274293489592,0.940472570651056
0.921,0.9402785426355347,0.9412214573644806
0.922,0.941029650700607,0.9419703492994084
0.923,0.9417807535807438,0.9427192464192716
0.924,0.9425318513121733,0.9434681486878421
0.925,0.9432829439307876,0.9442170560692279
0.926,0.9440340314721465,0.9449659685278691
0.927,0.9447851139714818,0.9457148860285338
0.928,0.9455361914637005,0.9464638085363152
0.929,0.9462872639833891,0.9472127360166266
0.93,0.9470383315648168,0.947961668435199
0.931,0.9477893942419393,0.9487106057580765
0.932,0.9485404520484023,0.9494595479516136
0.933,0.9492915050175453,0.9502084949824706
0.934,0.9500425531824047,0.9509574468176113
0.935,0.9507935965757174,0.9517064034242987
0.936,0.9515446352299242,0.952455364770092
0.937,0.9522956691771729,0.9532043308228433
0.938,0.9530466984493221,0.9539533015506941
0.939,0.953797723077944,0.9547022769220723
0.94,0.9545487430943276,0.9554512569056888
0.941,0.9552997585294821,0.9562002414705343
0.942,0.95605076941414,0.9569492305858764
0.943,0.95680177577876,0.9576982242212565
0.944,0.9575527776535301,0.9584472223464865
0.945,0.9583037750683705,0.9591962249316461
0.946,0.9590547680529369,0.9599452319470798
0.947,0.959805756636623,0.9606942433633937
0.948,0.9605567408485637,0.9614432591514531
0.949,0.9613077207176376,0.9621922792823793
0.95,0.9620586962724702,0.9629413037275467
0.951,0.9628096675414364,0.9636903324585806
0.952,0.9635606345526632,0.9644393654473539
0.953,0.9643115973340327,0.9651884026659844
0.954,0.9650625559131844,0.9659374440868328
0.955,0.9658135103175178,0.9666864896824994
0.956,0.9665644605741955,0.9674355394258217
0.957,0.9673154067101455,0.9681845932898718
0.958,0.9680663487520631,0.9689336512479543
0.959,0.9688172867264143,0.9696827132736031
0.96,0.969568220659438,0.9704317793405794
0.961,0.9703191505771481,0.9711808494228694
0.962,0.9710700765053363,0.9719299234946813
0.963,0.971820998469574,0.9726790015304436
0.964,0.9725719164952153,0.9734280835048024
0.965,0.9733228306073987,0.9741771693926191
0.966,0.9740737408310496,0.9749262591689682
0.967,0.9748246471908827,0.9756753528091352
0.968,0.975575549711404,0.9764244502886139
0.969,0.9763264484169131,0.9771735515831049
0.97,0.9770773433315052,0.9779226566685129
0.971,0.9778282344790735,0.9786717655209446
0.972,0.9785791218833113,0.9794208781167069
0.973,0.9793300055677139,0.9801699944323043
0.974,0.9800808855555805,0.9809191144444378
0.975,0.9808317618700166,0.9816682381300017
0.976,0.9815826345339361,0.9824173654660823
0.977,0.9823335035700629,0.9831664964299556
0.978,0.9830843690009327,0.9839156309990859
0.979,0.9838352308488958,0.9846647691511228
0.98,0.984586089136118,0.9854139108639006
0.981,0.9853369438845834,0.9861630561154353
0.982,0.9860877951160952,0.9869122048839235
0.983,0.9868386428522788,0.98766135714774
0.984,0.9875894871145825,0.9884105128854364
0.985,0.98834032792428,0.989159672075739
0.986,0.9890911653024718,0.9899088346975472
0.987,0.9898419992700873,0.9906580007299317
0.988,0.9905928298478861,0.991407170152133
0.989,0.99134365705646,0.9921563429435591
0.99,0.9920944809162348,0.9929055190837844
0.991,0.9928453014474715,0.9936546985525477
0.992,0.9935961186702685,0.9944038813297508
0.993,0.994346932604563,0.9951530673954564
0.994,0.9950977432701323,0.9959022567298871
0.995,0.995848550686596,0.9966514493134235
0.996,0.9965993548734169,0.9974006451266026
0.997,0.9973501558499034,0.9981498441501162
0.998,0.99810095363521,0.9988990463648096
0.999,0.9988517482483398,0.9996482517516799
1.0,0.9996025397081452,1.0003974602918744


==> data/igr_trajectories/characteristics_alpha_0.001.txt <==
0.0,0.0,0.5
0.001,0.0012499842214062085,0.5002500157785937
0.002,0.002499936762908217,0.5005000632370917
0.003,0.003749857439373283,0.5007501425606266
0.004,0.004999746064247634,0.5010002539357521
0.005,0.006249602449542868,0.5012503975504569
0.006,0.0074994264058226845,0.501500573594177
0.007,0.008749217742188897,0.5017507822578107
0.008,0.00999897626626775,0.5020010237337318
0.009,0.011248701784195736,0.5022512982158038
0.01,0.012498394100605603,0.5025016058993939
0.011,0.013748053018611789,0.5027519469813876
0.012,0.014997678339795983,0.5030023216602033
0.013,0.016247269864192643,0.5032527301358066
0.014,0.01749682739027389,0.5035031726097253
0.015,0.018746350714934634,0.5037536492850645
0.016,0.019995839633477452,0.5040041603665217
0.017,0.021245293939597176,0.5042547060604019
0.018,0.022494713425365298,0.5045052865746338
0.019,0.023744097881214454,0.5047559021187845
0.02,0.02499344709592244,0.5050065529040765
0.021,0.026242760856596103,0.5052572391434027
0.022,0.027492038948655262,0.5055079610513435
0.023,0.028741281155816173,0.5057587188441826
0.024,0.029990487260074916,0.5060095127399238
0.025,0.031239657041690627,0.506260342958308
0.026,0.032488790279168483,0.5065112097208301
0.027,0.03373788674924255,0.506762113250756
0.028,0.03498694622685833,0.5070130537731401
0.029,0.03623596848515517,0.5072640315148432
0.03,0.0374849532954486,0.5075150467045497
0.031,0.03873390042721214,0.5077660995727862
0.032,0.0399828096480592,0.508017190351939
0.033,0.041231680723724656,0.5082683192762736
0.034,0.042480513418046206,0.508519486581952
0.035,0.04372930749294546,0.5087706925070526
0.036,0.044978062708408956,0.5090219372915891
0.037,0.046226778822468784,0.5092732211775293
0.038,0.04747545559118316,0.5095245444088148
0.039,0.048724092768616556,0.5097759072313813
0.04,0.04997269010681979,0.510027309893178
0.041,0.051221247355809796,0.510278752644188
0.042,0.0524697642635491,0.5105302357364486
0.043,0.05371824057592528,0.5107817594240724
0.044,0.054966676036729833,0.5110333239632678
0.045,0.05621507038763707,0.5112849296123605
0.046,0.05746342336818275,0.5115365766318147
0.047,0.05871173471574215,0.5117882652842554
0.048,0.05996000416550834,0.512039995834489
0.049,0.061208231450469885,0.5122917685495274
0.05,0.06245641630138832,0.512543583698609
0.051,0.0637045584467753,0.5127954415532219
0.052,0.06495265761286995,0.5130473423871272
0.053,0.066200713523615,0.5132992864763821
0.054,0.06744872590063378,0.5135512740993633
0.055,0.06869669446320575,0.5138033055367912
0.056,0.069944618928243,0.514055381071754
0.057,0.07119249901026514,0.5143075009897318
0.058,0.0724403344213751,0.5145596655786218
0.059,0.07368812487123377,0.514811875128763
0.06,0.07493587006703467,0.5150641299329621
0.061,0.0761835697134784,0.5153164302865183
0.062,0.07743122351274664,0.51556877648725
0.063,0.07867883116447583,0.5158211688355208
0.064,0.07992639236573054,0.516073607634266
0.065,0.08117390681097658,0.5163260931890199
0.066,0.08242137419205375,0.5165786258079427
0.067,0.08366879419814807,0.5168312058018483
0.068,0.08491616651576411,0.5170838334842323
0.069,0.08616349082869645,0.5173365091712998
0.07,0.08741076681800125,0.5175892331819949
0.071,0.0886579941619671,0.5178420058380291
0.072,0.08990517253608576,0.5180948274639103
0.073,0.09115230161302246,0.5183476983869736
0.074,0.09239938106258563,0.5186006189374104
0.075,0.0936464105516967,0.5188535894482993
0.076,0.09489338974435924,0.5191066102556366
0.077,0.09614031830162739,0.5193596816983684
0.078,0.09738719588157477,0.519612804118421
0.079,0.09863402213926203,0.5198659778607337
0.08,0.09988079672670475,0.5201192032732909
0.081,0.10112751929284028,0.5203724807071554
0.082,0.10237418948349492,0.5206258105165007
0.083,0.10362080694134995,0.5208791930586456
0.084,0.10486737130590773,0.5211326286940877
0.085,0.10611388221345708,0.5213861177865383
0.086,0.10736033929703837,0.521639660702957
0.087,0.10860674218640817,0.5218932578135871
0.088,0.10985309050800335,0.5221469094919919
0.089,0.11109938388490487,0.5224006161150903
0.09,0.1123456219368009,0.5226543780631943
0.091,0.11359180427994975,0.5229081957200453
0.092,0.114837930527142,0.523162069472853
0.093,0.11608400028766241,0.5234159997123325
0.094,0.11733001316725122,0.5236699868327437
0.095,0.11857596876806503,0.5239240312319298
0.096,0.11982186668863692,0.5241781333113579
0.097,0.12106770652383655,0.5244322934761582
0.098,0.12231348786482923,0.5246865121351655
0.099,0.12355921029903477,0.5249407897009599
0.1,0.12480487341008564,0.525195126589909
0.101,0.12605047677778475,0.5254495232222098
0.102,0.1272960199780625,0.525703980021932
0.103,0.1285415025829334,0.525958497417061
0.104,0.12978692416045212,0.5262130758395422
0.105,0.1310322842746688,0.5264677157253255
0.106,0.1322775824855839,0.5267224175144103
0.107,0.13352281834910268,0.5269771816508915
0.108,0.13476799141698861,0.5272320085830056
0.109,0.13601310123681654,0.5274868987631776
0.11,0.13725814735192507,0.5277418526480689
0.111,0.13850312930136838,0.5279968706986256
0.112,0.13974804661986745,0.5282519533801264
0.113,0.14099289883776042,0.5285071011622334
0.114,0.1422376854809526,0.5287623145190412
0.115,0.14348240607086565,0.5290175939291282
0.116,0.14472706012438596,0.5292729398756078
0.117,0.14597164715381272,0.5295283528461809
0.118,0.14721616666680482,0.5297838333331888
0.119,0.14846061816632744,0.5300393818336662
0.12,0.14970500115059765,0.5302949988493959
0.121,0.15094931511302945,0.530550684886964
0.122,0.15219355954217814,0.5308064404578152
0.123,0.15343773392168353,0.5310622660783098
0.124,0.154681837730213,0.5313181622697802
0.125,0.15592587044140313,0.5315741295585901
0.126,0.1571698315238012,0.5318301684761919
0.127,0.15841372044080532,0.5320862795591879
0.128,0.1596575366506042,0.5323424633493888
0.129,0.16090127960611575,0.5325987203938772
0.13,0.16214494875492505,0.5328550512450679
0.131,0.16338854353922155,0.5331114564607713
0.132,0.16463206339573502,0.5333679366042579
0.133,0.1658755077556712,0.5336244922443216
0.134,0.167118876044646,0.5338811239553467
0.135,0.16836216768261925,0.5341378323173734
0.136,0.16960538208382725,0.5343946179161654
0.137,0.17084851865671455,0.534651481343278
0.138,0.17209157680386472,0.5349084231961279
0.139,0.17333455592193017,0.5351654440780623
0.14,0.17457745540156097,0.5354225445984314
0.141,0.17582027462733285,0.5356797253726595
0.142,0.1770630129776739,0.5359369870223184
0.143,0.17830566982479082,0.5361943301752015
0.144,0.17954824453459317,0.536451755465399
0.145,0.18079073646661764,0.5367092635333746
0.146,0.18203314497395057,0.5369668550260416
0.147,0.18327546940314965,0.5372245305968424
0.148,0.18451770909416462,0.5374822909058273
0.149,0.18575986338025635,0.5377401366197356
0.15,0.18700193158791553,0.5379980684120763
0.151,0.18824391303677968,0.5382560869632121
0.152,0.18948580703954912,0.5385141929604427
0.153,0.19072761290190193,0.5387723870980898
0.154,0.19196932992240734,0.5390306700775843
0.155,0.1932109573924385,0.5392890426075532
0.156,0.19445249459608324,0.5395475054039083
0.157,0.19569394081005437,0.5398060591899372
0.158,0.1969352953035979,0.5400647046963936
0.159,0.19817655733840078,0.5403234426615906
0.16,0.19941772616849665,0.5405822738314947
0.161,0.2006588010401706,0.5408411989598207
0.162,0.20189978119186253,0.5411002188081286
0.163,0.2031406658540691,0.5413593341459221
0.164,0.20438145424924414,0.541618545750747
0.165,0.205622145591698,0.5418778544082931
0.166,0.20686273908749495,0.542137260912496
0.167,0.2081032339343496,0.5423967660656414
0.168,0.2093436293215215,0.5426563706784694
0.169,0.21058392442970847,0.5429160755702824
0.17,0.21182411843093807,0.5431758815690527
0.171,0.2130642104884578,0.5434357895115329
0.172,0.21430419975662368,0.543695800243367
0.173,0.21554408538078693,0.5439559146192037
0.174,0.21678386649717957,0.5442161335028111
0.175,0.21802354223279763,0.5444764577671929
0.176,0.2192631117052834,0.544736888294707
0.177,0.22050257402280535,0.544997425977185
0.178,0.22174192828393674,0.5452580717160536
0.179,0.22298117357753222,0.5455188264224581
0.18,0.22422030898260273,0.5457796910173875
0.181,0.22545933356818865,0.5460406664318016
0.182,0.2266982463932307,0.5463017536067595
0.183,0.22793704650643964,0.5465629534935504
0.184,0.22917573294616336,0.5468242670538267
0.185,0.23041430474025243,0.5470856952597376
0.186,0.23165276090592357,0.5473472390940664
0.187,0.23289110044962105,0.5476088995503688
0.188,0.2341293223668763,0.5478706776331135
0.189,0.235367425642165,0.5481325743578247
0.19,0.23660540924876255,0.5483945907512271
0.191,0.23784327214859696,0.5486567278513927
0.192,0.23908101329209996,0.5489189867078896
0.193,0.24031863161805567,0.5491813683819339
0.194,0.24155612605344706,0.5494438739465424
0.195,0.2427934955133002,0.5497065044866892
0.196,0.24403073890052615,0.5499692610994632
0.197,0.2452678551057605,0.5502321448942289
0.198,0.2465048430072004,0.5504951569927888
0.199,0.24774170147043964,0.5507582985295496
0.2,0.24897842934830056,0.5510215706516886
0.201,0.25021502548066393,0.5512849745193251
0.202,0.2514514886942964,0.5515485113056926
0.203,0.2526878178026748,0.5518121821973142
0.204,0.2539240116058085,0.5520759883941804
0.205,0.2551600688900585,0.5523399311099304
0.206,0.25639598842795414,0.5526040115720348
0.207,0.2576317689780073,0.5528682310219815
0.208,0.2588674092845231,0.5531325907154656
0.209,0.26010290807740855,0.5533970919225801
0.21,0.26133826407197763,0.5536617359280109
0.211,0.262573475968754,0.5539265240312345
0.212,0.26380854245327057,0.554191457546718
0.213,0.2650434621958656,0.5544565378041229
0.214,0.2662782338514767,0.5547217661485118
0.215,0.26751285605943065,0.5549871439405577
0.216,0.2687473274432308,0.5552526725567575
0.217,0.2699816466103411,0.5555183533896472
0.218,0.2712158121519664,0.5557841878480219
0.219,0.2724498226428303,0.5560501773571578
0.22,0.27368367664094884,0.5563163233590392
0.221,0.27491737268740124,0.5565826273125868
0.222,0.2761509093060969,0.556849090693891
0.223,0.27738428500353934,0.5571157149964485
0.224,0.27861749826858573,0.5573825017314021
0.225,0.2798505475722036,0.5576494524277842
0.226,0.2810834313672237,0.5579165686327641
0.227,0.28231614808808847,0.5581838519118992
0.228,0.2835486961505979,0.5584513038493897
0.229,0.2847810739516502,0.5587189260483374
0.23,0.2860132798689796,0.5589867201310079
0.231,0.2872453122608896,0.5592546877390978
0.232,0.28847716946598245,0.559522830534005
0.233,0.28970884980288436,0.559791150197103
0.234,0.29094035156996667,0.5600596484300207
0.235,0.2921716730450627,0.5603283269549246
0.236,0.2934028124851807,0.5605971875148066
0.237,0.29463376812621145,0.5608662318737757
0.238,0.2958645381826328,0.5611354618173543
0.239,0.29709512084720874,0.5614048791527784
0.24,0.2983255142906842,0.5616744857093028
0.241,0.2995557166614754,0.5619442833385115
0.242,0.3007857260853555,0.5622142739146314
0.243,0.30201554066513486,0.5624844593348519
0.244,0.3032451584803379,0.5627548415196488
0.245,0.3044745775868734,0.5630254224131133
0.246,0.30570379601670106,0.5632962039832856
0.247,0.3069328117774926,0.563567188222494
0.248,0.30816162285228754,0.563838377147699
0.249,0.30939022719914433,0.5641097728008422
0.25,0.3106186227507859,0.5643813772492006
0.251,0.3118468074142396,0.5646531925857468
0.252,0.31307477907047265,0.5649252209295137
0.253,0.3143025355740213,0.565197464425965
0.254,0.31553007475261463,0.5654699252473716
0.255,0.31675739440679296,0.5657426055931932
0.256,0.3179844923095204,0.5660155076904657
0.257,0.31921136620579177,0.5662886337941944
0.258,0.3204380138122334,0.5665619861877527
0.259,0.3216644328166984,0.5668355671832876
0.26,0.3228906208778555,0.5671093791221304
0.261,0.32411657562477225,0.5673834243752136
0.262,0.3253422946564917,0.5676577053434941
0.263,0.32656777554160304,0.5679322244583827
0.264,0.327793015817806,0.5682069841821797
0.265,0.3290180129914685,0.5684819870085172
0.266,0.3302427645371784,0.5687572354628072
0.267,0.3314672678972882,0.5690327321026973
0.268,0.3326915204814533,0.5693084795185321
0.269,0.33391551966616373,0.5695844803338217
0.27,0.33513926279426876,0.5698607372057166
0.271,0.336362747174495,0.5701372528254903
0.272,0.33758597008095725,0.570414029919028
0.273,0.3388089287526625,0.5706910712473228
0.274,0.34003162039300705,0.5709683796069781
0.275,0.3412540421692661,0.571245957830719
0.276,0.34247619121207606,0.571523808787909
0.277,0.34369806461491004,0.571801935385075
0.278,0.34491965943354574,0.5720803405664392
0.279,0.34614097268552546,0.5723590273144594
0.28,0.34736200134960893,0.5726379986503759
0.281,0.3485827423652191,0.5729172576347656
0.282,0.34980319263187887,0.5731968073681059
0.283,0.3510233490086416,0.573476650991343
0.284,0.352243208313513,0.5737567916864716
0.285,0.3534627673228649,0.5740372326771197
0.286,0.3546820227708419,0.5743179772291427
0.287,0.3559009713487594,0.574599028651225
0.288,0.35711960970449425,0.5748803902954902
0.289,0.35833793444186623,0.5751620655581181
0.29,0.3595559421200125,0.5754440578799718
0.291,0.3607736292527533,0.5757263707472309
0.292,0.36199099230794934,0.5760090076920348
0.293,0.36320802770685123,0.5762919722931329
0.294,0.36442473182344026,0.5765752681765438
0.295,0.36564110098376124,0.5768588990162228
0.296,0.36685713146524646,0.5771428685347375
0.297,0.3680728194960313,0.5774271805039526
0.298,0.36928816125426234,0.5777118387457215
0.299,0.370503152867395,0.5779968471325888
0.3,0.37171779041148517,0.5782822095884985
0.301,0.3729320699104703,0.5785679300895135
0.302,0.3741459873354433,0.5788540126645404
0.303,0.37535953860391724,0.5791404613960663
0.304,0.376572719579082,0.5794272804209015
0.305,0.37778552606905236,0.5797144739309311
0.306,0.37899795382610746,0.580002046173876
0.307,0.38020999854592213,0.5802900014540613
0.308,0.38142165586678994,0.5805783441331934
0.309,0.38263292136883753,0.5808670786311457
0.31,0.38384379057323104,0.5811562094267522
0.311,0.38505425894137424,0.5814457410586089
0.312,0.3862643218740987,0.5817356781258843
0.313,0.38747397471084577,0.5820260252891373
0.314,0.3886832127288405,0.5823167872711426
0.315,0.38989203114225807,0.5826079688577248
0.316,0.39110042510138254,0.5828995748986003
0.317,0.39230838969175746,0.5831916103082253
0.318,0.3935159199333299,0.5834840800666529
0.319,0.3947230107795864,0.5837769892203963
0.32,0.39592965711668254,0.5840703428833001
0.321,0.397135853762565,0.5843641462374176
0.322,0.3983415954660873,0.5846584045338953
0.323,0.3995468769061189,0.5849531230938636
0.324,0.40075169269064814,0.5852483073093343
0.325,0.4019560373558789,0.5855439626441035
0.326,0.403159905365322,0.5858400946346604
0.327,0.4043632911088806,0.5861367088911017
0.328,0.405566188901931,0.5864338110980511
0.329,0.40676859298439827,0.5867314070155839
0.33,0.4079704975198275,0.5870295024801546
0.331,0.40917189659445086,0.5873281034055312
0.332,0.4103727842162513,0.5876272157837308
0.333,0.41157315431402275,0.5879268456859592
0.334,0.4127730007364274,0.5882269992635545
0.335,0.4139723172510509,0.5885276827489311
0.336,0.41517109754345505,0.588828902456527
0.337,0.4163693352162303,0.5891306647837518
0.338,0.4175670237880465,0.5894329762119357
0.339,0.4187641566927034,0.5897358433072788
0.34,0.41996072727818257,0.5900392727217997
0.341,0.4211567288056993,0.590343271194283
0.342,0.42235215444875673,0.5906478455512256
0.343,0.42354699729220247,0.59095300270778
0.344,0.42474125033128823,0.5912587496686943
0.345,0.4259349064707337,0.5915650935292489
0.346,0.4271279585237948,0.5918720414761878
0.347,0.4283203992113384,0.5921796007886442
0.348,0.4295122211609226,0.5924877788390601
0.349,0.4307034169058853,0.5927965830940974
0.35,0.4318939788844412,0.5931060211155416
0.351,0.433083899438788,0.5934161005611949
0.352,0.43427317081422334,0.5937268291857596
0.353,0.43546178515827394,0.594038214841709
0.354,0.4366497345198368,0.5943502654801462
0.355,0.43783701084833543,0.5946629891516477
0.356,0.4390236059928907,0.5949763940070925
0.357,0.44020951170150907,0.5952904882984741
0.358,0.4413947196202884,0.5956052803796948
0.359,0.44257922129264354,0.5959207787073397
0.36,0.44376300815855274,0.5962369918414306
0.361,0.4449460715538269,0.5965539284461565
0.362,0.44612840270940257,0.5968715972905809
0.363,0.44730999275066063,0.5971900072493229
0.364,0.44849083269677326,0.5975091673032104
0.365,0.4496709134600787,0.597829086539905
0.366,0.45085022584548884,0.5981497741544949
0.367,0.45202876054992785,0.598471239450056
0.368,0.4532065081618075,0.5987934918381763
0.369,0.4543834591605381,0.5991165408394459
0.37,0.45555960391607864,0.5994403960839053
0.371,0.45673493268852894,0.5997650673114551
0.372,0.4579094356277636,0.6000905643722204
0.373,0.4590831027731129,0.6004168972268712
0.374,0.4602559240530907,0.6007440759468935
0.375,0.461427889285173,0.6010721107148113
0.376,0.46259898817562917,0.6014010118243551
0.377,0.4637692103194085,0.6017307896805759
0.378,0.46493854520008415,0.6020614547999003
0.379,0.4661069821898582,0.6023930178101262
0.38,0.4672745105496293,0.6027254894503552
0.381,0.46844111942912675,0.6030588805708578
0.382,0.46960679786711257,0.6033932021328721
0.383,0.470771534791656,0.6037284652083287
0.384,0.4719353190204817,0.604064680979503
0.385,0.4730981392613963,0.6044018607385885
0.386,0.4742599841127947,0.6047400158871902
0.387,0.4754208420642503,0.6050791579357346
0.388,0.4765807014971918,0.6054192985027932
0.389,0.4777395506856702,0.6057604493143148
0.39,0.4788973777972183,0.6061026222027668
0.391,0.48005417089380686,0.6064458291061783
0.392,0.48120991793289997,0.6067900820670853
0.393,0.4823646067686134,0.6071353932313718
0.394,0.48351822515297915,0.6074817748470062
0.395,0.48467076073731885,0.6078292392626665
0.396,0.4858222010737303,0.6081777989262551
0.397,0.4869725336166898,0.6085274663832957
0.398,0.48812174572477385,0.6088782542752117
0.399,0.4892698246625031,0.6092301753374825
0.4,0.4904167576023127,0.609583242397673
0.401,0.49156253162665065,0.6099374683733351
0.402,0.4927071337302096,0.6102928662697762
0.403,0.4938505508222932,0.6106494491776926
0.404,0.4949927697293211,0.6110072302706648
0.405,0.49613377719747526,0.6113662228025107
0.406,0.4972735598954909,0.6117264401044951
0.407,0.49841210441759437,0.6120878955823916
0.408,0.49954939728659115,0.6124506027133949
0.409,0.5006854249571064,0.6128145750428797
0.41,0.5018201738189803,0.613179826181006
0.411,0.5029536302008211,0.6135463697991652
0.412,0.5040857803737178,0.6139142196262686
0.413,0.5052166105551142,0.6142833894448722
0.414,0.5063461069128469,0.6146538930871396
0.415,0.5074742555693477,0.6150257444306388
0.416,0.5086010426060135,0.6153989573939731
0.417,0.5097264540677439,0.6157735459322428
0.418,0.5108504759676465,0.6161495240323401
0.419,0.5119730942919141,0.6165269057080727
0.42,0.5130942950048692,0.6169057049951175
0.421,0.5142140640541815,0.6172859359458054
0.422,0.515332387376253,0.6176676126237339
0.423,0.5164492509017747,0.6180507490982122
0.424,0.517564640561452,0.618435359438535
0.425,0.5186785422918969,0.6188214577080902
0.426,0.5197909420416881,0.6192090579582991
0.427,0.5209018257775945,0.6195981742223927
0.428,0.5220111794909624,0.6199888205090248
0.429,0.5231189892042616,0.6203810107957257
0.43,0.5242252409777886,0.6207747590221988
0.431,0.5253299209165235,0.6211700790834639
0.432,0.5264330151771366,0.6215669848228509
0.433,0.5275345099751396,0.6219654900248479
0.434,0.5286343915921782,0.6223656084078094
0.435,0.5297326463834596,0.622767353616528
0.436,0.5308292607853102,0.6231707392146775
0.437,0.5319242213228561,0.6235757786771317
0.438,0.5330175146178215,0.6239824853821663
0.439,0.5341091273964369,0.624390872603551
0.44,0.5351990464974488,0.6248009535025392
0.441,0.5362872588802254,0.6252127411197625
0.442,0.5373737516329473,0.6256262483670407
0.443,0.5384585119808748,0.6260414880191133
0.444,0.539541527294684,0.6264584727053042
0.445,0.5406227850988599,0.6268772149011284
0.446,0.5417022730801371,0.6272977269198512
0.447,0.5427799790959775,0.6277200209040108
0.448,0.5438558911830741,0.6281441088169143
0.449,0.5449299975658679,0.6285700024341205
0.45,0.546002286665068,0.6289977133349205
0.451,0.547072747106162,0.6294272528938265
0.452,0.5481413677279036,0.629858632272085
0.453,0.5492081375907644,0.6302918624092243
0.454,0.5502730459853385,0.6307269540146502
0.455,0.5513360824406851,0.6311639175593037
0.456,0.5523972367325944,0.6316027632673944
0.457,0.5534564988917665,0.6320435011082224
0.458,0.554513859211886,0.632486140788103
0.459,0.55556930825758,0.632930691742409
0.46,0.5566228368722453,0.6333771631277437
0.461,0.5576744361857306,0.6338255638142585
0.462,0.5587240976218588,0.6342759023781304
0.463,0.5597718129057772,0.6347281870942121
0.464,0.5608175740711198,0.6351824259288695
0.465,0.5618613734669698,0.6356386265330195
0.466,0.5629032037646066,0.6360967962353828
0.467,0.5639430579640254,0.636556942035964
0.468,0.5649809294002172,0.6370190705997724
0.469,0.5660168117491934,0.6374831882507962
0.47,0.5670506990337467,0.6379493009662429
0.471,0.5680825856289327,0.638417414371057
0.472,0.5691124662672628,0.638887533732727
0.473,0.5701403360435973,0.6393596639563925
0.474,0.5711661904197279,0.6398338095802619
0.475,0.5721900252286395,0.6403099747713504
0.476,0.5732118366784418,0.6407881633215482
0.477,0.5742316213559644,0.6412683786440256
0.478,0.575249376230004,0.641750623769986
0.479,0.5762650986542198,0.6422349013457703
0.48,0.577278786369668,0.6427212136303222
0.481,0.578290437506972,0.6432095624930183
0.482,0.5793000505881221,0.6436999494118683
0.483,0.5803076245279009,0.6441923754720895
0.484,0.5813131586349313,0.6446868413650592
0.485,0.5823166526123451,0.6451833473876454
0.486,0.5833181065580701,0.6456818934419204
0.487,0.5843175209647357,0.6461824790352549
0.488,0.5853148967191955,0.6466851032807952
0.489,0.5863102351016712,0.6471897648983195
0.49,0.5873035377845172,0.6476964622154736
0.491,0.5882948068306076,0.6482051931693832
0.492,0.5892840446913539,0.648715955308637
0.493,0.5902712542043521,0.6492287457956388
0.494,0.5912564385906696,0.6497435614093214
0.495,0.5922396014517731,0.6502603985482179
0.496,0.593220746766109,0.6507792532338821
0.497,0.5941998788853402,0.651300121114651
0.498,0.5951770025302487,0.6518229974697425
0.499,0.5961521227863145,0.6523478772136768
0.5,0.5971252450989772,0.6528747549010141
0.501,0.5980963752685934,0.653403624731398
0.502,0.5990655194450983,0.6539344805548931
0.503,0.6000326841223851,0.6544673158776064
0.504,0.6009978761324111,0.6550021238675805
0.505,0.6019611026390447,0.655538897360947
0.506,0.6029223711316658,0.6560776288683259
0.507,0.603881689418531,0.6566183105814607
0.508,0.6048390656199181,0.6571609343800737
0.509,0.6057945081610627,0.6577054918389291
0.51,0.6067480257649016,0.6582519742350903
0.511,0.6076996274446348,0.6588003725553572
0.512,0.6086493224961225,0.6593506775038696
0.513,0.6095971204901288,0.6599028795098633
0.514,0.6105430312644284,0.6604569687355637
0.515,0.6114870649157885,0.6610129350842037
0.516,0.6124292317918412,0.6615707682081511
0.517,0.6133695424828594,0.662130457517133
0.518,0.6143080078134509,0.6626919921865415
0.519,0.615244638834184,0.6632553611658084
0.52,0.6161794468131576,0.6638205531868349
0.521,0.6171124432275295,0.6643875567724631
0.522,0.6180436397550165,0.6649563602449761
0.523,0.6189730482653777,0.665526951734615
0.524,0.619900680811894,0.6660993191880987
0.525,0.6208265496228563,0.6666734503771364
0.526,0.6217506670930739,0.6672493329069189
0.527,0.6226730457754128,0.66782695422458
0.528,0.6235936983723782,0.6684063016276147
0.529,0.6245126377277476,0.6689873622722454
0.53,0.6254298768182687,0.6695701231817244
0.531,0.6263454287454275,0.6701545712545656
0.532,0.6272593067273,0.6707406932726931
0.533,0.6281715240904926,0.6713284759095006
0.534,0.6290820942621815,0.6719179057378117
0.535,0.6299910307622584,0.672508969237735
0.536,0.6308983471955896,0.6731016528044038
0.537,0.6318040572443957,0.6736959427555977
0.538,0.6327081746607578,0.6742918253392357
0.539,0.633610713259256,0.6748892867407376
0.54,0.6345116869097467,0.6754883130902469
0.541,0.6354111095302819,0.6760888904697118
0.542,0.6363089950801774,0.6766910049198164
0.543,0.6372053575532306,0.6772946424467632
0.544,0.6381002109710955,0.6778997890288984
0.545,0.638993569376815,0.678506430623179
0.546,0.6398854468285141,0.6791145531714798
0.547,0.6407758573932583,0.6797241426067357
0.548,0.6416648151410753,0.6803351848589188
0.549,0.642552334139146,0.6809476658608481
0.55,0.643438428446163,0.6815615715538312
0.551,0.6443231121068582,0.682176887893136
0.552,0.6452063991467017,0.6827936008532925
0.553,0.6460883035667693,0.6834116964332251
0.554,0.6469688393387812,0.6840311606612132
0.555,0.6478480204003109,0.6846519795996836
0.556,0.6487258606501619,0.6852741393498326
0.557,0.6496023739439146,0.68589762605608
0.558,0.6504775740896392,0.6865224259103554
0.559,0.651351474843775,0.6871485251562197
0.56,0.6522240899071737,0.687775910092821
0.561,0.6530954329213065,0.6884045670786884
0.562,0.6539655174646297,0.6890344825353651
0.563,0.6548343570491113,0.6896656429508836
0.564,0.655701965116912,0.690298034883083
0.565,0.656568355037221,0.690931644962774
0.566,0.6574335401032424,0.6915664598967527
0.567,0.6582975335293312,0.692202466470664
0.568,0.659160348448274,0.6928396515517212
0.569,0.6600219979087131,0.6934780020912822
0.57,0.6608824948727111,0.6941175051272842
0.571,0.661741852213451,0.6947581477865443
0.572,0.662600082713072,0.6953999172869234
0.573,0.663457199060634,0.6960428009393614
0.574,0.6643132138502111,0.6966867861497844
0.575,0.665168139579108,0.6973318604208876
0.576,0.6660219886461988,0.6979780113537969
0.577,0.6668747733503817,0.698625226649614
0.578,0.6677265058891496,0.6992734941108462
0.579,0.6685771983572709,0.6999228016427249
0.58,0.6694268627455778,0.700573137254418
0.581,0.6702755109398599,0.701224489060136
0.582,0.671123154719858,0.701876845280138
0.583,0.6719698057583565,0.7025301942416395
0.584,0.6728154756203704,0.7031845243796258
0.585,0.673660175762423,0.7038398242375732
0.586,0.674503917531913,0.7044960824680833
0.587,0.6753467121665654,0.7051532878334309
0.588,0.6761885707939662,0.7058114292060301
0.589,0.6770295044311746,0.7064704955688218
0.59,0.6778695239844112,0.7071304760155852
0.591,0.6787086402488209,0.7077913597511756
0.592,0.6795468639083042,0.7084531360916924
0.593,0.6803842055354161,0.7091157944645805
0.594,0.6812206755913308,0.7097793244086659
0.595,0.6820562844258666,0.7104437155741301
0.596,0.682891042277571,0.7111089577224258
0.597,0.6837249592738617,0.7117750407261352
0.598,0.6845580454312221,0.7124419545687748
0.599,0.6853903106554478,0.7131096893445492
0.6,0.6862217647419429,0.7137782352580542
0.601,0.6870524173760619,0.7144475826239352
0.602,0.6878822781334976,0.7151177218664996
0.603,0.6887113564807094,0.7157886435192878
0.604,0.6895396617753928,0.7164603382246044
0.605,0.6903672032669875,0.7171327967330098
0.606,0.6911939900972188,0.7178060099027785
0.607,0.6920200313006762,0.7184799686993212
0.608,0.6928453358054214,0.7191546641945761
0.609,0.6936699124336277,0.7198300875663698
0.61,0.6944937699022475,0.7205062300977501
0.611,0.6953169168237066,0.7211830831762911
0.612,0.6961393617066226,0.7218606382933751
0.613,0.6969611129565481,0.7225388870434497
0.614,0.697782178876734,0.7232178211232638
0.615,0.6986025676689144,0.7238974323310835
0.616,0.6994222874341093,0.7245777125658887
0.617,0.7002413461734457,0.7252586538265523
0.618,0.7010597517889934,0.7259402482110047
0.619,0.7018775120846171,0.726622487915381
0.62,0.702694634766841,0.7273053652331571
0.621,0.7035111274457259,0.7279888725542724
0.622,0.7043269976357576,0.7286730023642407
0.623,0.7051422527567456,0.7293577472432528
0.624,0.7059569001347304,0.7300430998652679
0.625,0.706770947002899,0.7307290529970994
0.626,0.7075844005025076,0.7314155994974909
0.627,0.7083972676838102,0.7321027323161884
0.628,0.7092095555069925,0.7327904444930061
0.629,0.7100212708431105,0.7334787291568882
0.63,0.7108324204750323,0.7341675795249665
0.631,0.7116430110983825,0.7348569889016163
0.632,0.7124530493224899,0.735546950677509
0.633,0.7132625416713351,0.7362374583286638
0.634,0.7140714945844998,0.7369285054154991
0.635,0.7148799144181159,0.7376200855818831
0.636,0.7156878074458143,0.7383121925541848
0.637,0.7164951798596718,0.7390048201403273
0.638,0.7173020377711581,0.7396979622288411
0.639,0.7181083872120787,0.7403916127879205
0.64,0.7189142341355169,0.7410857658644824
0.641,0.7197195844167716,0.7417804155832277
0.642,0.7205244438542922,0.7424755561457073
0.643,0.721328818170609,0.7431711818293905
0.644,0.7221327130132607,0.7438672869867389
0.645,0.7229361339557153,0.7445638660442843
0.646,0.7237390864982878,0.7452609135017119
0.647,0.7245415760690515,0.7459584239309482
0.648,0.7253436080247438,0.7466563919752559
0.649,0.7261451876516674,0.7473548123483325
0.65,0.7269463201665828,0.7480536798334171
0.651,0.7277470107175976,0.7487529892824023
0.652,0.7285472643850465,0.7494527356149535
0.653,0.7293470861823658,0.7501529138176343
0.654,0.7301464810569611,0.750853518943039
0.655,0.7309454538910668,0.7515545461089334
0.656,0.7317440095025993,0.7522559904974009
0.657,0.7325421526460019,0.7529578473539984
0.658,0.7333398880130826,0.7536601119869177
0.659,0.734137220233844,0.7543627797661564
0.66,0.7349341538773051,0.7550658461226953
0.661,0.7357306934523155,0.755769306547685
0.662,0.7365268434083612,0.7564731565916394
0.663,0.7373226081363624,0.7571773918636382
0.664,0.7381179919694633,0.7578820080305374
0.665,0.7389129991838129,0.7585870008161878
0.666,0.7397076339993388,0.759292366000662
0.667,0.7405019005805107,0.7599980994194901
0.668,0.7412958030370977,0.7607041969629031
0.669,0.7420893454249153,0.7614106545750856
0.67,0.7428825317465652,0.7621174682534358
0.671,0.7436753659521653,0.7628246340478357
0.672,0.7444678519400733,0.7635321480599279
0.673,0.7452599935575995,0.7642400064424016
0.674,0.7460517946017128,0.7649482053982884
0.675,0.7468432588197371,0.7656567411802642
0.676,0.7476343899100405,0.7663656100899608
0.677,0.7484251915227147,0.7670748084772867
0.678,0.7492156672602469,0.7677843327397545
0.679,0.750005820678183,0.7684941793218185
0.68,0.7507956552857827,0.7692043447142188
0.681,0.7515851745466661,0.7699148254533356
0.682,0.7523743818794515,0.7706256181205502
0.683,0.7531632806583867,0.7713367193416151
0.684,0.7539518742139697,0.7720481257860321
0.685,0.7547401658335634,0.7727598341664385
0.686,0.7555281587620011,0.7734718412380008
0.687,0.7563158562021842,0.7741841437978177
0.688,0.7571032613156722,0.7748967386843298
0.689,0.7578903772232645,0.7756096227767376
0.69,0.7586772070055743,0.7763227929944279
0.691,0.7594637537035954,0.7770362462964068
0.692,0.7602500203192606,0.7777499796807417
0.693,0.7610360098159926,0.7784639901840097
0.694,0.7618217251192474,0.779178274880755
0.695,0.7626071691170504,0.779892830882952
0.696,0.763392344660525,0.7806076553394775
0.697,0.7641772545644133,0.7813227454355892
0.698,0.7649619016075907,0.7820380983924119
0.699,0.765746288533572,0.7827537114664307
0.7,0.7665304180510111,0.7834695819489916
0.701,0.7673142928341938,0.7841857071658089
0.702,0.7680979155235231,0.7849020844764797
0.703,0.7688812887259979,0.785618711274005
0.704,0.7696644150156848,0.7863355849843181
0.705,0.7704472969341833,0.7870527030658196
0.706,0.771229936991084,0.787770063008919
0.707,0.772012337664421,0.7884876623355821
0.708,0.7727945014011164,0.7892054985988868
0.709,0.7735764306174199,0.7899235693825833
0.71,0.7743581276993412,0.7906418723006621
0.711,0.7751395950030763,0.7913604049969271
0.712,0.7759208348554272,0.7920791651445762
0.713,0.7767018495542166,0.7927981504457868
0.714,0.7774826413686955,0.793517358631308
0.715,0.7782632125399448,0.7942367874600588
0.716,0.7790435652812723,0.7949564347187313
0.717,0.7798237017786019,0.7956762982214017
0.718,0.7806036241908596,0.7963963758091441
0.719,0.7813833346503507,0.7971166653496531
0.72,0.7821628352631348,0.797837164736869
0.721,0.7829421281093925,0.7985578718906114
0.722,0.783721215243788,0.7992787847562159
0.723,0.7845000986958272,0.7999999013041769
0.724,0.7852787804702076,0.8007212195297965
0.725,0.7860572625471669,0.8014427374528372
0.726,0.7868355468828228,0.8021644531171814
0.727,0.7876136354095103,0.8028863645904939
0.728,0.7883915300361131,0.8036084699638912
0.729,0.7891692326483893,0.804330767351615
0.73,0.7899467451092942,0.8050532548907102
0.731,0.7907240692592956,0.8057759307407089
0.732,0.7915012069166877,0.8064987930833168
0.733,0.7922781598778971,0.8072218401221075
0.734,0.7930549299177865,0.8079450700822182
0.735,0.7938315187899526,0.8086684812100521
0.736,0.7946079282270206,0.8093920717729841
0.737,0.7953841599409335,0.8101158400590713
0.738,0.7961602156232369,0.810839784376768
0.739,0.7969360969453607,0.8115639030546442
0.74,0.7977118055588955,0.8122881944411094
0.741,0.7984873430958654,0.8130126569041396
0.742,0.7992627111689966,0.8137372888310085
0.743,0.8000379113719818,0.8144620886280234
0.744,0.800812945279741,0.8151870547202642
0.745,0.8015878144486784,0.8159121855513268
0.746,0.8023625204169353,0.81663747958307
0.747,0.803137064704639,0.8173629352953664
0.748,0.8039114488141483,0.8180885511858571
0.749,0.8046856742302956,0.8188143257697099
0.75,0.8054597424206249,0.8195402575793806
0.751,0.8062336548356264,0.8202663451643792
0.752,0.8070074129089674,0.8209925870910383
0.753,0.8077810180577206,0.8217189819422851
0.754,0.8085544716825881,0.8224455283174177
0.755,0.809327775168122,0.8231722248318838
0.756,0.810100929882943,0.8238990701170629
0.757,0.8108739371799538,0.8246260628200521
0.758,0.8116467983965511,0.8253532016034549
0.759,0.8124195148548334,0.8260804851451726
0.76,0.8131920878618064,0.8268079121381997
0.761,0.8139645187095844,0.8275354812904218
0.762,0.8147368086755901,0.8282631913244162
0.763,0.8155089590227498,0.8289910409772565
0.764,0.8162809709996871,0.8297190290003192
0.765,0.8170528458409134,0.830447154159093
0.766,0.8178245847670147,0.8311754152329918
0.767,0.8185961889848368,0.8319038110151697
0.768,0.8193676596876672,0.8326323403123393
0.769,0.8201389980554146,0.8333610019445921
0.77,0.820910205254785,0.8340897947452217
0.771,0.8216812824394564,0.8348187175605504
0.772,0.8224522307502498,0.835547769249757
0.773,0.8232230513152987,0.8362769486847081
0.774,0.8239937452502151,0.8370062547497918
0.775,0.8247643136582538,0.8377356863417532
0.776,0.8255347576304739,0.8384652423695331
0.777,0.8263050782458986,0.8391949217541085
0.778,0.8270752765716713,0.8399247234283358
0.779,0.8278453536632111,0.8406546463367961
0.78,0.8286153105643644,0.8413846894356428
0.781,0.8293851483075557,0.8421148516924516
0.782,0.8301548679139354,0.8428451320860719
0.783,0.8309244703935255,0.843575529606482
0.784,0.8316939567453634,0.8443060432546441
0.785,0.8324633279576434,0.8450366720423641
0.786,0.8332325850078569,0.8457674149921507
0.787,0.8340017288629288,0.8464982711370789
0.788,0.834770760479354,0.8472292395206538
0.789,0.8355396808033303,0.8479603191966775
0.79,0.8363084907708911,0.8486915092291167
0.791,0.8370771913080337,0.8494228086919742
0.792,0.8378457833308485,0.8501542166691595
0.793,0.8386142677456442,0.8508857322543638
0.794,0.8393826454490724,0.8516173545509357
0.795,0.8401509173282499,0.8523490826717582
0.796,0.8409190842608796,0.8530809157391286
0.797,0.8416871471153691,0.8538128528846392
0.798,0.8424551067509483,0.85454489324906
0.799,0.8432229640177847,0.8552770359822236
0.8,0.8439907197570976,0.8560092802429108
0.801,0.8447583748012701,0.8567416251987383
0.802,0.8455259299739603,0.8574740700260483
0.803,0.8462933860902093,0.8582066139097992
0.804,0.8470607439565505,0.8589392560434581
0.805,0.8478280043711139,0.8596719956288947
0.806,0.848595168123732,0.8604048318762767
0.807,0.8493622359960421,0.8611377640039667
0.808,0.8501292087615879,0.8618707912384209
0.809,0.8508960871859202,0.8626039128140887
0.81,0.8516628720266952,0.8633371279733137
0.811,0.8524295640337721,0.8640704359662369
0.812,0.8531961639493088,0.8648038360507003
0.813,0.8539626725078568,0.8655373274921523
0.814,0.854729090436455,0.8662709095635542
0.815,0.8554954184547203,0.8670045815452889
0.816,0.85626165727494,0.8677383427250693
0.817,0.8570278076021601,0.8684721923978492
0.818,0.8577938701342742,0.8692061298657352
0.819,0.8585598455621098,0.8699401544378996
0.82,0.8593257345695149,0.8706742654304946
0.821,0.8600915378334419,0.8714084621665676
0.822,0.8608572560240314,0.8721427439759782
0.823,0.8616228898046943,0.8728771101953154
0.824,0.8623884398321928,0.8736115601678169
0.825,0.8631539067567209,0.8743460932432889
0.826,0.8639192912219826,0.8750807087780272
0.827,0.8646845938652703,0.8758154061347396
0.828,0.8654498153175413,0.8765501846824687
0.829,0.8662149562034933,0.8772850437965167
0.83,0.8669800171416393,0.8780199828583708
0.831,0.8677449987443815,0.8787550012556287
0.832,0.8685099016180831,0.8794900983819272
0.833,0.8692747263631406,0.8802252736368696
0.834,0.8700394735740545,0.8809605264259558
0.835,0.8708041438394986,0.8816958561605118
0.836,0.8715687377423886,0.8824312622576218
0.837,0.8723332558599508,0.8831667441400597
0.838,0.8730976987637882,0.8839023012362224
0.839,0.8738620670199463,0.8846379329800643
0.84,0.8746263611889793,0.8853736388110314
0.841,0.875390581826013,0.8861094181739977
0.842,0.8761547294808093,0.8868452705192015
0.843,0.8769188046978279,0.8875811953021829
0.844,0.8776828080162882,0.8883171919837227
0.845,0.8784467399702304,0.8890532600297806
0.846,0.879210601088575,0.889789398911436
0.847,0.8799743918951827,0.8905256081048284
0.848,0.8807381129089122,0.8912618870910989
0.849,0.8815017646436784,0.8919982353563328
0.85,0.8822653476085084,0.8927346523915028
0.851,0.8830288623075988,0.8934711376924125
0.852,0.8837923092403704,0.8942076907596409
0.853,0.8845556889015229,0.8949443110984885
0.854,0.8853190017810889,0.8956809982189226
0.855,0.886082248364487,0.8964177516355245
0.856,0.8868454291325747,0.8971545708674369
0.857,0.8876085445616996,0.8978914554383121
0.858,0.8883715951237512,0.8986284048762605
0.859,0.889134581286211,0.8993654187138007
0.86,0.8898975035122023,0.9001024964878095
0.861,0.8906603622605396,0.9008396377394723
0.862,0.8914231579857766,0.9015768420142353
0.863,0.892185891138255,0.902314108861757
0.864,0.8929485621641509,0.9030514378358612
0.865,0.8937111715055217,0.9037888284944904
0.866,0.8944737196003523,0.9045262803996599
0.867,0.8952362068826006,0.9052637931174116
0.868,0.895998633782242,0.9060013662177703
0.869,0.8967610007253141,0.9067389992746983
0.87,0.8975233081339599,0.9074766918660525
0.871,0.8982855564264717,0.9082144435735408
0.872,0.8990477460173327,0.9089522539826798
0.873,0.8998098773172603,0.9096901226827523
0.874,0.9005719507332461,0.9104280492667665
0.875,0.9013339666685983,0.9111660333314143
0.876,0.9020959255229813,0.9119040744770314
0.877,0.9028578276924559,0.9126421723075568
0.878,0.9036196735695187,0.9133803264304942
0.879,0.9043814635431409,0.914118536456872
0.88,0.9051431979988069,0.914856802001206
0.881,0.9059048773185526,0.9155951226814604
0.882,0.906666501881002,0.9163334981190111
0.883,0.9074280720614047,0.9170719279386084
0.884,0.9081895882316728,0.9178104117683403
0.885,0.9089510507604162,0.9185489492395971
0.886,0.9097124600129785,0.9192875399870348
0.887,0.9104738163514726,0.9200261836485407
0.888,0.9112351201348149,0.9207648798651985
0.889,0.9119963717187598,0.9215036282812537
0.89,0.9127575714559336,0.9222424285440799
0.891,0.9135187196958676,0.922981280304146
0.892,0.9142798167850318,0.9237201832149818
0.893,0.9150408630668667,0.924459136933147
0.894,0.9158018588818164,0.9251981411181973
0.895,0.9165628045673597,0.9259371954326541
0.896,0.9173237004580416,0.9266762995419723
0.897,0.9180845468855047,0.9274154531145092
0.898,0.9188453441785196,0.9281546558214944
0.899,0.9196060926630154,0.9288939073369986
0.9,0.9203667926621091,0.929633207337905
0.901,0.9211274444961356,0.9303725555038785
0.902,0.9218880484826767,0.9311119515173375
0.903,0.92264860493659,0.9318513950634243
0.904,0.9234091141700371,0.9325908858299772
0.905,0.9241695764925122,0.9333304235075022
0.906,0.9249299922108694,0.9340700077891451
0.907,0.9256903616293501,0.9348096383706643
0.908,0.926450685049611,0.9355493149504035
0.909,0.9272109627707495,0.936289037229265
0.91,0.9279711950893312,0.9370288049106834
0.911,0.9287313822994155,0.9377686177005992
0.912,0.9294915246925819,0.9385084753074329
0.913,0.9302516225579548,0.93924837744206
0.914,0.9310116761822294,0.9399883238177855
0.915,0.9317716858496962,0.9407283141503188
0.916,0.9325316518422656,0.9414683481577494
0.917,0.9332915744394926,0.9422084255605224
0.918,0.9340514539186003,0.9429485460814148
0.919,0.9348112905545038,0.9436887094455113
0.92,0.9355710846198338,0.9444289153801814
0.921,0.9363308363849598,0.9451691636150554
0.922,0.9370905461180125,0.9459094538820029
0.923,0.9378502140849071,0.9466497859151083
0.924,0.9386098405493652,0.9473901594506502
0.925,0.939369425772937,0.9481305742270785
0.926,0.9401289700150235,0.9488710299849921
0.927,0.9408884735328971,0.9496115264671185
0.928,0.941647936581724,0.9503520634182917
0.929,0.9424073594145846,0.9510926405854311
0.93,0.943166742282495,0.9518332577175208
0.931,0.9439260854344266,0.9525739145655893
0.932,0.9446853891173271,0.9533146108826888
0.933,0.9454446535761406,0.9540553464238754
0.934,0.9462038790538273,0.9547961209461887
0.935,0.9469630657913832,0.9555369342086328
0.936,0.9477222140278593,0.9562777859721568
0.937,0.9484813240003811,0.9570186759996351
0.938,0.9492403959441675,0.9577596040558487
0.939,0.9499994300925496,0.9585005699074667
0.94,0.9507584266769888,0.9592415733230275
0.941,0.9515173859270956,0.9599826140729208
0.942,0.9522763080706473,0.9607236919293691
0.943,0.9530351933336069,0.9614648066664097
0.944,0.9537940419401388,0.9622059580598777
0.945,0.9545528541126288,0.9629471458873878
0.946,0.9553116300716992,0.9636883699283175
0.947,0.9560703700362271,0.9644296299637897
0.948,0.956829074223361,0.9651709257766558
0.949,0.9575877428485376,0.9659122571514792
0.95,0.9583463761254983,0.9666536238745186
0.951,0.9591049742663051,0.9673950257337118
0.952,0.9598635374813574,0.9681364625186596
0.953,0.9606220659794077,0.9688779340206094
0.954,0.9613805599675771,0.96961944003244
0.955,0.9621390196513713,0.9703609803486459
0.956,0.9628974452346961,0.9711025547653211
0.957,0.9636558369198722,0.9718441630801451
0.958,0.9644141949076506,0.9725858050923668
0.959,0.9651725193972275,0.97332748060279
0.96,0.9659308105862591,0.9740691894137584
0.961,0.9666890686708758,0.9748109313291418
0.962,0.9674472938456973,0.9755527061543203
0.963,0.9682054863038462,0.9762945136961715
0.964,0.9689636462369625,0.9770363537630552
0.965,0.9697217738352177,0.9777782261648
0.966,0.9704798692873281,0.9785201307126897
0.967,0.9712379327805685,0.9792620672194494
0.968,0.9719959645007863,0.9800040354992317
0.969,0.9727539646324143,0.9807460353676037
0.97,0.9735119333584838,0.9814880666415342
0.971,0.9742698708606383,0.9822301291393798
0.972,0.9750277773191456,0.9829722226808726
0.973,0.9757856529129112,0.983714347087107
0.974,0.9765434978194907,0.9844565021805276
0.975,0.9773013122151022,0.9851986877849161
0.976,0.9780590962746387,0.9859409037253797
0.977,0.9788168501716805,0.9866831498283379
0.978,0.9795745740785073,0.9874254259215112
0.979,0.9803322681661097,0.9881677318339088
0.98,0.9810899326042015,0.9889100673958171
0.981,0.9818475675612313,0.9896524324387874
0.982,0.9826051732043939,0.9903948267956248
0.983,0.983362749699642,0.9911372503003768
0.984,0.9841202972116974,0.9918797027883215
0.985,0.9848778159040621,0.9926221840959568
0.986,0.9856353059390297,0.9933646940609893
0.987,0.9863927674776959,0.9941072325223231
0.988,0.98715020067997,0.9948497993200491
0.989,0.9879076057045847,0.9955923942954344
0.99,0.9886649827091079,0.9963350172909113
0.991,0.989422331849952,0.9970776681500673
0.992,0.9901796532823853,0.997820346717634
0.993,0.9909369471605418,0.9985630528394775
0.994,0.9916942136374313,0.9993057863625882
0.995,0.9924514528649495,1.00004854713507
0.996,0.9932086649938884,1.000791335006131
0.997,0.9939658501739456,1.001534149826074
0.998,0.9947230085537343,1.0022769914462852
0.999,0.9954801402807931,1.0030198597192266
1.0,0.9962372455015951,1.0037627544984244


==> data/igr_trajectories/characteristics_alpha_1.0e-5.txt <==
0.0,0.0,0.5
0.001,0.0012499998397050849,0.5002500001602949
0.002,0.0024999993575333113,0.5005000006424666
0.003,0.003749998551542344,0.5007500014484575
0.004,0.004999997419774249,0.5010000025802255
0.005,0.0062499959602553,0.5012500040397444
0.006,0.007499994170995783,0.5015000058290039
0.007,0.008749992049989774,0.5017500079500099
0.008,0.009999989595215086,0.5020000104047845
0.009,0.011249986804633128,0.5022500131953664
0.01,0.012499983676188653,0.5025000163238108
0.011,0.013749980207809542,0.5027500197921899
0.012,0.014999976397406745,0.5030000236025927
0.013,0.016249972242874056,0.5032500277571252
0.014,0.017499967742088063,0.5035000322579112
0.015,0.018749962892907618,0.5037500371070915
0.016,0.01999995769317403,0.5040000423068252
0.017,0.021249952140710737,0.5042500478592884
0.018,0.022499946233323104,0.504500053766676
0.019,0.02374993996879826,0.5047500600312007
0.02,0.024999933344904857,0.505000066655094
0.021,0.026249926359392994,0.5052500736406058
0.022,0.02749991900999399,0.5055000809900048
0.023,0.028749911294420005,0.5057500887055788
0.024,0.029999903210364026,0.5060000967896346
0.025,0.03124989475549972,0.506250105244499
0.026,0.0324998859274811,0.5065001140725175
0.027,0.03374987672394228,0.5067501232760563
0.028,0.034999867142497365,0.5070001328575011
0.029,0.036249857180740225,0.5072501428192582
0.03,0.0374998468362443,0.5075001531637541
0.031,0.038749836106562324,0.507750163893436
0.032,0.039999824989225996,0.5080001750107723
0.033,0.04124981348174611,0.508250186518252
0.034,0.042499801581611985,0.5085001984183861
0.035,0.04374978928629131,0.5087502107137067
0.036,0.04499977659323004,0.509000223406768
0.037,0.04624976349985205,0.5092502365001459
0.038,0.04749975000355894,0.509500249996439
0.039,0.048749736101729724,0.5097502638982682
0.04,0.04999972179172066,0.5100002782082772
0.041,0.05124970707086504,0.5102502929291327
0.042,0.05249969193647283,0.5105003080635249
0.043,0.0537496763858305,0.5107503236141672
0.044,0.05499966041620058,0.511000339583797
0.045,0.0562496440248218,0.5112503559751758
0.046,0.05749962720890839,0.5115003727910892
0.047,0.058749609965650096,0.5117503900343474
0.048,0.05999959229221169,0.5120004077077858
0.049,0.06124957418573296,0.5122504258142644
0.05,0.06249955564332821,0.5125004443566691
0.051,0.06374953666208605,0.5127504633379112
0.052,0.06499951723906905,0.5130004827609281
0.053,0.06624949737131369,0.5132505026286834
0.054,0.06749947705582976,0.5135005229441674
0.055,0.06874945628960016,0.5137505437103969
0.056,0.06999943506958073,0.5140005649304162
0.057,0.07124941339269972,0.5142505866072972
0.058,0.07249939125585775,0.514500608744139
0.059,0.07374936865592724,0.5147506313440695
0.06,0.07499934558975219,0.5150006544102446
0.061,0.07624932205414786,0.5152506779458488
0.062,0.07749929804590061,0.515500701954096
0.063,0.07874927356176714,0.5157507264382295
0.064,0.07999924859847463,0.5160007514015219
0.065,0.08124922315272004,0.5162507768472764
0.066,0.08249919722117002,0.5165008027788264
0.067,0.0837491708004604,0.516750829199536
0.068,0.08499914388719582,0.5170008561128006
0.069,0.08624911647794958,0.5172508835220466
0.07,0.08749908856926297,0.5175009114307332
0.071,0.08874906015764522,0.517750939842351
0.072,0.0899990312395727,0.5180009687604235
0.073,0.0912490018114891,0.518250998188507
0.074,0.09249897186980455,0.5185010281301914
0.075,0.09374894141089546,0.5187510585891004
0.076,0.09499891043110406,0.5190010895688918
0.077,0.09624887892673809,0.5192511210732578
0.078,0.09749884689407029,0.5195011531059255
0.079,0.09874881432933794,0.5197511856706578
0.08,0.09999878122874256,0.520001218771253
0.081,0.10124874758844948,0.5202512524115461
0.082,0.10249871340458733,0.5205012865954082
0.083,0.10374867867324758,0.520751321326748
0.084,0.1049986433904842,0.5210013566095113
0.085,0.10624860755231319,0.5212513924476823
0.086,0.10749857115471201,0.5215014288452833
0.087,0.10874853419361924,0.521751465806376
0.088,0.10999849666493403,0.5220015033350612
0.089,0.11124845856451565,0.5222515414354796
0.09,0.1124984198881831,0.522501580111812
0.091,0.11374838063171439,0.5227516193682806
0.092,0.11499834079084614,0.5230016592091489
0.093,0.11624830036127332,0.5232516996387216
0.094,0.11749825933864833,0.5235017406613466
0.095,0.11874821771858077,0.5237517822814141
0.096,0.11999817549663669,0.5240018245033581
0.097,0.12124813266833825,0.5242518673316565
0.098,0.12249808922916314,0.5245019107708315
0.099,0.12374804517454385,0.5247519548254508
0.1,0.12499800049986734,0.5250019995001273
0.101,0.12624795520047427,0.5252520447995203
0.102,0.12749790927165866,0.5255020907283359
0.103,0.128747862708667,0.5257521372913274
0.104,0.12999781550669784,0.5260021844932965
0.105,0.1312477676609012,0.5262522323390931
0.106,0.13249771916637793,0.5265022808336164
0.107,0.13374767001817897,0.5267523299818152
0.108,0.13499762021130482,0.5270023797886894
0.109,0.13624756974070495,0.5272524302592891
0.11,0.137497518601277,0.527502481398717
0.111,0.13874746678786629,0.5277525332121277
0.112,0.13999741429526488,0.528002585704729
0.113,0.14124736111821118,0.5282526388817828
0.114,0.1424973072513892,0.5285026927486046
0.115,0.14374725268942753,0.5287527473105662
0.116,0.14499719742689904,0.5290028025730946
0.117,0.14624714145831996,0.5292528585416737
0.118,0.1474970847781491,0.5295029152218445
0.119,0.14874702738078718,0.5297529726192064
0.12,0.14999696926057599,0.5300030307394175
0.121,0.15124691041179777,0.5302530895881956
0.122,0.1524968508286742,0.5305031491713192
0.123,0.15374679050536577,0.5307532094946276
0.124,0.15499672943597081,0.5310032705640224
0.125,0.15624666761452496,0.5312533323854682
0.126,0.157496605035,0.5315033949649932
0.127,0.1587465416913031,0.53175345830869
0.128,0.159996477577276,0.5320035224227171
0.129,0.1612464126866942,0.5322535873132987
0.13,0.16249634701326593,0.5325036529867271
0.131,0.16374628055063123,0.5327537194493617
0.132,0.16499621329236108,0.5330037867076318
0.133,0.16624614523195655,0.5332538547680362
0.134,0.16749607636284777,0.5335039236371449
0.135,0.16874600667839285,0.5337539933215998
0.136,0.16999593617187697,0.5340040638281156
0.137,0.1712458648365115,0.5342541351634811
0.138,0.17249579266543286,0.5345042073345596
0.139,0.17374571965170144,0.534754280348291
0.14,0.17499564578830065,0.5350043542116918
0.141,0.17624557106813582,0.5352544289318566
0.142,0.17749549548403304,0.5355045045159592
0.143,0.17874541902873822,0.5357545809712541
0.144,0.17999534169491568,0.5360046583050765
0.145,0.18124526347514736,0.5362547365248448
0.146,0.18249518436193135,0.5365048156380607
0.147,0.18374510434768088,0.5367548956523112
0.148,0.18499502342472307,0.5370049765752689
0.149,0.18624494158529767,0.5372550584146942
0.15,0.18749485882155592,0.537505141178436
0.151,0.1887447751255591,0.5377552248744327
0.152,0.18999469048927742,0.5380053095107143
0.153,0.19124460490458858,0.5382553950954031
0.154,0.1924945183632766,0.5385054816367151
0.155,0.1937444308570303,0.5387555691429613
0.156,0.19499434237744184,0.5390056576225497
0.157,0.19624425291600572,0.5392557470839858
0.158,0.19749416246411688,0.5395058375358746
0.159,0.19874407101306948,0.5397559289869219
0.16,0.19999397855405543,0.5400060214459359
0.161,0.20124388507816282,0.5402561149218285
0.162,0.2024937905763744,0.5405062094236168
0.163,0.2037436950395661,0.540756304960425
0.164,0.20499359845850518,0.5410064015414859
0.165,0.206243500823849,0.541256499176142
0.166,0.20749340212614317,0.5415065978738478
0.167,0.20874330235581973,0.5417566976441712
0.168,0.20999320150319561,0.5420067984967953
0.169,0.2112430995584711,0.5422569004415198
0.17,0.21249299651172765,0.5425070034882631
0.171,0.21374289235292634,0.5427571076470644
0.172,0.214992787071906,0.5430072129280847
0.173,0.21624268065838131,0.5432573193416093
0.174,0.21749257310194103,0.5435074268980495
0.175,0.21874246439204584,0.5437575356079447
0.176,0.21999235451802646,0.544007645481964
0.177,0.2212422434690818,0.5442577565309086
0.178,0.22249213123427672,0.5445078687657137
0.179,0.22374201780254,0.5447579821974503
0.18,0.22499190316266215,0.5450080968373281
0.181,0.22624178730329353,0.5452582126966967
0.182,0.22749167021294184,0.5455083297870483
0.183,0.2287415518799699,0.5457584481200202
0.184,0.2299914322925935,0.5460085677073965
0.185,0.23124131143887905,0.5462586885611109
0.186,0.23249118930674123,0.5465088106932487
0.187,0.2337410658839403,0.5467589341160496
0.188,0.23499094115808,0.5470090588419099
0.189,0.23624081511660489,0.5472591848833849
0.19,0.23749068774679766,0.547509312253192
0.191,0.2387405590357768,0.5477594409642128
0.192,0.2399904289704935,0.5480095710294961
0.193,0.24124029753772952,0.54825970246226
0.194,0.2424901647240939,0.5485098352758956
0.195,0.24374003051602045,0.548759969483969
0.196,0.24498989489976464,0.5490101051002247
0.197,0.24623975786140095,0.5492602421385884
0.198,0.24748961938681963,0.5495103806131696
0.199,0.2487394794617237,0.5497605205382655
0.2,0.24998933807162596,0.5500106619283632
0.201,0.2512391952018457,0.5502608047981434
0.202,0.25248905083750545,0.5505109491624836
0.203,0.25373890496352774,0.5507610950364612
0.204,0.25498875756463174,0.5510112424353573
0.205,0.25623860862532966,0.5512613913746592
0.206,0.2574884581299236,0.5515115418700652
0.207,0.2587383060625014,0.5517616939374874
0.208,0.2599881524069336,0.5520118475930551
0.209,0.26123799714686935,0.5522620028531193
0.21,0.2624878402657326,0.552512159734256
0.211,0.26373768174671824,0.5527623182532704
0.212,0.26498752157278843,0.5530124784272001
0.213,0.26623735972666807,0.5532626402733204
0.214,0.2674871961908411,0.5535128038091472
0.215,0.2687370309475459,0.5537629690524424
0.216,0.26998686397877125,0.554013136021217
0.217,0.2712366952662518,0.5542633047337364
0.218,0.2724865247914638,0.5545134752085243
0.219,0.27373635253561995,0.5547636474643682
0.22,0.27498617847966544,0.5550138215203226
0.221,0.27623600260427267,0.5552639973957154
0.222,0.27748582488983653,0.5555141751101514
0.223,0.2787356453164693,0.5557643546835186
0.224,0.2799854638639957,0.5560145361359922
0.225,0.2812352805119476,0.5562647194880401
0.226,0.2824850952395586,0.5565149047604292
0.227,0.28373490802575874,0.556765091974229
0.228,0.28498471884916876,0.5570152811508189
0.229,0.28623452768809465,0.5572654723118929
0.23,0.2874843345205215,0.557515665479466
0.231,0.288734139324108,0.5577658606758795
0.232,0.28998394207617983,0.5580160579238076
0.233,0.2912337427537238,0.5582662572462636
0.234,0.2924835413333817,0.5585164586666056
0.235,0.2937333377914431,0.5587666622085441
0.236,0.2949831321038394,0.5590168678961478
0.237,0.2962329242461367,0.5592670757538505
0.238,0.2974827141935288,0.5595172858064583
0.239,0.29873250192083045,0.5597674980791566
0.24,0.29998228740246957,0.5600177125975174
0.241,0.30123207061248014,0.5602679293875068
0.242,0.30248185152449475,0.5605181484754922
0.243,0.30373163011173626,0.5607683698882506
0.244,0.30498140634701026,0.5610185936529766
0.245,0.3062311802026968,0.5612688197972899
0.246,0.3074809516507421,0.5615190483492446
0.247,0.30873072066264984,0.5617692793373368
0.248,0.30998048720947247,0.5620195127905141
0.249,0.3112302512618024,0.562269748738184
0.25,0.31248001278976273,0.5625199872102238
0.251,0.31372977176299766,0.5627702282369887
0.252,0.3149795281506631,0.5630204718493232
0.253,0.3162292819214169,0.5632707180785694
0.254,0.3174790330434085,0.5635209669565777
0.255,0.3187287814842687,0.5637712185157175
0.256,0.3199785272110991,0.564021472788887
0.257,0.3212282701904613,0.5642717298095248
0.258,0.3224780103883655,0.5645219896116205
0.259,0.32372774777025953,0.5647722522297265
0.26,0.32497748230101686,0.565022517698969
0.261,0.32622721394492465,0.5652727860550613
0.262,0.3274769426656716,0.5655230573343142
0.263,0.32872666842633536,0.5657733315736504
0.264,0.3299763911893695,0.5660236088106162
0.265,0.3312261109165904,0.5662738890833953
0.266,0.3324758275691635,0.5665241724308221
0.267,0.33372554110758984,0.5667744588923957
0.268,0.33497525149169116,0.5670247485082943
0.269,0.33622495868059576,0.5672750413193897
0.27,0.3374746626327232,0.5675253373672622
0.271,0.33872436330576905,0.5677756366942163
0.272,0.3399740606566889,0.5680259393432964
0.273,0.3412237546416824,0.5682762453583028
0.274,0.3424734452161763,0.5685265547838089
0.275,0.34372313233480745,0.5687768676651777
0.276,0.34497281595140533,0.5690271840485797
0.277,0.346222496018974,0.5692775039810111
0.278,0.3474721724896733,0.5695278275103116
0.279,0.34872184531480044,0.5697781546851844
0.28,0.3499715144447697,0.5700284855552151
0.281,0.3512211798290931,0.5702788201708917
0.282,0.35247084141635926,0.5705291585836254
0.283,0.35372049915421244,0.5707795008457722
0.284,0.35497015298933077,0.5710298470106538
0.285,0.35621980286740385,0.5712801971325807
0.286,0.3574694487331097,0.5715305512668748
0.287,0.3587190905300913,0.5717809094698931
0.288,0.35996872820093206,0.5720312717990523
0.289,0.361218361687131,0.5722816383128533
0.29,0.36246799092907694,0.5725320090709074
0.291,0.3637176158660221,0.5727823841339622
0.292,0.3649672364360549,0.5730327635639293
0.293,0.3662168525760721,0.573283147423912
0.294,0.3674664642217499,0.5735335357782342
0.295,0.3687160713075141,0.57378392869247
0.296,0.36996567376651013,0.5740343262334738
0.297,0.3712152715305712,0.5742847284694127
0.298,0.3724648645301863,0.5745351354697976
0.299,0.3737144526944665,0.5747855473055172
0.3,0.3749640359511113,0.5750359640488725
0.301,0.3762136142263727,0.575286385773611
0.302,0.3774631874450194,0.5755368125549642
0.303,0.37871275553029893,0.5757872444696847
0.304,0.3799623184038994,0.5760376815960842
0.305,0.3812118759859092,0.5762881240140743
0.306,0.38246142819477685,0.5765385718052065
0.307,0.3837109749472678,0.5767890250527156
0.308,0.38496051615842153,0.5770394838415618
0.309,0.38621005174150624,0.577289948258477
0.31,0.38745958160797284,0.5775404183920103
0.311,0.38870910566740674,0.5777908943325764
0.312,0.389958623827479,0.5780413761725041
0.313,0.39120813599389487,0.5782918640060881
0.314,0.39245764207034184,0.5785423579296411
0.315,0.39370714195843515,0.5787928580415478
0.316,0.3949566355576616,0.5790433644423213
0.317,0.39620612276532235,0.5792938772346605
0.318,0.3974556034764727,0.5795443965235101
0.319,0.39870507758386076,0.579794922416122
0.32,0.3999545449778634,0.5800454550221192
0.321,0.40120400554642116,0.5802959944535615
0.322,0.40245345917496933,0.5805465408250132
0.323,0.40370290574636847,0.580797094253614
0.324,0.4049523451408312,0.5810476548591512
0.325,0.4062017772358474,0.581298222764135
0.326,0.40745120190610623,0.581548798093876
0.327,0.4087006190234161,0.5817993809765661
0.328,0.4099500284566211,0.5820499715433611
0.329,0.4111994300715153,0.5823005699284668
0.33,0.41244882373075353,0.5825511762692286
0.331,0.4136982092937591,0.582801790706223
0.332,0.41494758661662856,0.5830524133833535
0.333,0.41619695555203257,0.5833030444479494
0.334,0.41744631594911374,0.5835536840508682
0.335,0.4186956676533806,0.5838043323466013
0.336,0.41994501050659716,0.5840549894933849
0.337,0.42119434434666947,0.5843056556533126
0.338,0.42244366900752744,0.5845563309924546
0.339,0.42369298431900215,0.58480701568098
0.34,0.4249422901066988,0.5850577098932834
0.341,0.42619158619186526,0.585308413808117
0.342,0.42744087239125494,0.5855591276087274
0.343,0.4286901485169853,0.5858098514829971
0.344,0.42993941437638983,0.5860605856235926
0.345,0.4311886697718661,0.5863113302281164
0.346,0.4324379145007161,0.5865620854992665
0.347,0.43368714835498146,0.5868128516450012
0.348,0.43493637112127215,0.5870636288787106
0.349,0.43618558258058804,0.5873144174193947
0.35,0.43743478250813395,0.5875652174918489
0.351,0.4386839706731267,0.5878160293268562
0.352,0.4399331468385951,0.5880668531613878
0.353,0.4411823107611712,0.5883176892388118
0.354,0.4424314621908737,0.5885685378091093
0.355,0.4436806008708819,0.5888193991291012
0.356,0.44492972653730106,0.589070273462682
0.357,0.4461788389189172,0.589321161081066
0.358,0.4474279377369422,0.589572062263041
0.359,0.4486770227047484,0.5898229772952349
0.36,0.44992609352759116,0.5900739064723922
0.361,0.45117514990232044,0.590324850097663
0.362,0.45242419151707963,0.5905758084829039
0.363,0.45367321805099103,0.5908267819489925
0.364,0.45492222917382863,0.591077770826155
0.365,0.4561712245456754,0.5913287754543083
0.366,0.4574202038165661,0.5915797961834176
0.367,0.45866916662611434,0.5918308333738694
0.368,0.4599181126031223,0.5920818873968615
0.369,0.4611670413651734,0.5923329586348105
0.37,0.4624159525182062,0.5925840474817777
0.371,0.46366484565606914,0.5928351543439149
0.372,0.46491372036005374,0.5930862796399303
0.373,0.46616257619840756,0.5933374238015765
0.374,0.4674114127258231,0.5935885872741611
0.375,0.4686602294829031,0.5938397705170811
0.376,0.46990902599560025,0.594090974004384
0.377,0.4711578017746304,0.594342198225354
0.378,0.47240655631485673,0.5945934436851277
0.379,0.4736552890946444,0.5948447109053401
0.38,0.4749039995751834,0.5950960004248012
0.381,0.47615268719977794,0.5953473128002067
0.382,0.47740135139309986,0.5955986486068848
0.383,0.4786499915604054,0.5958500084395794
0.384,0.47989860708671117,0.5961013929132736
0.385,0.48114719733592903,0.5963528026640558
0.386,0.48239576164995507,0.5966042383500298
0.387,0.48364429934771247,0.5968557006522724
0.388,0.48489280972414306,0.5971071902758419
0.389,0.4861412920491464,0.5973587079508386
0.39,0.4873897455664613,0.5976102544335238
0.391,0.48863816949248773,0.5978618305074974
0.392,0.48988656301504446,0.5981134369849408
0.393,0.4911349252920588,0.5983650747079264
0.394,0.49238325545018347,0.5986167445498018
0.395,0.4936315525833364,0.5988684474166489
0.396,0.4948798157511586,0.5991201842488268
0.397,0.4961280439773837,0.5993719560226018
0.398,0.4973762362481146,0.5996237637518709
0.399,0.49862439150999993,0.5998756084899857
0.4,0.4998725086683036,0.6001274913316821
0.401,0.5011205865848611,0.6003794134151246
0.402,0.5023686240759135,0.6006313759240722
0.403,0.5036166199098109,0.600883380090175
0.404,0.5048645728045769,0.601135427195409
0.405,0.5061124814253232,0.6013875185746628
0.406,0.5073603443815037,0.6016396556184823
0.407,0.5086081602239974,0.6018918397759887
0.408,0.5098559274420056,0.6021440725579805
0.409,0.5111036444597523,0.6023963555402339
0.41,0.5123513096329702,0.6026486903670161
0.411,0.5135989212451575,0.6029010787548288
0.412,0.5148464775035895,0.6031535224963969
0.413,0.5160939765350618,0.6034060234649246
0.414,0.517341416381349,0.6036585836186374
0.415,0.5185887949943522,0.6039112050056343
0.416,0.5198361102309144,0.6041638897690722
0.417,0.5210833598472728,0.6044166401527138
0.418,0.5223305414931225,0.6046694585068642
0.419,0.5235776527052554,0.6049223472947314
0.42,0.524824690900743,0.6051753090992438
0.421,0.526071653369621,0.6054283466303658
0.422,0.5273185372670354,0.6056814627329515
0.423,0.5285653396048021,0.6059346603951848
0.424,0.5298120572423305,0.6061879427576565
0.425,0.5310586868768521,0.606441313123135
0.426,0.5323052250328955,0.6066947749670917
0.427,0.5335516680509349,0.6069483319490523
0.428,0.5347980120751415,0.6072019879248457
0.429,0.5360442530401497,0.6074557469598376
0.43,0.5372903866567481,0.6077096133432393
0.431,0.5385364083963927,0.6079635916035947
0.432,0.5397823134744278,0.6082176865255596
0.433,0.5410280968318888,0.6084719031680987
0.434,0.542273753115746,0.6087262468842416
0.435,0.5435192766574346,0.608980723342553
0.436,0.5447646614494942,0.6092353385504935
0.437,0.5460099011201256,0.6094900988798622
0.438,0.5472549889054451,0.6097450110945427
0.439,0.548499917619195,0.6100000823807928
0.44,0.5497446796196349,0.610255320380353
0.441,0.5509892667733093,0.6105107332266787
0.442,0.5522336704153443,0.6107663295846437
0.443,0.5534778813058876,0.6110221186941005
0.444,0.5547218895822514,0.6112781104177367
0.445,0.5559656847062652,0.611534315293723
0.446,0.5572092554062766,0.6117907445937116
0.447,0.5584525896131677,0.6120474103868206
0.448,0.5596956743896631,0.6123043256103253
0.449,0.560938495852114,0.6125615041478745
0.45,0.5621810390838212,0.6128189609161673
0.451,0.5634232880388339,0.6130767119611547
0.452,0.5646652254350041,0.6133347745649845
0.453,0.565906832634904,0.6135931673650846
0.454,0.567148089513004,0.6138519104869847
0.455,0.5683889743072713,0.6141110256927175
0.456,0.5696294634530723,0.6143705365469165
0.457,0.5708695313969324,0.6146304686030565
0.458,0.5721091503873295,0.6148908496126595
0.459,0.5733482902392493,0.6151517097607397
0.46,0.5745869180687084,0.6154130819312806
0.461,0.5758249979928356,0.6156750020071535
0.462,0.5770624907903773,0.6159375092096119
0.463,0.5782993535166451,0.6162006464833442
0.464,0.5795355390659127,0.6164644609340766
0.465,0.5807709956730933,0.616729004326896
0.466,0.5820056663451233,0.6169943336548661
0.467,0.5832394882108359,0.6172605117891535
0.468,0.584472391776164,0.6175276082238256
0.469,0.5857043000692255,0.6177956999307641
0.47,0.5869351276571616,0.618064872342828
0.471,0.5881647795134606,0.6183352204865291
0.472,0.5893931497108466,0.6186068502891432
0.473,0.5906201199106004,0.6188798800893894
0.474,0.5918455576143641,0.6191544423856258
0.475,0.5930693141390684,0.6194306858609215
0.476,0.5942912222696766,0.6197087777303134
0.477,0.5955110935381218,0.6199889064618682
0.478,0.5967287150704838,0.6202712849295063
0.479,0.5979438459387182,0.620556154061272
0.48,0.599156212949185,0.6208437870508052
0.481,0.6003655057995236,0.6211344942004666
0.482,0.601571371540776,0.6214286284592143
0.483,0.6027734082971273,0.621726591702863
0.484,0.6039711582272163,0.6220288417727742
0.485,0.6051640997671891,0.6223359002328014
0.486,0.6063516392881902,0.6226483607118003
0.487,0.607533102444752,0.6229668975552386
0.488,0.6087077257031248,0.6232922742968658
0.489,0.6098746488372453,0.6236253511627454
0.49,0.6110329095752184,0.6239670904247724
0.491,0.6121814420618901,0.6243185579381008
0.492,0.6133190813247282,0.6246809186752627
0.493,0.6144445763758268,0.6250554236241641
0.494,0.6155566147464064,0.6254433852535846
0.495,0.6166538608333831,0.6258461391666079
0.496,0.617735009107862,0.6262649908921291
0.497,0.618798850778529,0.6267011492214621
0.498,0.6198443490640907,0.6271556509359005
0.499,0.620870714537492,0.6276292854624993
0.5,0.6218774693677329,0.6281225306322584
0.501,0.6228644891498911,0.6286355108501003
0.502,0.6238320141642623,0.6291679858357292
0.503,0.6247806277673926,0.6297193722325989
0.504,0.6257112062866498,0.6302887937133418
0.505,0.6266248499388747,0.6308751500611169
0.506,0.6275228063819157,0.631477193618076
0.507,0.6284063974374465,0.6320936025625452
0.508,0.6292769563845051,0.6327230436154867
0.509,0.63013577949377,0.6333642205062219
0.51,0.6309840922996359,0.634015907700356
0.511,0.6318230290176989,0.634676970982293
0.512,0.6326536225108131,0.6353463774891789
0.513,0.6334768020123899,0.6360231979876022
0.514,0.6342933960978752,0.636706603902117
0.515,0.6351041388829609,0.6373958611170313
0.516,0.6359096779450205,0.6380903220549717
0.517,0.6367105829218558,0.6387894170781365
0.518,0.637507354105859,0.6394926458941333
0.519,0.6383004306211539,0.6401995693788385
0.52,0.6390901979598662,0.6409098020401263
0.521,0.639876994779227,0.6416230052207655
0.522,0.6406611189406461,0.6423388810593464
0.523,0.6414428328191234,0.6430571671808692
0.524,0.6422223679369968,0.6437776320629959
0.525,0.6429999289877142,0.6445000710122786
0.526,0.6437756973183605,0.6452243026816323
0.527,0.6445498339376647,0.6459501660623281
0.528,0.6453224821114568,0.6466775178885361
0.529,0.6460937696015323,0.6474062303984607
0.53,0.6468638105975039,0.6481361894024892
0.531,0.6476327073849917,0.6488672926150014
0.532,0.6484005517877218,0.6495994482122713
0.533,0.6491674264158702,0.650332573584123
0.534,0.6499334057483768,0.6510665942516165
0.535,0.6506985570729215,0.6518014429270719
0.536,0.6514629413037709,0.6525370586962225
0.537,0.6522266136947229,0.6532733863052705
0.538,0.6529896244618209,0.6540103755381727
0.539,0.6537520193283438,0.6547479806716497
0.54,0.6545138400027324,0.6554861599972612
0.541,0.6552751245985496,0.656224875401444
0.542,0.6560359080042485,0.6569640919957452
0.543,0.6567962222093964,0.6577037777905974
0.544,0.6575560965930535,0.6584439034069404
0.545,0.6583155581791917,0.6591844418208022
0.546,0.6590746318633596,0.6599253681366344
0.547,0.6598333406142064,0.6606666593857876
0.548,0.6605917056529907,0.6614082943470033
0.549,0.6613497466137669,0.6621502533862272
0.55,0.6621074816865847,0.6628925183134095
0.551,0.6628649277457284,0.6636350722542659
0.552,0.6636221004647519,0.6643778995352424
0.553,0.6643790144198445,0.6651209855801499
0.554,0.6651356831828591,0.6658643168171353
0.555,0.6658921194051738,0.6666078805948207
0.556,0.6666483348934044,0.6673516651065902
0.557,0.6674043406778659,0.6680956593221287
0.558,0.6681601470745674,0.6688398529254272
0.559,0.6689157637414335,0.6695842362585612
0.56,0.6696711997293614,0.6703288002706334
0.561,0.6704264635286524,0.6710735364713424
0.562,0.6711815631112926,0.6718184368887022
0.563,0.6719365059695056,0.6725634940304893
0.564,0.6726912991509498,0.6733087008490451
0.565,0.6734459492908936,0.6740540507091014
0.566,0.6742004626416629,0.6747995373583322
0.567,0.6749548450996248,0.6755451549003704
0.568,0.6757091022299416,0.6762908977700536
0.569,0.6764632392893071,0.6770367607106882
0.57,0.6772172612468491,0.6777827387531462
0.571,0.6779711728033719,0.6785288271966234
0.572,0.678724978409084,0.6792750215909115
0.573,0.6794786822799511,0.6800213177200444
0.574,0.6802322884127949,0.6807677115872006
0.575,0.6809858005992464,0.6815141994007492
0.576,0.6817392224386553,0.6822607775613404
0.577,0.682492557350043,0.6830074426499527
0.578,0.6832458085831817,0.683754191416814
0.579,0.6839989792288713,0.6845010207711245
0.58,0.6847520722284817,0.6852479277715142
0.581,0.6855050903828197,0.6859949096171762
0.582,0.6862580363603771,0.6867419636396189
0.583,0.6870109127050068,0.6874890872949893
0.584,0.6877637218430744,0.6882362781569217
0.585,0.6885164660901261,0.6889835339098701
0.586,0.689269147657109,0.6897308523428872
0.587,0.6900217686561811,0.6904782313438151
0.588,0.6907743311061386,0.6912256688938577
0.589,0.691526836937492,0.6919731630625044
0.59,0.6922792879972164,0.6927207120027801
0.591,0.6930316860531992,0.6934683139467973
0.592,0.6937840327984091,0.6942159672015875
0.593,0.6945363298548035,0.6949636701451931
0.594,0.6952885787769978,0.6957114212229989
0.595,0.6960407810557072,0.6964592189442895
0.596,0.6967929381209836,0.6972070618790132
0.597,0.6975450513452566,0.6979549486547403
0.598,0.6982971220461944,0.6987028779538025
0.599,0.6990491514893977,0.6994508485105992
0.6,0.6998011408909356,0.7001988591090614
0.601,0.7005530914197358,0.7009469085802613
0.602,0.7013050041998382,0.7016949958001589
0.603,0.7020568803125212,0.702443119687476
0.604,0.7028087207983081,0.7031912792016891
0.605,0.7035605266588626,0.7039394733411347
0.606,0.7043122988587797,0.7046877011412177
0.607,0.7050640383272783,0.7054359616727192
0.608,0.7058157459598033,0.7061842540401941
0.609,0.706567422619541,0.7069325773804566
0.61,0.7073190691388531,0.7076809308611445
0.611,0.7080706863206372,0.7084293136793605
0.612,0.7088222749396142,0.7091777250603835
0.613,0.7095738357435502,0.7099261642564476
0.614,0.7103253694544143,0.7106746305455836
0.615,0.7110768767694791,0.7114231232305188
0.616,0.7118283583623641,0.7121716416376338
0.617,0.7125798148840274,0.7129201851159706
0.618,0.7133312469637079,0.7136687530362902
0.619,0.7140826552098212,0.7144173447901769
0.62,0.7148340402108114,0.7151659597891867
0.621,0.7155854025359618,0.7159145974640364
0.622,0.7163367427361663,0.716663257263832
0.623,0.717088061344664,0.7174119386553344
0.624,0.7178393588777391,0.7181606411222593
0.625,0.7185906358353876,0.7189093641646108
0.626,0.7193418927019533,0.7196581072980452
0.627,0.7200931299467334,0.7204068700532652
0.628,0.7208443480245574,0.7211556519754412
0.629,0.7215955473763392,0.7219044526236594
0.63,0.7223467284296033,0.7226532715703954
0.631,0.7230978915989884,0.7234021084010104
0.632,0.7238490372867283,0.7241509627132705
0.633,0.7246001658831113,0.7248998341168876
0.634,0.7253512777669189,0.7256487222330801
0.635,0.7261023733058463,0.7263976266941528
0.636,0.7268534528569042,0.7271465471430949
0.637,0.7276045167668029,0.7278954832331962
0.638,0.728355565372321,0.7286444346276781
0.639,0.7291065990006568,0.7293934009993425
0.64,0.7298576179697667,0.7301423820302326
0.641,0.7306086225886881,0.7308913774113113
0.642,0.7313596131578497,0.7316403868421497
0.643,0.7321105899693682,0.7323894100306313
0.644,0.7328615533073334,0.7331384466926661
0.645,0.7336125034480818,0.7338874965519178
0.646,0.7343634406604582,0.7346365593395414
0.647,0.7351143652060681,0.7353856347939316
0.648,0.7358652773395186,0.7361347226604812
0.649,0.736616177308651,0.7368838226913488
0.65,0.7373670653547635,0.7376329346452364
0.651,0.7381179417128251,0.7383820582871748
0.652,0.7388688066116816,0.7391311933883183
0.653,0.7396196602742537,0.7398803397257463
0.654,0.7403705029177267,0.7406294970822734
0.655,0.7411213347537337,0.7413786652462665
0.656,0.7418721559885315,0.7421278440114687
0.657,0.7426229668231703,0.74287703317683
0.658,0.7433737674536565,0.7436262325463439
0.659,0.7441245580711092,0.7443754419288912
0.66,0.7448753388619123,0.7451246611380882
0.661,0.7456261100078589,0.7458738899921415
0.662,0.7463768716862926,0.7466231283137079
0.663,0.7471276240702419,0.7473723759297587
0.664,0.7478783673285507,0.7481216326714499
0.665,0.7486291016260039,0.7488708983739968
0.666,0.7493798271234484,0.7496201728765524
0.667,0.7501305439779098,0.750369456022091
0.668,0.7508812523427053,0.7511187476572956
0.669,0.7516319523675521,0.7518680476324489
0.67,0.7523826441986724,0.7526173558013286
0.671,0.7531333279788947,0.7533666720211064
0.672,0.7538840038477513,0.7541159961522498
0.673,0.7546346719415735,0.7548653280584277
0.674,0.7553853323935817,0.7556146676064195
0.675,0.7561359853339741,0.7563640146660272
0.676,0.7568866308900116,0.7571133691099897
0.677,0.7576372691861006,0.7578627308139008
0.678,0.7583879003438715,0.75861209965613
0.679,0.7591385244822565,0.759361475517745
0.68,0.7598891417175635,0.7601108582824381
0.681,0.7606397521635481,0.7608602478364536
0.682,0.7613903559314831,0.7616096440685186
0.683,0.7621409531302256,0.7623590468697762
0.684,0.7628915438662827,0.7631084561337191
0.685,0.7636421282438739,0.763857871756128
0.686,0.7643927063649923,0.7646072936350096
0.687,0.765143278329464,0.7653567216705379
0.688,0.7658938442350047,0.7661061557649973
0.689,0.7666444041772755,0.7668555958227266
0.69,0.7673949582499364,0.7676050417500657
0.691,0.7681455065446987,0.7683544934553035
0.692,0.7688960491513747,0.7691039508486276
0.693,0.7696465861579267,0.7698534138420756
0.694,0.7703971176505152,0.7706028823494872
0.695,0.7711476437135434,0.771352356286459
0.696,0.7718981644297027,0.7721018355702998
0.697,0.7726486798800155,0.772851320119987
0.698,0.773399190143877,0.7736008098561256
0.699,0.7741496952990962,0.7743503047009065
0.7,0.7749001954219343,0.7750998045780684
0.701,0.7756506905871443,0.7758493094128585
0.702,0.7764011808680071,0.7765988191319957
0.703,0.7771516663363679,0.777348333663635
0.704,0.7779021470626708,0.7780978529373321
0.705,0.7786526231159933,0.7788473768840097
0.706,0.7794030945640789,0.7795969054359242
0.707,0.7801535614733692,0.7803464385266339
0.708,0.7809040239090349,0.7810959760909683
0.709,0.7816544819350063,0.7818455180649969
0.71,0.7824049356140022,0.7825950643860011
0.711,0.7831553850075587,0.7833446149924447
0.712,0.7839058301760571,0.7840941698239463
0.713,0.7846562711787505,0.784843728821253
0.714,0.7854067080737902,0.7855932919262133
0.715,0.7861571409182512,0.7863428590817524
0.716,0.7869075697681566,0.787092430231847
0.717,0.7876579946785022,0.7878420053215015
0.718,0.7884084157032797,0.788591584296724
0.719,0.7891588328954994,0.7893411671045044
0.72,0.7899092463072126,0.7900907536927912
0.721,0.7906596559895329,0.790840344010471
0.722,0.7914100619926575,0.7915899380073464
0.723,0.7921604643658874,0.7923395356341166
0.724,0.7929108631576472,0.7930891368423568
0.725,0.7936612584155052,0.793838741584499
0.726,0.794411650186191,0.7945883498138132
0.727,0.7951620385156148,0.7953379614843894
0.728,0.7959124234488854,0.796087576551119
0.729,0.7966628050303267,0.7968371949696776
0.73,0.7974131833034955,0.7975868166965089
0.731,0.7981635583111977,0.7983364416888068
0.732,0.7989139300955044,0.7990860699045002
0.733,0.7996642986977676,0.799835701302237
0.734,0.8004146641586355,0.8005853358413692
0.735,0.8011650265180674,0.8013349734819373
0.736,0.8019153858153484,0.8020846141846564
0.737,0.8026657420891029,0.8028342579109019
0.738,0.8034160953773095,0.8035839046226954
0.739,0.8041664457173134,0.8043335542826915
0.74,0.8049167931458401,0.8050832068541649
0.741,0.8056671376990081,0.8058328623009969
0.742,0.8064174794123412,0.8065825205876639
0.743,0.807167818320781,0.8073321816792242
0.744,0.8079181544586985,0.8080818455413067
0.745,0.8086684878599057,0.8088315121400995
0.746,0.8094188185576673,0.809581181442338
0.747,0.810169146584711,0.8103308534152944
0.748,0.8109194719732389,0.8110805280267666
0.749,0.8116697947549378,0.8118302052450677
0.75,0.8124201149609896,0.8125798850390159
0.751,0.813170432622081,0.8133295673779246
0.752,0.8139207477684134,0.8140792522315923
0.753,0.8146710604297126,0.8148289395702931
0.754,0.8154213706352381,0.8155786293647677
0.755,0.8161716784137921,0.8163283215862137
0.756,0.8169219837937283,0.8170780162062776
0.757,0.8176722868029609,0.8178277131970451
0.758,0.8184225874689727,0.8185774125310333
0.759,0.8191728858188236,0.8193271141811824
0.76,0.819923181879159,0.8200768181208471
0.761,0.820673475676217,0.8208265243237892
0.762,0.8214237672358368,0.8215762327641695
0.763,0.8221740565834657,0.8223259434165406
0.764,0.8229243437441671,0.8230756562558392
0.765,0.8236746287426272,0.8238253712573792
0.766,0.8244249116031624,0.824575088396844
0.767,0.8251751923497259,0.8253248076502806
0.768,0.8259254710059146,0.826074528994092
0.769,0.8266757475949759,0.8268242524050308
0.77,0.8274260221398136,0.827573977860193
0.771,0.828176294662995,0.8283237053370117
0.772,0.8289265651867563,0.8290734348132505
0.773,0.8296768337330089,0.8298231662669979
0.774,0.8304271003233458,0.8305728996766611
0.775,0.8311773649790465,0.8313226350209605
0.776,0.8319276277210832,0.8320723722789238
0.777,0.8326778885701263,0.8328221114298808
0.778,0.8334281475465497,0.8335718524534574
0.779,0.8341784046704361,0.8343215953295711
0.78,0.8349286599615823,0.835071340038425
0.781,0.8356789134395041,0.8358210865605032
0.782,0.8364291651234411,0.8365708348765662
0.783,0.8371794150323623,0.8373205849676452
0.784,0.8379296631849699,0.8380703368150376
0.785,0.8386799095997046,0.8388200904003029
0.786,0.83943015429475,0.8395698457052576
0.787,0.8401803972880368,0.8403196027119708
0.788,0.8409306385972478,0.8410693614027599
0.789,0.8416808782398215,0.8418191217601863
0.79,0.8424311162329565,0.8425688837670513
0.791,0.8431813525936158,0.8433186474063921
0.792,0.8439315873385309,0.844068412661477
0.793,0.8446818204842053,0.8448181795158027
0.794,0.8454320520469185,0.8455679479530895
0.795,0.8461822820427303,0.8463177179572778
0.796,0.8469325104874835,0.8470674895125246
0.797,0.8476827373968088,0.8478172626031995
0.798,0.8484329627861272,0.848567037213881
0.799,0.8491831866706541,0.8493168133293543
0.8,0.8499334090654027,0.8500665909346057
0.801,0.850683629985187,0.8508163700148215
0.802,0.8514338494446256,0.8515661505553829
0.803,0.8521840674581445,0.8523159325418641
0.804,0.8529342840399803,0.8530657159600283
0.805,0.8536844992041837,0.853815500795825
0.806,0.8544347129646217,0.854565287035387
0.807,0.8551849253349816,0.8553150746650272
0.808,0.8559351363287733,0.8560648636712356
0.809,0.8566853459593321,0.8568146540406768
0.81,0.8574355542398218,0.8575644457601872
0.811,0.8581857611832372,0.8583142388167718
0.812,0.8589359668024072,0.8590640331976018
0.813,0.8596861711099969,0.8598138288900122
0.814,0.8604363741185107,0.8605636258814985
0.815,0.8611865758402943,0.8613134241597149
0.816,0.861936776287538,0.8620632237124713
0.817,0.8626869754722781,0.8628130245277312
0.818,0.8634371734064002,0.8635628265936092
0.819,0.8641873701016414,0.8643126298983681
0.82,0.864937565569592,0.8650624344304175
0.821,0.8656877598216985,0.865812240178311
0.822,0.8664379528692656,0.866562047130744
0.823,0.8671881447234582,0.8673118552765515
0.824,0.8679383353953036,0.8680616646047061
0.825,0.8686885248956941,0.8688114751043157
0.826,0.8694387132353885,0.8695612867646214
0.827,0.8701889004250138,0.8703110995749961
0.828,0.8709390864750685,0.8710609135249415
0.829,0.8716892713959232,0.8718107286040868
0.83,0.8724394551978234,0.8725605448021867
0.831,0.8731896378908909,0.8733103621091193
0.832,0.8739398194851258,0.8740601805148844
0.833,0.8746899999904086,0.8748100000096016
0.834,0.8754401794165014,0.8755598205835089
0.835,0.8761903577730504,0.87630964222696
0.836,0.8769405350695868,0.8770594649304236
0.837,0.8776907113155292,0.8778092886844813
0.838,0.878440886520185,0.8785591134798255
0.839,0.8791910606927518,0.8793089393072588
0.84,0.8799412338423194,0.8800587661576913
0.841,0.8806914059778712,0.8808085940221395
0.842,0.8814415771082857,0.881558422891725
0.843,0.8821917472423382,0.8823082527576727
0.844,0.8829419163887019,0.883058083611309
0.845,0.88369208455595,0.8838079154440609
0.846,0.8844422517525568,0.8845577482474543
0.847,0.8851924179868987,0.8853075820131123
0.848,0.8859425832672565,0.8860574167327546
0.849,0.8866927476018159,0.8868072523981952
0.85,0.8874429109986697,0.8875570890013416
0.851,0.8881930734658182,0.8883069265341931
0.852,0.8889432350111713,0.88905676498884
0.853,0.8896933956425492,0.8898066043574622
0.854,0.8904435553676842,0.8905564446323273
0.855,0.8911937141942214,0.8913062858057901
0.856,0.8919438721297204,0.8920561278702912
0.857,0.892694029181656,0.8928059708183557
0.858,0.8934441853574198,0.8935558146425919
0.859,0.8941943406643214,0.8943056593356904
0.86,0.8949444951095888,0.895055504890423
0.861,0.8956946487003709,0.895805351299641
0.862,0.896444801443737,0.896555198556275
0.863,0.8971949533466789,0.8973050466533331
0.864,0.8979451044161118,0.8980548955839003
0.865,0.8986952546588752,0.8988047453411369
0.866,0.8994454040817341,0.899554595918278
0.867,0.9001955526913799,0.9003044473086323
0.868,0.9009457004944311,0.9010542995055811
0.869,0.901695847497435,0.9018041525025773
0.87,0.902445993706868,0.9025540062931444
0.871,0.9031961391291368,0.9033038608708757
0.872,0.9039462837705796,0.9040537162294329
0.873,0.9046964276374665,0.904803572362546
0.874,0.9054465707360007,0.9055534292640119
0.875,0.9061967130723194,0.9063032869276932
0.876,0.9069468546524948,0.9070531453475179
0.877,0.9076969954825344,0.9078030045174784
0.878,0.9084471355683825,0.9085528644316303
0.879,0.9091972749159208,0.909302725084092
0.88,0.9099474135309691,0.9100525864690439
0.881,0.9106975514192863,0.9108024485807267
0.882,0.9114476885865712,0.9115523114134418
0.883,0.9121978250384627,0.9123021749615504
0.884,0.9129479607805417,0.9130520392194714
0.885,0.9136980958183308,0.9138019041816824
0.886,0.9144482301572956,0.9145517698427177
0.887,0.9151983638028454,0.915301636197168
0.888,0.9159484967603336,0.9160515032396798
0.889,0.9166986290350589,0.9168013709649545
0.89,0.9174487606322658,0.9175512393677477
0.891,0.9181988915571446,0.9183011084428689
0.892,0.9189490218148336,0.91905097818518
0.893,0.9196991514104185,0.9198008485895952
0.894,0.9204492803489333,0.9205507196510805
0.895,0.9211994086353612,0.9213005913646526
0.896,0.9219495362746354,0.9220504637253785
0.897,0.9226996632716391,0.9228003367283748
0.898,0.9234497896312068,0.9235502103688071
0.899,0.9241999153581246,0.9243000846418894
0.9,0.9249500404571307,0.9250499595428834
0.901,0.925700164932916,0.9257998350670982
0.902,0.9264502887901249,0.9265497112098893
0.903,0.9272004120333561,0.9272995879666581
0.904,0.9279505346671623,0.928049465332852
0.905,0.9287006566960516,0.9287993433039627
0.906,0.929450778124488,0.9295492218755265
0.907,0.9302008989568911,0.9302991010431234
0.908,0.9309510191976376,0.931048980802377
0.909,0.9317011388510615,0.931798861148953
0.91,0.9324512579214546,0.9325487420785601
0.911,0.9332013764130667,0.933298623586948
0.912,0.9339514943301068,0.9340485056699079
0.913,0.9347016116767429,0.9347983883232719
0.914,0.935451728457103,0.9355482715429119
0.915,0.9362018446752752,0.9362981553247397
0.916,0.9369519603353085,0.9370480396647065
0.917,0.9377020754412129,0.9377979245588022
0.918,0.9384521899969603,0.9385478100030548
0.919,0.9392023040064849,0.9392976959935303
0.92,0.9399524174736829,0.9400475825263324
0.921,0.940702530402414,0.9407974695976012
0.922,0.9414526427965015,0.9415473572035138
0.923,0.9422027546597321,0.9422972453402833
0.924,0.9429528659958573,0.9430471340041582
0.925,0.9437029768085929,0.9437970231914226
0.926,0.9444530871016203,0.9445469128983952
0.927,0.9452031968785863,0.9452968031214293
0.928,0.9459533061431036,0.9460466938569121
0.929,0.9467034148987512,0.9467965851012645
0.93,0.9474535231490749,0.9475464768509408
0.931,0.948203630897588,0.9482963691024279
0.932,0.9489537381477707,0.9490462618522452
0.933,0.9497038449030717,0.9497961550969443
0.934,0.9504539511669073,0.9505460488331087
0.935,0.9512040569426632,0.9512959430573529
0.936,0.9519541622336934,0.9520458377663227
0.937,0.9527042670433217,0.9527957329566945
0.938,0.9534543713748413,0.9535456286251749
0.939,0.9542044752315156,0.9542955247685007
0.94,0.9549545786165784,0.955045421383438
0.941,0.955704681533234,0.9557953184667825
0.942,0.9564547839846579,0.9565452160153586
0.943,0.957204885973997,0.9572951140260195
0.944,0.9579549875043698,0.9580450124956468
0.945,0.9587050885788669,0.9587949114211497
0.946,0.9594551892005511,0.9595448107994656
0.947,0.9602052893724579,0.9602947106275589
0.948,0.9609553890975957,0.9610446109024211
0.949,0.9617054883789462,0.9617945116210707
0.95,0.9624555872194646,0.9625444127805524
0.951,0.9632056856220799,0.9632943143779371
0.952,0.963955783589695,0.964044216410322
0.953,0.9647058811251878,0.9647941188748292
0.954,0.9654559782314105,0.9655440217686067
0.955,0.96620607491119,0.9662939250888272
0.956,0.9669561711673288,0.9670438288326885
0.957,0.9677062670026049,0.9677937329974124
0.958,0.9684563624197718,0.9685436375802455
0.959,0.9692064574215594,0.969293542578458
0.96,0.9699565520106737,0.9700434479893438
0.961,0.9707066461897971,0.9707933538102205
0.962,0.971456739961589,0.9715432600384286
0.963,0.9722068333286858,0.9722931666713318
0.964,0.9729569262937013,0.9730430737063164
0.965,0.9737070188592268,0.9737929811407909
0.966,0.9744571110278312,0.9745428889721867
0.967,0.9752072028020616,0.9752927971979563
0.968,0.9759572941844434,0.9760427058155745
0.969,0.9767073851774803,0.9767926148225377
0.97,0.977457475783655,0.977542524216363
0.971,0.9782075660054289,0.9782924339945892
0.972,0.9789576558452426,0.9790423441547755
0.973,0.9797077453055161,0.9797922546945022
0.974,0.9804578343886491,0.9805421656113692
0.975,0.981207923097021,0.9812920769029974
0.976,0.9819580114329913,0.9820419885670271
0.977,0.9827080993988998,0.9827919006011187
0.978,0.9834581869970666,0.983541813002952
0.979,0.9842082742297923,0.9842917257702263
0.98,0.9849583610993589,0.9850416389006598
0.981,0.9857084476080288,0.9857915523919899
0.982,0.9864585337580462,0.9865414662419726
0.983,0.9872086195516363,0.9872913804483825
0.984,0.9879587049910062,0.9880412950090126
0.985,0.9887087900783449,0.988791209921674
0.986,0.989458874815823,0.989541125184196
0.987,0.9902089592055936,0.9902910407944254
0.988,0.9909590432497921,0.991040956750227
0.989,0.9917091269505365,0.9917908730494827
0.99,0.9924592103099275,0.9925407896900917
0.991,0.9932092933300486,0.9932907066699707
0.992,0.9939593760129666,0.9940406239870527
0.993,0.9947094583607314,0.9947905416392879
0.994,0.9954595403753763,0.9955404596246431
0.995,0.9962096220589184,0.9962903779411011
0.996,0.9969597034133582,0.9970402965866614
0.997,0.9977097844406803,0.9977902155593393
0.998,0.9984598651428533,0.9985401348571663
0.999,0.9992099455218305,0.9992900544781892
1.0,0.9999600255795488,1.0000399744204707


==> figures/strongScaling/Strong_Scaling_Frontier_mixed.csv <==
GPUs,Time_Avg (No unified),Time_Avg (Unified),No Unified,Unified
8,N/A,66.3,,1
16,30.57,33.35,2.168792934,1.988005997
32,15.25,16.66,4.347540984,3.979591837
64,7.72,8.45,8.588082902,7.846153846
128,4.09,4.44,16.21026895,14.93243243
256,2.12,2.3,31.27358491,28.82608696
512,1.11,1.2,59.72972973,55.25
1024,0.65,0.69,102,96.08695652
2048,0.36,0.38,184.1666667,174.4736842
4096,0.2,0.225,331.5,294.6666667
8192,0.144,0.148,460.4166667,447.972973

==> figures/strongScaling/alpsStrongMixed.csv <==
8,1,31.279,1,31.279,1
16,2,15.77519,1.982797038,15.31578,2.042272741
32,4,8.844038,3.536732882,8.595835,3.638855329
64,8,4.448604,7.031194505,4.338012,7.210445706
128,16,2.251991,13.88948712,2.190374,14.28020968
256,32,1.168338,26.77221831,1.139424,27.45158958
512,64,0.5873144,53.25767596,0.5911641,52.91085842
1024,128,0.3023619,103.4488803,0.2953854,105.8921666
2048,256,0.1563178,200.0987731,0.1513818,206.6232533


==> figures/strongScaling/frontierSingleUnified.csv <==
8,1,17.57484000,1.00000000
16,2,8.27498400,2.12385184
32,4,4.51770800,3.89021159
64,8,2.25660300,7.78818428
128,16,1.14603700,15.33531640
256,32,0.57354300,30.64258478
512,64,0.30079820,58.42734431
1024,128,0.16671930,105.41574971
2048,256,0.11253200,156.17637650
4096,512,0.06193789,283.74941413
8192,1024,0.04526497,388.26580466
